Multi-Agent Transfer Learning in Reinforcement Learning-Based Ride-Sharing Systems

Reinforcement learning (RL) has been used in a range of simulated real-world tasks, e.g., sensor coordination, traffic light control, and on-demand mobility services. However, real world deployments are rare, as RL struggles with dynamic nature of real world environments, requiring time for learning a task and adapting to changes in the environment. Transfer Learning (TL) can help lower these adaptation times. In particular, there is a significant potential of applying TL in multi-agent RL systems, where multiple agents can share knowledge with each other, as well as with new agents that join the system. To obtain the most from inter-agent transfer, transfer roles (i.e., determining which agents act as sources and which as targets), as well as relevant transfer content parameters (e.g., transfer size) should be selected dynamically in each particular situation. As a first step towards fully dynamic transfers, in this paper we investigate the impact of TL transfer parameters with fixed source and target roles. Specifically, we label every agent-environment interaction with agent's epistemic confidence, and we filter the shared examples using varying threshold levels and sample sizes. We investigate impact of these parameters in two scenarios, a standard predator-prey RL benchmark and a simulation of a ride-sharing system with 200 vehicle agents and 10,000 ride-requests.

==> data4results/train&deployed_on7-10/mileage.csv <==
0,144266.67193319194,0
1,141317.81859879638,0
2,147370.3055127544,0
3,126129.23243116654,0
4,144546.89472788805,0
5,136804.4741254279,0
6,139536.5132018131,0
7,131649.9644874205,0
8,124846.020408842,0
9,138987.5532163276,0
10,133979.14788489466,0
11,131497.62601005973,0
12,137368.2578101831,0
13,139819.32739748212,0
14,137097.56172936285,0
15,140154.39055764012,0
16,147053.59912499663,0
17,151105.5202860446,0
18,129556.26812951363,0
19,138786.66293028143,0
20,141715.10632525472,0
21,139765.47127476457,0
22,139698.52796705032,0
23,138941.39848582016,0
24,130630.88991704365,0
25,135368.20636006707,0
26,141710.8129941433,0
27,137488.45914605528,0
28,138262.5760222084,0
29,142572.51141118514,0
30,134496.92465431223,0
31,133557.3908312266,0
32,136655.28480597507,0
33,147192.69186812456,0
34,138314.4409441576,0
35,145250.91135661493,0
36,130257.96907915881,0
37,146389.3483986638,0
38,136767.2925371401,0
39,138576.14775127472,0
40,142323.96125028568,0
41,143792.3931465249,0
42,135443.85924963787,0
43,124024.55497190854,0
44,142774.76097604554,0
45,140700.8897125064,0
46,126420.60712346976,0
47,128777.56023494544,0
48,136427.9030330285,0
49,122133.48201768645,0
50,136272.93972165033,0
51,138389.3103233613,0
52,134065.59196115372,0
53,143032.596635184,0
54,143369.29572285086,0
55,133947.50274036342,0
56,138462.5923402929,0
57,134595.07190681944,0
58,129084.368315888,0
59,139523.18293202744,0
60,132507.55549491209,0
61,136263.3770421368,0
62,142603.48320814368,0
63,138820.82303371574,0
64,134801.65149665347,0
65,138613.9799755552,0
66,130934.06074785731,0
67,135341.25589872297,0
68,121091.55982290741,0
69,149269.30781676638,0
70,143771.27667137267,0
71,134941.30133127372,0
72,138667.0819346243,0
73,146048.47272836574,0
74,133307.94892619285,0
75,126438.10634961686,0
76,133001.3004573987,0
77,135854.30858413616,0
78,130041.63708759977,0
79,132620.1302112458,0
80,135847.22045728253,0
81,123824.00746435778,0
82,139072.51610799806,0
83,134417.50495192833,0
84,138376.74853365246,0
85,137505.27684831753,0
86,127598.54760869451,0
87,134854.26394502283,0
88,133777.05100778086,0
89,137180.76916508673,0
90,135502.66441308186,0
91,140943.98909853282,0
92,137459.0099573144,0
93,141255.36380232804,0
94,127741.90206731229,0
95,127887.55697766025,0
96,139902.8749170584,0
97,131818.96365294,0
98,140952.64651286256,0
99,140196.85573010996,0
100,148960.50607235738,0
101,147909.17286549427,0
102,144207.90992674144,0
103,147443.0185032145,0
104,153611.678876737,0
105,138697.54908712127,0
106,145097.93886539814,0
107,145847.10529418368,0
108,146020.2274845011,0
109,138874.48024608375,0
110,144969.54103040844,0
111,146605.38419385225,0
112,141368.04408418617,0
113,142549.40038745882,0
114,138662.1810413111,0
115,140500.70359528097,0
116,146750.94846740813,0
117,145496.60981059857,0
118,136963.4964476141,0
119,144444.5036967807,0
120,147559.1864540644,0
121,143351.57705339475,0
122,132771.4038841295,0
123,136384.0773749339,0
124,138834.15846503185,0
125,144232.3258972069,0
126,145678.12980153976,0
127,128326.08937346905,0
128,153437.61302174983,0
129,139831.04552417502,0
130,136115.29215332898,0
131,137327.552967319,0
132,138568.3210020984,0
133,150288.27549219615,0
134,138060.8120782654,0
135,141923.19751188497,0
136,156983.38996999478,0
137,137799.81261216188,0
138,142261.7586183063,0
139,129795.9983860864,0
140,147702.62773577613,0
141,152559.1546524124,0
142,139168.05721030053,0
143,145295.63183149946,0
144,144035.33613567465,0
145,143781.3338221153,0
146,134119.13932518143,0
147,138694.56126976467,0
148,145438.991600412,0
149,138671.57639156826,0
150,145721.46484303608,0
151,141695.045233509,0
152,140389.3206033279,0
153,131401.86656919826,0
154,151681.79910171818,0
155,134160.80309255558,0
156,135403.04276031407,0
157,138941.98124564858,0
158,136969.95656465532,0
159,152478.44409846238,0
160,134144.5053763157,0
161,137703.89094251598,0
162,149739.66443835842,0
163,136135.9541083458,0
164,139435.62008874575,0
165,139801.84978930862,0
166,129786.79298514836,0
167,133796.59901572627,0
168,128973.59312521943,0
169,141511.20452929253,0
170,144706.97943650986,0
171,146065.27744237098,0
172,140938.5626768162,0
173,141991.97813077783,0
174,137853.62770829888,0
175,147206.0042787535,0
176,137544.25871988136,0
177,136858.76108872847,0
178,146499.99100798948,0
179,135969.93032235833,0
180,134936.63616427022,0
181,147475.7904771523,0
182,139834.412192761,0
183,140929.13931300648,0
184,134819.26186202597,0
185,143383.37425727802,0
186,140314.45124127227,0
187,143020.48066762174,0
188,134875.2913116861,0
189,143566.92404475497,0
190,157084.02830483575,0
191,147041.55811765487,0
192,151218.85240621195,0
193,138813.57011669062,0
194,140373.51273489752,0
195,145023.65552323716,0
196,136410.21755453147,0
197,137304.2566465223,0
198,129425.66158080565,0
199,152146.18963831727,0


==> data4results/train&deployed_on7-10/requests.csv <==
7,104,443.0,279.6551345821616,253.0,293.0,False
66,106,171.0,96.33511276061195,275.0,670.0,True
75,37,181.0,153.32443713373675,215.0,660.0,False
17,10,607.0,252.047662878146,149.0,246.0,False
59,103,300.0,160.40009292948184,248.0,616.0,True
49,119,336.0,173.05170502057717,264.0,580.0,False
34,130,299.0,143.10338028681514,422.0,636.0,False
37,101,137.0,91.2465963714327,576.0,822.0,True
9,107,268.0,93.89938774874764,659.0,705.0,False
45,163,14.0,8.07858849515336,687.0,979.0,False
44,121,359.0,174.73081153578417,364.0,656.0,False
30,138,187.0,97.39025261413974,658.0,836.0,False
50,91,254.0,139.9284527609359,454.0,773.0,False
3,0,506.0,288.53274888058723,512.0,523.0,False
120,175,89.0,36.61696739859073,282.0,963.0,True
16,111,412.0,215.5097057431285,560.0,655.0,False
6,109,280.0,145.41805996724835,752.0,790.0,False
62,189,296.0,178.36399438928197,405.0,787.0,False
41,169,333.0,189.93951246728716,498.0,765.0,False
40,165,264.0,117.02342879246946,581.0,841.0,False
26,116,448.0,195.23998644909605,510.0,664.0,False
86,197,296.0,164.71510045396303,307.0,818.0,False
52,12,488.0,143.1206255798738,296.0,627.0,True
8,108,509.0,237.03994616810897,564.0,610.0,True
95,177,301.0,168.71727988910595,270.0,829.0,False
73,131,246.0,126.62844288667725,454.0,893.0,False
64,102,291.0,117.81421625550692,456.0,849.0,True
28,186,243.0,108.76616563848941,774.0,942.0,False
77,125,445.0,229.73099385437956,276.0,743.0,False
115,113,178.0,165.89255087864908,340.0,1015.0,True
4,101,938.0,122.97865278293528,232.0,265.0,True
74,82,491.0,295.92127373109486,275.0,719.0,False
97,29,177.0,101.50206862936648,500.0,1061.0,False
2,106,848.0,245.13524600192247,390.0,395.0,True
101,118,333.0,184.8319959533774,334.0,933.0,True
1,105,787.0,92.6549813821247,481.0,482.0,True
82,54,380.0,203.59251184117772,399.0,895.0,False
92,5,400.0,201.8786002136259,330.0,882.0,False
22,114,899.0,265.00068095020055,255.0,387.0,True
110,178,266.0,100.37633602208928,371.0,1021.0,False
107,9,88.0,74.85543272595727,567.0,1200.0,False
31,133,515.0,296.96028341948704,605.0,793.0,False
112,198,251.0,137.01832247746444,410.0,1063.0,False
103,108,299.0,96.78177251385087,418.0,1027.0,True
68,146,763.0,120.2351941208942,163.0,568.0,True
39,16,424.0,162.39633553214307,653.0,912.0,False
67,129,688.0,241.12672200905607,284.0,680.0,True
14,102,974.0,201.73960280940702,320.0,395.0,True
51,167,365.0,197.16364394809216,685.0,1005.0,False
84,142,494.0,233.53974823623486,376.0,880.0,False
109,172,404.0,206.7220887755379,324.0,970.0,False
99,32,230.0,140.80709978956193,571.0,1144.0,False
60,2,362.0,175.53565060483876,641.0,1018.0,False
141,73,132.0,64.60142609185824,363.0,1256.0,False
33,154,617.0,289.14797904752334,580.0,784.0,False
69,162,210.0,137.19145962831087,797.0,1211.0,False
98,17,445.0,252.37614280773113,408.0,978.0,False
116,96,322.0,190.63446140674915,460.0,1136.0,False
83,170,582.0,283.8811140686371,382.0,880.0,False
65,195,567.0,289.7197475118816,511.0,905.0,False
148,107,217.0,104.08975190766355,285.0,1257.0,False
32,124,428.0,219.36289529032405,876.0,1064.0,True
126,104,194.0,191.30123670508434,572.0,1303.0,False
118,21,316.0,203.19720383801123,525.0,1203.0,False
11,11,939.0,210.7625650241652,563.0,612.0,True
162,112,213.0,169.48761482219751,295.0,1339.0,True
96,146,399.0,99.20472437022373,596.0,1155.0,True
15,1,1123.0,184.9496042609868,339.0,434.0,True
24,118,955.0,198.44731028697782,467.0,604.0,True
114,35,512.0,232.48934015259675,378.0,1047.0,True
119,129,519.0,116.4561875498055,363.0,1042.0,True
93,1,467.0,224.9997944065974,546.0,1100.0,True
123,143,490.0,207.20677292175932,354.0,1079.0,False
27,137,533.0,269.40273570786974,897.0,1061.0,False
106,14,528.0,226.88503601153988,448.0,1074.0,False
61,128,882.0,470.2554731613892,345.0,723.0,False
10,113,928.0,78.66779771818958,648.0,694.0,True
55,174,317.0,141.59949646419926,967.0,1305.0,False
36,187,624.0,253.84501161573993,775.0,1017.0,False
108,117,666.0,186.618795963583,343.0,980.0,True
133,139,231.0,140.54614293537702,633.0,1436.0,True
100,181,428.0,227.32935050447776,666.0,1240.0,False
63,114,701.0,135.16640288261493,591.0,978.0,True
89,120,249.0,113.98362276089583,909.0,1432.0,False
79,105,659.0,256.47371227668987,546.0,1028.0,True
125,22,460.0,176.34744867080465,511.0,1240.0,True
85,38,904.0,326.53457763080866,301.0,805.0,True
91,188,834.0,341.80203108755666,348.0,890.0,False
159,175,128.0,106.55836925253497,559.0,1601.0,True
206,5,182.0,99.45056915270408,280.0,1553.0,False
167,116,268.0,118.23871636319917,376.0,1480.0,False
153,93,299.0,116.10364550449549,476.0,1473.0,False
80,145,399.0,270.1342618123681,890.0,1378.0,False
102,11,816.0,449.3643985993409,361.0,969.0,True
187,83,355.0,250.60804752218712,256.0,1433.0,False
174,41,189.0,122.62658900032129,471.0,1606.0,False
48,134,1140.0,199.4738231571288,353.0,660.0,True
124,161,502.0,88.67338764791208,571.0,1298.0,True
135,158,367.0,199.00842434919343,609.0,1436.0,False
150,10,382.0,204.37878184139905,451.0,1434.0,False
129,59,503.0,426.5510444537446,571.0,1316.0,False
111,190,372.0,155.11048307779117,816.0,1469.0,False
184,193,138.0,67.21920089518838,539.0,1705.0,False
142,156,458.0,252.0679978571157,488.0,1387.0,False
191,69,223.0,147.56324161100528,429.0,1626.0,False
143,42,250.0,145.98324072955512,699.0,1600.0,True
195,115,432.0,232.9647729111879,215.0,1433.0,True
168,165,227.0,120.79968508569767,536.0,1641.0,False
134,51,687.0,446.55462050080445,372.0,1185.0,False
46,74,1127.0,329.6233563759486,449.0,751.0,True
35,175,1190.0,265.62465343081124,468.0,698.0,True
240,107,120.0,107.00495878913883,299.0,1772.0,False
25,13,1165.0,261.6240527869342,600.0,741.0,True
20,124,1688.0,159.4005463189996,90.0,220.0,True
175,95,252.0,125.4495838981014,523.0,1661.0,False
164,153,304.0,118.00530385328803,537.0,1610.0,False
246,0,212.0,131.03424614953875,235.0,1741.0,False
190,72,333.0,205.58877977038063,426.0,1622.0,False
117,110,842.0,263.46077740441615,437.0,1115.0,True
245,2,230.0,134.7628385409991,223.0,1727.0,False
131,148,446.0,207.6540463271176,750.0,1513.0,False
146,149,429.0,16.7828641332112,591.0,1537.0,True
238,100,218.0,100.21927568259244,287.0,1753.0,True
177,36,115.0,110.60202224264081,716.0,1857.0,False
53,99,1166.0,241.94785456636657,481.0,813.0,True
199,106,617.0,372.6552013782623,130.0,1373.0,False
122,134,533.0,246.8556035594052,757.0,1477.0,True
154,34,367.0,134.46267187341658,646.0,1644.0,False
90,139,1233.0,366.2082767374701,267.0,803.0,True
173,19,201.0,208.94674042157712,702.0,1835.0,False
272,174,290.0,157.5919525404436,132.0,1753.0,False
160,26,188.0,127.5035638298043,813.0,1856.0,False
189,39,671.0,388.44509752847637,189.0,1380.0,False
104,135,550.0,253.58476964887402,879.0,1503.0,False
292,116,125.0,43.59539055839252,186.0,1933.0,False
18,112,1507.0,287.5680804343749,446.0,560.0,True
252,101,135.0,107.60752625246526,418.0,1947.0,True
149,123,430.0,231.23672938518916,686.0,1662.0,True
194,192,219.0,158.2479863536603,658.0,1876.0,True
214,196,229.0,107.69188844031714,545.0,1866.0,False
197,29,544.0,220.0945598356277,327.0,1551.0,False
151,163,769.0,281.02211022517184,348.0,1335.0,False
56,155,1257.0,256.11076250355273,498.0,848.0,True
163,35,915.0,236.12589376455057,148.0,1192.0,True
215,6,455.0,254.12038058057502,336.0,1658.0,False
140,136,519.0,116.84212815939006,727.0,1603.0,True
221,31,443.0,184.7981922941297,328.0,1681.0,False
269,15,155.0,135.63897564750658,373.0,1976.0,False
57,150,1464.0,168.69636225711236,316.0,670.0,True
169,110,401.0,181.1720674363146,627.0,1736.0,True
237,40,575.0,315.5314525367276,115.0,1565.0,True
157,182,390.0,223.07521049875274,724.0,1752.0,True
192,189,233.0,152.3912604681701,703.0,1912.0,False
186,140,541.0,304.38539223952415,440.0,1611.0,False
198,22,717.0,226.84635288341764,201.0,1441.0,True
233,159,185.0,72.93393899990878,547.0,1974.0,False
158,117,874.0,322.8391889315481,263.0,1305.0,True
145,33,413.0,218.46522976782128,850.0,1775.0,True
212,199,566.0,319.78693682247103,333.0,1640.0,False
265,14,185.0,85.5615623076017,451.0,2024.0,False
196,132,339.0,134.27230611835017,648.0,1871.0,True
155,164,588.0,385.82475989497726,608.0,1624.0,False
78,62,909.0,261.57045524276947,845.0,1318.0,True
235,172,185.0,110.558745708983,608.0,2047.0,False
94,112,1187.0,109.0338902084296,489.0,1047.0,True
229,152,334.0,227.5927105231246,498.0,1908.0,False
19,115,1896.0,81.06212885952155,259.0,373.0,True
267,109,256.0,108.35420283739536,424.0,2014.0,False
205,82,423.0,189.56276452056696,582.0,1852.0,False
288,133,140.0,70.59055793247965,418.0,2139.0,False
105,12,1442.0,387.41166433328755,225.0,851.0,True
225,54,562.0,299.5414714963873,343.0,1737.0,False
208,9,460.0,169.35431130755887,569.0,1848.0,False
166,197,595.0,296.9085939783549,618.0,1721.0,False
256,17,535.0,302.5785776390107,266.0,1808.0,False
305,10,205.0,157.23790705775872,270.0,2140.0,False
171,144,216.0,150.02179750556948,1012.0,2133.0,False
303,142,287.0,100.6125479299094,212.0,2068.0,False
209,161,813.0,261.718694281303,246.0,1544.0,True
279,186,307.0,158.75333448298758,379.0,2055.0,False
261,143,662.0,59.49864751373386,140.0,1702.0,True
280,114,226.0,100.69009500002453,457.0,2139.0,False
241,87,394.0,192.69264583253153,486.0,1971.0,False
211,4,539.0,295.7052198867034,526.0,1827.0,False
253,160,511.0,221.77215200521542,335.0,1868.0,False
318,158,183.0,150.81660422946788,272.0,2197.0,False
181,130,874.0,368.8527367760121,363.0,1523.0,True
128,13,849.0,217.52666971248416,808.0,1549.0,True
220,77,798.0,380.2801433964197,267.0,1611.0,False
319,103,177.0,142.0497288536529,301.0,2241.0,True
260,104,512.0,241.14148719084483,369.0,1926.0,False
70,42,1652.0,457.19574931317965,378.0,792.0,True
136,37,1001.0,284.855451078532,603.0,1446.0,True
249,149,610.0,224.48353680459147,322.0,1840.0,True
204,101,934.0,104.98774845707946,262.0,1525.0,True
247,73,543.0,312.80581382278405,409.0,1916.0,False
223,85,358.0,223.32400436145318,734.0,2101.0,False
180,169,508.0,283.4634624115844,801.0,1957.0,False
297,121,189.0,94.04820416608904,491.0,2289.0,False
257,111,528.0,310.13355159758447,421.0,1965.0,False
307,175,197.0,99.29065554651042,413.0,2301.0,False
23,123,1877.0,309.63340511203313,489.0,622.0,True
264,96,274.0,200.56394363288297,663.0,2230.0,False
81,161,1776.0,458.28232282435044,240.0,729.0,True
156,155,819.0,325.1156829512275,677.0,1705.0,True
58,115,1320.0,433.78829049489826,854.0,1217.0,True
172,179,1119.0,8.7361847908108,290.0,1418.0,True
138,99,884.0,395.3602413025989,796.0,1656.0,True
213,62,860.0,364.6711284789513,367.0,1685.0,True
243,147,447.0,189.53447747841898,607.0,2099.0,False
337,148,176.0,84.13542838797439,354.0,2373.0,False
286,23,211.0,106.68127736340222,625.0,2338.0,True
127,40,1150.0,252.39090755805043,662.0,1399.0,True
326,99,218.0,93.55093861388455,352.0,2331.0,True
219,178,515.0,289.6630269466325,692.0,2036.0,False
13,100,2250.0,69.7792427750852,238.0,303.0,True
244,171,559.0,257.3282448795182,502.0,1994.0,False
139,74,955.0,298.0896730201051,741.0,1602.0,True
333,34,153.0,101.94245777088891,410.0,2406.0,False
47,100,1820.0,247.68052779351714,436.0,742.0,True
274,187,368.0,103.37324270385457,583.0,2215.0,False
42,192,1366.0,141.72225642315823,951.0,1222.0,True
259,146,489.0,230.60517947320096,547.0,2102.0,False
234,180,322.0,214.35944097046152,837.0,2273.0,False
306,51,330.0,217.92279511976653,397.0,2271.0,False
207,183,697.0,220.83971541561968,655.0,1931.0,True
317,125,283.0,160.5952416304853,422.0,2347.0,False
170,12,982.0,243.51415063768178,543.0,1655.0,True
322,0,380.0,153.77493572390708,316.0,2265.0,False
316,120,382.0,169.5840778224482,350.0,2270.0,False
299,191,309.0,175.51813538250613,513.0,2344.0,True
275,98,368.0,195.4355048312024,646.0,2285.0,False
355,15,321.0,194.67188367321805,212.0,2339.0,False
232,28,569.0,288.3711094820722,665.0,2091.0,False
239,195,430.0,291.77372472525593,763.0,2231.0,False
277,176,337.0,203.69646257274647,672.0,2333.0,False
287,188,517.0,298.1913096746635,442.0,2158.0,False
302,48,135.0,124.81673676138696,692.0,2541.0,False
369,33,191.0,132.56980464529713,336.0,2522.0,True
301,156,202.0,128.1760026490669,664.0,2512.0,False
365,6,287.0,189.53453436117746,255.0,2427.0,False
147,185,1424.0,279.0133027622533,347.0,1297.0,True
313,102,354.0,195.90852030527057,473.0,2386.0,False
392,164,201.0,156.03702150321757,273.0,2546.0,False
250,21,339.0,216.6286305169204,889.0,2408.0,False
183,84,753.0,247.13099195323645,844.0,2009.0,False
289,27,703.0,381.4431944837815,341.0,2063.0,False
334,134,372.0,189.83189669398504,389.0,2399.0,False
255,80,342.0,168.13653856428618,897.0,2434.0,False
176,131,1149.0,333.67248436098646,521.0,1660.0,False
152,38,1426.0,260.192293597405,403.0,1391.0,True
321,105,410.0,192.18398490059093,466.0,2414.0,True
378,3,328.0,236.92827356527584,281.0,2499.0,False
380,174,392.0,142.86747941077442,214.0,2437.0,False
132,100,1721.0,452.52910487445854,312.0,1109.0,True
298,59,269.0,117.98239697097728,752.0,2561.0,False
273,168,1053.0,337.218079523153,157.0,1780.0,True
391,60,454.0,277.9620952943782,117.0,2383.0,False
144,119,1216.0,509.96922845389116,738.0,1648.0,True
345,52,127.0,65.28181761201128,653.0,2738.0,False
262,1,809.0,180.52843937047524,507.0,2069.0,True
353,30,500.0,206.32666613116115,275.0,2398.0,True
370,108,238.0,142.71611849250036,470.0,2661.0,True
291,92,617.0,355.40821191823,560.0,2285.0,False
224,63,450.0,299.5513944577286,1083.0,2455.0,False
327,61,412.0,230.36808441503788,509.0,2494.0,False
401,71,259.0,123.11668802393847,326.0,2648.0,False
293,11,364.0,169.27701453051847,797.0,2545.0,False
193,103,1088.0,235.03273671574252,613.0,1825.0,True
407,35,330.0,232.78152948171552,244.0,2591.0,False
268,136,1000.0,169.63674079830704,322.0,1924.0,True
336,2,203.0,137.01521959879807,711.0,2728.0,False
396,45,335.0,161.27647561750834,318.0,2611.0,True
379,159,446.0,286.0062922076383,288.0,2506.0,False
375,196,256.0,220.08324761918894,485.0,2700.0,False
512,56,9.0,11.412927380567057,159.0,2947.0,True
216,25,1120.0,178.52260780194365,515.0,1837.0,True
113,150,1935.0,91.9510100104298,383.0,1044.0,True
399,197,158.0,110.58223659071112,513.0,2825.0,False
388,90,266.0,159.82132661966153,465.0,2724.0,False
137,173,1465.0,188.03816609680888,685.0,1528.0,True
453,74,219.0,152.5812357203412,220.0,2774.0,False
294,44,776.0,404.1110657393615,473.0,2227.0,False
5,110,2320.0,274.75589504909465,652.0,686.0,True
315,65,640.0,284.7275540820611,453.0,2370.0,False
76,132,1775.0,116.00390802119877,780.0,1240.0,True
398,199,197.0,155.42376030205568,510.0,2821.0,False
263,40,919.0,222.9730775463317,536.0,2101.0,True
329,154,478.0,225.8599383930644,555.0,2544.0,True
12,103,2646.0,349.9169494627655,317.0,380.0,True
185,20,1441.0,225.70810979301078,429.0,1600.0,True
344,69,287.0,196.54866432670042,698.0,2774.0,False
461,180,272.0,159.05537666995622,210.0,2804.0,False
383,112,270.0,142.42736430309643,579.0,2816.0,False
524,151,134.0,91.12529101715471,106.0,2952.0,True
351,31,380.0,241.3504897871361,588.0,2710.0,False
473,15,207.0,132.2935774812279,226.0,2890.0,False
362,118,517.0,191.46594195571862,425.0,2586.0,False
324,168,529.0,188.49753118213079,635.0,2595.0,True
522,85,70.0,89.41847767072828,219.0,3055.0,False
428,70,171.0,115.79005589771263,489.0,2959.0,True
346,166,431.0,224.96351703361609,610.0,2701.0,False
343,116,553.0,250.6438954132196,539.0,2595.0,False
385,126,657.0,124.27808304149484,253.0,2494.0,True
470,120,207.0,137.82472361031859,308.0,2963.0,False
304,177,487.0,153.06200868163953,825.0,2683.0,True
376,139,211.0,106.30805599105815,744.0,2960.0,False
282,108,1102.0,174.6232057753689,385.0,2073.0,True
72,136,2300.0,336.9320340555075,436.0,875.0,True
366,117,444.0,240.97206467827422,559.0,2735.0,False
457,89,191.0,162.4081460580294,416.0,2997.0,False
178,91,1498.0,70.43431699082389,546.0,1691.0,True
404,75,254.0,160.37330323594352,617.0,2951.0,False
342,1,752.0,298.0556025484599,401.0,2457.0,True
454,34,440.0,205.95182620309976,210.0,2771.0,False
409,54,132.0,110.67621777051801,723.0,3082.0,False
230,179,1168.0,410.0737934759289,639.0,2050.0,True
433,9,424.0,260.1747961138647,315.0,2798.0,False
412,158,372.0,244.40233924739738,471.0,2852.0,False
300,25,987.0,147.31567606858164,400.0,2237.0,True
226,154,1296.0,212.14535806751235,529.0,1929.0,True
227,185,1284.0,132.59063438455237,541.0,1941.0,True
338,58,271.0,195.484599133648,933.0,2955.0,False
489,33,251.0,120.58556488512122,265.0,2978.0,True
442,37,148.0,94.07609413460241,580.0,3087.0,True
462,179,511.0,348.44452338162006,132.0,2728.0,True
440,86,102.0,55.93097935925158,632.0,3138.0,False
254,173,1106.0,136.53548226388057,614.0,2147.0,True
415,130,9.0,13.523507693822332,849.0,3246.0,True
372,124,582.0,281.0425052580335,468.0,2676.0,False
203,168,1697.0,327.9117955218,311.0,1561.0,True
427,77,213.0,100.15299665242102,577.0,3045.0,False
430,135,307.0,192.0575101760222,488.0,2959.0,False
431,114,242.0,145.4550700584203,546.0,3025.0,False
520,7,317.0,168.35288548279672,130.0,2956.0,False
419,186,273.0,109.73598140673755,581.0,3002.0,False
182,191,1633.0,391.30811095380403,488.0,1652.0,True
348,163,243.0,177.53141317017077,940.0,3044.0,False
434,111,258.0,198.42696387446847,557.0,3047.0,False
450,172,218.0,164.42722522415085,559.0,3094.0,False
311,78,273.0,183.49822241001215,1136.0,3043.0,False
482,96,61.0,46.70828325880029,579.0,3266.0,False
414,151,543.0,151.34620896897707,395.0,2790.0,True
595,144,9.0,6.339796079711496,206.0,3334.0,True
451,62,528.0,236.95974032972194,274.0,2819.0,False
339,83,593.0,277.7648821516568,730.0,2755.0,False
410,143,175.0,112.19244582601985,811.0,3175.0,True
312,56,741.0,254.67902886030168,702.0,2609.0,True
546,115,332.0,198.94276244342802,107.0,3020.0,False
500,138,257.0,121.81248694298502,360.0,3097.0,True
278,181,796.0,394.53457565259794,895.0,2560.0,False
429,170,355.0,199.75998164594225,532.0,3002.0,True
465,123,287.0,203.71901315644686,452.0,3072.0,False
403,64,241.0,110.45387484540255,794.0,3121.0,False
384,152,321.0,208.80476186770534,806.0,3043.0,False
425,17,441.0,263.2270370606418,457.0,2923.0,False
507,43,174.0,120.86014178274661,433.0,3195.0,False
435,189,297.0,121.84870921315886,581.0,3073.0,True
341,26,695.0,381.73177621282815,631.0,2675.0,False
579,6,164.0,105.32595732798451,153.0,3215.0,False
533,183,213.0,138.09066696133783,311.0,3181.0,True
400,182,287.0,137.65316620594731,793.0,3112.0,True
478,48,141.0,108.83942199321257,589.0,3266.0,False
200,67,1362.0,304.63272765095405,802.0,2046.0,True
526,164,106.0,72.08758536626146,454.0,3307.0,False
283,91,873.0,357.83398370818196,856.0,2546.0,True
352,136,711.0,397.53514008237005,602.0,2724.0,True
377,24,455.0,224.2088356743702,763.0,2980.0,False
405,49,295.0,156.76367060267972,804.0,3140.0,False
519,38,302.0,102.28273562017783,321.0,3137.0,True
458,32,440.0,135.331102556133,414.0,3001.0,False
424,149,418.0,224.4655579345774,571.0,3024.0,False
360,138,705.0,279.5364819379016,585.0,2739.0,True
503,50,262.0,160.79511559546458,426.0,3183.0,False
320,185,1141.0,401.51314497905827,366.0,2309.0,True
497,102,331.0,188.064052479579,391.0,3126.0,False
413,106,422.0,237.1725268499963,652.0,3037.0,True
310,141,770.0,60.7431324608501,789.0,2690.0,True
509,82,242.0,157.98224828875317,446.0,3220.0,False
402,184,290.0,175.07286317055554,860.0,3183.0,True
386,25,850.0,339.33337782039524,394.0,2636.0,True
290,70,1201.0,440.60297035727694,565.0,2290.0,True
325,88,987.0,128.29795461180439,541.0,2505.0,True
517,14,264.0,112.34988481012805,426.0,3235.0,False
545,171,345.0,252.2983829099225,245.0,3154.0,False
527,12,224.0,205.23216713818917,430.0,3283.0,False
496,176,564.0,287.5515265813849,237.0,2968.0,False
416,13,508.0,291.44621602314896,625.0,3025.0,False
387,190,800.0,371.3024661681275,487.0,2735.0,False
335,72,764.0,356.24069003981657,760.0,2775.0,False
382,16,333.0,218.96132481088117,980.0,3215.0,True
474,148,183.0,149.20844558795062,705.0,3370.0,False
295,38,942.0,115.15251748098028,844.0,2611.0,True
504,97,243.0,191.30475284783427,562.0,3319.0,False
251,130,1312.0,197.1637437543659,739.0,2263.0,True
544,10,337.0,167.65131350534944,332.0,3239.0,True
165,138,2160.0,218.74133335564213,339.0,1422.0,True
471,121,475.0,287.51041189937837,465.0,3126.0,False
492,28,657.0,147.84134628254037,223.0,2945.0,True
423,8,157.0,75.75128396367562,999.0,3451.0,False
590,175,9.0,18.87594682521443,483.0,3600.0,True
498,161,249.0,171.5234865294482,631.0,3367.0,False
598,71,64.0,63.39950340903275,401.0,3552.0,False
408,144,490.0,167.80548938301112,778.0,3129.0,True
505,22,563.0,273.7411951449998,300.0,3060.0,False
201,126,1389.0,189.23682573389567,995.0,2240.0,True
541,155,672.0,348.68186847146336,75.0,2963.0,False
466,42,372.0,174.0177994495798,645.0,3266.0,False
513,47,445.0,277.70848457845403,404.0,3194.0,True
555,187,106.0,90.84425050030134,597.0,3540.0,False
456,57,842.0,438.30426440787096,236.0,2816.0,False
554,169,275.0,166.3902829851746,465.0,3405.0,False
543,73,254.0,73.37939431102717,552.0,3453.0,True
550,84,491.0,276.24995541314576,289.0,3222.0,False
446,140,494.0,290.23792095829504,701.0,3220.0,True
242,45,1600.0,311.2836015576178,624.0,2114.0,True
510,51,377.0,204.95783789193132,558.0,3338.0,False
559,11,290.0,216.66828679908446,461.0,3429.0,False
581,61,233.0,118.65307825336839,405.0,3488.0,False
411,160,997.0,243.16108949127778,347.0,2726.0,True
619,135,187.0,158.22839508084897,273.0,3539.0,False
582,103,137.0,80.8192905258449,505.0,3590.0,False
381,113,1081.0,293.163205538568,437.0,2668.0,True
534,93,349.0,90.41128766864317,531.0,3402.0,True
652,48,134.0,115.11416431776517,216.0,3622.0,False
464,147,216.0,131.5583586720099,939.0,3541.0,False
218,16,1747.0,389.94362083764537,675.0,2010.0,True
511,53,163.0,124.88177773292077,811.0,3596.0,True
575,122,357.0,195.5980427812753,370.0,3403.0,True
566,44,343.0,225.93800513794528,416.0,3419.0,False
309,193,1358.0,225.95089666564894,507.0,2407.0,True
593,85,25.0,12.522658473180392,622.0,3744.0,False
611,108,255.0,156.7890975923566,293.0,3522.0,False
389,189,1292.0,69.61918039126137,238.0,2501.0,True
661,23,175.0,113.50227515359373,185.0,3622.0,True
222,157,1737.0,209.67374154628175,704.0,2062.0,True
665,149,182.0,132.72125968607483,184.0,3626.0,False
502,19,396.0,217.32004032725737,707.0,3456.0,False
601,118,305.0,166.35175791684182,391.0,3551.0,False
627,127,178.0,75.49203440735148,382.0,3678.0,True
594,39,254.0,114.17159701974069,478.0,3605.0,False
530,119,186.0,118.42738424592825,816.0,3676.0,True
359,140,1343.0,135.0816517094798,367.0,2519.0,True
460,137,587.0,309.210576304664,716.0,3305.0,True
501,21,352.0,186.36637292412388,798.0,3541.0,False
477,178,585.0,410.93461443776744,639.0,3312.0,False
248,170,1613.0,406.018082818288,774.0,2289.0,True
228,138,1750.0,282.97210013291146,751.0,2154.0,True
515,142,287.0,155.11407380224682,814.0,3620.0,True
436,175,791.0,183.5610104880794,624.0,3118.0,True
231,162,1497.0,402.2273366041641,1002.0,2418.0,True
539,68,483.0,228.42314472604642,555.0,3438.0,False
614,173,345.0,183.16334336324715,340.0,3589.0,True
350,157,952.0,421.0336233842445,880.0,2997.0,True
572,40,309.0,162.93696378575822,625.0,3641.0,False
615,124,242.0,189.93614225880253,477.0,3733.0,False
576,20,423.0,120.13249578489823,519.0,3553.0,True
421,29,616.0,378.6393344335862,927.0,3361.0,True
588,74,338.0,135.23464473557706,530.0,3639.0,False
547,2,375.0,175.99722125000235,679.0,3605.0,False
361,122,1248.0,333.18212993611246,580.0,2736.0,True
390,47,1195.0,158.92815778812715,524.0,2790.0,True
669,82,246.0,98.00797882449045,285.0,3744.0,False
551,100,293.0,194.1231733575617,769.0,3702.0,False
516,131,323.0,198.45060738715114,865.0,3673.0,False
356,110,1309.0,261.5340214270147,556.0,2691.0,True
592,60,107.0,91.22385592020143,774.0,3894.0,True
600,125,517.0,274.25562750492804,325.0,3485.0,True
752,36,133.0,90.43821312268645,135.0,3887.0,True
518,76,583.0,217.28529571490566,631.0,3442.0,True
479,177,1075.0,260.7314043635751,275.0,2953.0,True
573,92,358.0,204.1632153939314,655.0,3675.0,False
528,188,686.0,360.24786596888333,492.0,3349.0,False
663,32,229.0,98.53978173888268,371.0,3811.0,False
591,18,331.0,132.0971042510857,605.0,3722.0,True
647,31,385.0,233.8557858499735,290.0,3676.0,True
266,137,1841.0,273.61434871863213,640.0,2229.0,True
606,166,154.0,72.93353101502943,726.0,3918.0,False
609,34,545.0,250.222621594083,325.0,3532.0,False
271,53,1506.0,439.0627455694794,993.0,2607.0,True
621,154,342.0,224.72208880095798,493.0,3773.0,False
445,41,1398.0,266.94215011954714,207.0,2726.0,True
354,150,1781.0,365.44614869432445,220.0,2344.0,True
472,87,977.0,354.135275265738,484.0,3148.0,True
529,52,645.0,366.16353364275,630.0,3488.0,False
631,78,157.0,103.46840441803656,663.0,3978.0,False
439,88,1071.0,400.6410582797629,561.0,3065.0,True
561,35,979.0,153.51516827747398,184.0,3158.0,True
630,111,113.0,112.29783272943641,722.0,4031.0,False
467,73,1248.0,122.15919966444646,268.0,2906.0,True
455,194,715.0,343.661792606134,866.0,3441.0,True
706,130,415.0,212.79962510568768,175.0,3745.0,False
523,113,717.0,341.6252056754907,599.0,3444.0,True
599,46,313.0,201.91105056932003,696.0,3851.0,True
672,174,156.0,96.14319127328633,563.0,4027.0,True
645,163,244.0,115.20326995602979,561.0,3944.0,False
755,81,10.0,6.0186007342223515,399.0,4178.0,True
556,59,749.0,224.28072024554618,498.0,3446.0,True
557,196,654.0,332.4629978294946,586.0,3542.0,False
746,22,299.0,125.52359983824863,160.0,3902.0,False
567,107,487.0,219.9167516370493,713.0,3717.0,True
671,146,297.0,172.1273736148953,443.0,3907.0,True
687,12,271.0,144.60075528619384,428.0,3937.0,False
698,148,404.0,300.94165605755194,251.0,3804.0,False
537,27,361.0,214.06830718783849,970.0,3851.0,False
296,93,1849.0,282.9284598325878,595.0,2363.0,True
641,179,194.0,148.41926150030756,656.0,4022.0,False
628,69,477.0,264.99496118858247,443.0,3740.0,False
702,95,281.0,158.70074413100392,372.0,3936.0,True
332,119,1634.0,227.23616812853956,593.0,2586.0,True
701,97,369.0,192.71963405126613,291.0,3853.0,False
608,199,554.0,316.4003277646887,483.0,3679.0,False
629,86,153.0,85.11180632214604,792.0,4093.0,False
634,114,356.0,153.8322719114805,563.0,3891.0,False
585,15,812.0,351.7869337239563,341.0,3438.0,True
483,125,1086.0,164.66980394086602,480.0,3167.0,True
653,67,354.0,179.01573099016014,492.0,3900.0,True
202,30,2249.0,368.18447516746573,760.0,2008.0,True
655,91,138.0,90.85833840776681,711.0,4122.0,False
330,106,1877.0,274.96830117128087,398.0,2390.0,True
562,197,1037.0,442.1953033192228,249.0,3231.0,False
395,165,1565.0,6.228112304941199,421.0,2706.0,True
636,186,310.0,127.83081774660214,622.0,3964.0,False
693,176,216.0,108.68267040281606,527.0,4059.0,False
568,28,905.0,288.71335529762075,366.0,3371.0,True
432,93,1476.0,136.136595531431,329.0,2811.0,True
711,25,219.0,120.41872082401758,470.0,4072.0,False
742,156,231.0,109.03967412748588,327.0,4061.0,True
725,71,336.0,224.0242067282623,284.0,3957.0,False
766,135,201.0,120.21599521284743,252.0,4095.0,False
363,129,1432.0,199.95567002728404,707.0,2869.0,True
603,120,398.0,177.72209419710416,745.0,3915.0,False
659,152,517.0,383.6245600856575,385.0,3808.0,False
624,191,323.0,149.16114737317622,727.0,4012.0,False
217,127,2154.0,263.83136974865545,853.0,2187.0,True
468,66,897.0,389.9906323275045,805.0,3446.0,True
689,54,559.0,273.7676988932718,278.0,3789.0,False
714,24,368.0,197.98072009944363,369.0,3984.0,False
649,183,655.0,170.57793795420875,304.0,3699.0,True
633,96,593.0,316.80274040579775,443.0,3763.0,False
737,192,228.0,63.01918505966155,407.0,4129.0,True
688,87,624.0,374.3469303005205,230.0,3740.0,True
563,65,600.0,270.8870990445916,783.0,3775.0,False
373,46,1231.0,156.19769319899368,941.0,3151.0,True
542,60,1322.0,253.81910738979252,164.0,3060.0,True
642,0,664.0,226.0029532926049,360.0,3726.0,True
654,56,178.0,138.9633460048832,804.0,4213.0,False
735,51,233.0,119.38944541237046,465.0,4167.0,False
564,134,285.0,147.46913012471603,1122.0,4120.0,False
778,57,144.0,145.68902735891714,385.0,4267.0,False
577,162,930.0,372.7177085511765,460.0,3499.0,True
670,143,429.0,228.64455124856386,541.0,4001.0,True
607,132,361.0,205.45993854763188,881.0,4074.0,True
632,77,430.0,172.27970195452994,689.0,4005.0,False
739,160,270.0,152.1244007588529,443.0,4167.0,True
772,133,286.0,199.5628667158682,297.0,4152.0,True
690,190,326.0,222.48052076467866,613.0,4126.0,False
371,128,1900.0,407.77078605382036,362.0,2557.0,True
569,174,1011.0,116.42624008582335,452.0,3463.0,True
493,41,865.0,313.81096638982586,886.0,3609.0,True
161,150,2912.0,248.93580409783866,520.0,1563.0,True
584,31,1211.0,340.33963809600783,174.0,3266.0,True
487,95,1034.0,161.70020392528886,744.0,3445.0,True
565,110,583.0,219.27363720723514,896.0,3897.0,True
558,5,898.0,244.4738776913188,622.0,3584.0,True
620,7,374.0,252.54082103534893,841.0,4112.0,False
580,30,579.0,302.57938319750326,833.0,3910.0,True
616,180,401.0,187.43910656793045,832.0,4089.0,False
791,58,157.0,113.58492643051696,388.0,4341.0,True
480,127,1220.0,199.0831721408742,616.0,3296.0,True
426,193,1237.0,522.2258976402119,813.0,3280.0,True
646,1,647.0,239.6343056257016,492.0,3875.0,False
622,9,522.0,262.5925147268199,720.0,4001.0,False
420,104,1584.0,308.94892125095674,513.0,2945.0,True
810,40,245.0,110.58220280498371,223.0,4291.0,False
368,127,1864.0,211.89791244575136,495.0,2681.0,True
87,182,3760.0,325.70462463249595,281.0,792.0,True
635,151,929.0,351.4686598237632,292.0,3631.0,True
651,62,534.0,283.1637769775812,623.0,4029.0,False
660,63,254.0,238.1187812564491,885.0,4310.0,True
686,50,368.0,230.9518729817909,700.0,4204.0,False
781,162,457.0,155.12032283187685,201.0,4116.0,True
777,21,402.0,283.0667575845572,291.0,4172.0,False
644,6,680.0,337.3311726096125,518.0,3896.0,False
731,183,471.0,216.44811143633808,427.0,4111.0,True
792,142,224.0,156.07767810950182,396.0,4360.0,True
786,75,9.0,6.129425685909262,664.0,4594.0,True
548,129,933.0,259.5327146103807,747.0,3675.0,True
709,198,320.0,198.31395855636916,710.0,4296.0,True
43,23,3464.0,167.62893805107288,860.0,1152.0,True
782,149,270.0,140.89275418942566,438.0,4354.0,True
54,173,3788.0,125.88603121566518,508.0,845.0,True
536,3,1009.0,464.9901349327885,747.0,3628.0,True
763,13,185.0,134.11623945062524,643.0,4465.0,True
718,177,809.0,293.9512617992686,210.0,3849.0,True
683,14,540.0,256.84937726188656,624.0,4121.0,False
560,63,1386.0,245.52472531850373,335.0,3305.0,True
744,195,335.0,164.44529816982217,624.0,4362.0,True
681,70,400.0,239.55162500500543,807.0,4300.0,False
751,48,260.0,136.78776044036638,690.0,4441.0,False
870,176,314.0,154.91933901215995,116.0,4388.0,False
21,126,3828.0,368.1161251214676,755.0,885.0,True
664,194,812.0,194.79440267314078,460.0,3901.0,True
571,98,1029.0,466.31724986061175,673.0,3688.0,True
845,111,412.0,175.18992433569503,108.0,4311.0,False
803,32,212.0,125.22246233715892,482.0,4521.0,False
910,96,143.0,102.85230299509409,177.0,4592.0,False
769,159,728.0,172.50586208399957,155.0,4008.0,True
799,109,223.0,106.96224983892367,484.0,4514.0,True
578,36,995.0,304.64274754655696,715.0,3754.0,True
314,18,1636.0,171.4917710378736,1202.0,3119.0,True
710,153,456.0,257.31445476812996,709.0,4303.0,True
703,158,641.0,154.44289180471577,562.0,4127.0,True
894,65,220.0,148.52679154369721,189.0,4550.0,False
733,155,548.0,280.42919846384325,529.0,4224.0,False
811,166,221.0,158.41190934949518,484.0,4555.0,False
779,138,160.0,105.77420343272117,711.0,4618.0,False
847,27,161.0,112.64342442874049,407.0,4617.0,False
437,126,1867.0,235.0995790013082,422.0,2916.0,True
481,141,1728.0,275.91181467817916,369.0,3055.0,True
905,24,9.0,7.073499376515213,373.0,4776.0,False
736,73,754.0,349.4900104105767,324.0,4031.0,True
802,74,290.0,125.7015427387029,458.0,4496.0,False
666,185,976.0,242.7344906074106,364.0,3811.0,True
602,192,1070.0,118.13364996504596,554.0,3722.0,True
824,53,411.0,225.3339422363259,273.0,4385.0,False
662,15,683.0,295.8376979821276,680.0,4120.0,True
643,80,244.0,192.0374874494178,1190.0,4565.0,False
743,90,429.0,146.60962454559947,649.0,4385.0,True
844,146,387.0,156.5652821105817,227.0,4429.0,True
759,79,495.0,251.9662935397955,511.0,4321.0,True
476,4,1524.0,274.72825885845725,654.0,3326.0,True
179,23,3165.0,383.38325196945874,563.0,1714.0,True
794,124,435.0,224.3093702593539,470.0,4445.0,False
816,76,396.0,233.6249472882605,402.0,4484.0,True
740,89,346.0,165.94539178316464,813.0,4537.0,False
864,106,182.0,130.25010062864825,446.0,4710.0,True
121,183,3817.0,338.7961255151452,393.0,1101.0,True
774,140,261.0,160.2024051170399,802.0,4664.0,False
538,105,1524.0,304.9638439792356,522.0,3404.0,True
939,33,148.0,91.94659076859543,276.0,4783.0,True
915,132,223.0,125.3687617162445,278.0,4712.0,True
459,192,1903.0,242.00085441069942,458.0,3046.0,True
930,41,351.0,239.38397463445236,137.0,4604.0,False
485,36,2041.0,164.4537841177978,231.0,2922.0,True
716,151,670.0,332.2262888514745,670.0,4300.0,True
839,34,388.0,194.29240115266464,394.0,4583.0,False
787,123,429.0,249.4740716230947,611.0,4545.0,True
815,141,616.0,307.7339523200202,287.0,4363.0,True
980,14,95.0,38.15776110975651,229.0,4889.0,False
882,120,262.0,170.44176305436946,425.0,4739.0,False
695,26,552.0,280.11935378492166,923.0,4460.0,False
835,163,406.0,229.40663556130258,442.0,4615.0,False
913,77,321.0,205.5725713787353,291.0,4714.0,False
825,154,301.0,163.4668957912969,620.0,4735.0,False
895,60,174.0,100.16896390394768,496.0,4865.0,False
829,78,429.0,198.06625263162027,486.0,4621.0,False
722,121,380.0,230.0488688954768,1014.0,4679.0,False
71,127,3901.0,193.17440533031524,741.0,1159.0,True
748,93,1165.0,337.03723816919245,152.0,3895.0,True
750,147,494.0,265.6180873711952,822.0,4572.0,False
830,170,171.0,112.01791240378945,758.0,4898.0,False
805,82,415.0,248.2775087462194,610.0,4659.0,False
938,88,207.0,131.49453615222717,373.0,4875.0,True
700,66,1225.0,316.34908274894235,300.0,3862.0,True
832,73,484.0,221.09362054076718,452.0,4605.0,True
828,52,360.0,246.15455826104164,605.0,4736.0,False
491,185,2150.0,161.99862858895733,232.0,2953.0,True
721,72,992.0,385.83765982811923,449.0,4112.0,True
898,97,324.0,138.95104356541034,388.0,4780.0,False
940,104,291.0,146.47245579580112,318.0,4844.0,True
976,177,176.0,163.26679626467356,313.0,4965.0,True
648,75,1234.0,160.1981378976931,537.0,3928.0,True
535,79,1359.0,304.044734121862,929.0,3808.0,True
886,171,288.0,164.49114098986982,555.0,4881.0,True
783,23,713.0,162.21302222962134,564.0,4481.0,True
762,44,707.0,268.3536461860499,672.0,4494.0,True
597,35,1503.0,356.00428788446436,578.0,3720.0,True
605,159,1384.0,361.92890444112925,663.0,3854.0,True
863,172,353.0,181.53685297000973,623.0,4885.0,True
877,71,350.0,187.70437922391724,596.0,4888.0,False
258,88,3274.0,374.4773435081871,418.0,1964.0,True
887,113,484.0,237.87747068188995,431.0,4759.0,False
848,179,402.0,210.2002496098841,629.0,4841.0,False
892,130,608.0,283.41139862110356,311.0,4647.0,False
732,3,743.0,364.3026948471875,837.0,4522.0,True
821,136,812.0,280.9049481708174,355.0,4461.0,True
521,146,1889.0,166.18485238702743,569.0,3403.0,True
957,6,494.0,180.55492090427396,225.0,4799.0,True
357,173,2595.0,309.40809712364825,562.0,2706.0,True
790,115,826.0,16.47583737202599,536.0,4479.0,True
855,29,602.0,215.6038091742334,478.0,4710.0,True
902,134,251.0,147.74049062410876,682.0,5084.0,False
441,109,2408.0,443.7273501739054,435.0,2942.0,True
770,189,792.0,186.02087346706284,734.0,4588.0,True
532,67,2194.0,122.86018565677546,324.0,3192.0,True
955,50,205.0,87.68210961393169,618.0,5191.0,False
813,61,788.0,400.08074197570085,545.0,4617.0,False
935,17,304.0,160.23395422830052,621.0,5115.0,True
673,177,1780.0,87.7858824733867,177.0,3641.0,True
881,114,961.0,231.43650365509046,160.0,4466.0,True
921,56,299.0,144.70919335576963,699.0,5150.0,False
691,94,927.0,279.6405284292973,1028.0,4546.0,True
937,85,362.0,151.79688632218867,612.0,5114.0,True
988,173,387.0,204.07364514086527,401.0,5093.0,True
1049,140,318.0,214.02017831326071,247.0,5164.0,False
1109,127,248.0,100.53162897251167,184.0,5244.0,False
992,176,212.0,111.42057558146125,586.0,5288.0,False
973,13,272.0,136.37907331925916,589.0,5236.0,True
506,133,2066.0,318.6018082504651,682.0,3443.0,True
1082,101,114.0,89.57606575584195,379.0,5396.0,True
866,148,181.0,128.0283789294655,1064.0,5329.0,False
836,131,875.0,215.0193557436175,462.0,4639.0,True
452,167,2384.0,330.6826406549492,585.0,3135.0,True
890,188,729.0,392.3545107377932,463.0,4792.0,False
488,165,2226.0,153.47781020371457,592.0,3298.0,True
331,20,2821.0,445.5969262717811,712.0,2704.0,True
1008,153,210.0,118.57332002156929,565.0,5320.0,True
1072,59,275.0,188.72017073940557,270.0,5257.0,True
971,1,280.0,124.79658261613764,622.0,5259.0,False
1012,6,453.0,174.39893285754755,303.0,5100.0,True
970,112,447.0,367.9654733319834,471.0,5107.0,True
1110,141,239.0,133.70746318792112,250.0,5317.0,True
677,158,1986.0,80.0119400814099,99.0,3570.0,True
745,55,1256.0,330.73505247942035,562.0,4303.0,True
991,70,391.0,304.765370109332,470.0,5169.0,False
1025,37,141.0,119.48471309845931,597.0,5432.0,True
1058,41,453.0,220.2730952535018,186.0,5124.0,False
1093,31,226.0,141.45004652060067,352.0,5384.0,True
999,63,322.0,256.0114057136824,554.0,5291.0,False
1140,199,110.0,69.16280460664997,320.0,5513.0,True
447,198,2378.0,151.58813163549289,745.0,3264.0,True
1044,98,341.0,175.3474949389048,410.0,5305.0,True
1129,83,103.0,84.11936325150185,388.0,5553.0,True
1076,195,326.0,165.4441761698417,336.0,5334.0,True
818,187,910.0,296.88282326133316,665.0,4764.0,True
707,10,1506.0,78.29562698011817,613.0,4183.0,True
857,37,865.0,147.91986311476762,595.0,4835.0,True
858,125,362.0,202.21889618652165,1106.0,5347.0,False
1194,137,131.0,115.50237500015511,243.0,5580.0,True
978,117,954.0,158.38881437952523,108.0,4763.0,True
1206,61,9.0,10.552582232842603,336.0,5708.0,False
899,51,789.0,308.62041552987205,550.0,4943.0,True
394,167,3180.0,136.74353561966475,273.0,2553.0,True
1254,188,166.0,104.31884987037583,72.0,5580.0,False
897,46,919.0,299.05207045562355,447.0,4829.0,True
817,64,798.0,213.28516368744772,889.0,4977.0,True
1161,113,256.0,127.47248378855042,279.0,5522.0,False
949,30,1026.0,196.74392661994221,205.0,4752.0,True
1022,138,576.0,140.35611299337165,377.0,5206.0,True
1056,132,207.0,139.9603978744625,647.0,5581.0,True
1081,156,228.0,122.9378318332013,548.0,5561.0,True
849,69,770.0,444.9033334391649,801.0,5019.0,False
1223,173,132.0,93.96502203412635,258.0,5669.0,False
1154,43,262.0,160.89669568132874,317.0,5541.0,True
680,55,2068.0,120.55079200686683,256.0,3740.0,True
941,197,479.0,277.96767611400463,808.0,5335.0,True
801,184,1331.0,479.4699046611091,456.0,4493.0,True
974,47,957.0,243.04967352250162,219.0,4867.0,True
1145,54,333.0,164.43197796035238,298.0,5494.0,True
1138,130,239.0,135.5238915118834,408.0,5590.0,False
1061,39,310.0,184.08657540936107,562.0,5519.0,True
793,20,1303.0,322.9140723002039,559.0,4533.0,True
1062,57,663.0,200.02286948171465,214.0,5180.0,True
1059,89,286.0,151.67764545680762,618.0,5561.0,False
1065,151,551.0,221.6219088960828,345.0,5316.0,True
1165,3,49.0,36.49722821362765,568.0,5820.0,False
1195,105,186.0,97.72355059896172,351.0,5692.0,True
872,119,996.0,343.04343289719003,599.0,4882.0,True
754,33,1362.0,152.96112795675225,746.0,4516.0,True
1073,160,224.0,93.36814638641745,669.0,5658.0,True
1205,177,174.0,110.95087870094224,339.0,5710.0,True
1167,79,392.0,220.09162079880997,224.0,5492.0,False
1043,126,823.0,235.50728940670777,171.0,5065.0,True
765,45,1635.0,79.55150190708471,422.0,4253.0,True
1171,166,318.0,163.85680098180114,313.0,5590.0,True
1214,50,365.0,219.41688073507981,168.0,5555.0,False
1103,169,478.0,145.9732564099412,401.0,5446.0,True
1096,170,380.0,232.9384959527272,515.0,5550.0,False
1079,26,489.0,291.87630498087407,470.0,5479.0,False
784,126,1530.0,157.66442701250716,520.0,4439.0,True
1239,87,199.0,164.03997029546645,327.0,5776.0,True
1033,193,330.0,169.5320203639568,805.0,5658.0,True
308,145,3708.0,178.1043634602848,404.0,2303.0,True
924,110,635.0,301.4199263530948,920.0,5378.0,False
918,152,811.0,327.21486253783524,809.0,5247.0,True
1144,128,408.0,211.04173638125656,470.0,5665.0,True
985,182,675.0,309.89812036087585,731.0,5404.0,True
798,108,1552.0,235.45579298231738,521.0,4541.0,True
823,72,1234.0,378.4588047046433,749.0,4860.0,True
676,164,1926.0,218.07286850960355,703.0,4174.0,True
1095,93,769.0,143.9751486918304,296.0,5331.0,True
552,104,2521.0,307.09312953075846,644.0,3582.0,True
1175,172,535.0,199.98510145454725,278.0,5568.0,True
1272,75,181.0,71.00849107795784,343.0,5926.0,True
861,45,1221.0,436.7966952925452,635.0,4887.0,True
1227,144,330.0,119.76702108443823,350.0,5784.0,True
984,191,1110.0,93.75136535702495,344.0,5015.0,True
1088,77,936.0,319.6621385741281,166.0,5192.0,True
775,16,1388.0,263.2283540623323,875.0,4747.0,True
1292,136,131.0,109.03578996965365,382.0,6005.0,True
1004,99,959.0,270.06384684073083,431.0,5181.0,True
675,181,2334.0,218.65675345506588,339.0,3809.0,True
1247,104,271.0,132.66218503207216,390.0,5874.0,True
1159,88,324.0,188.54842763281545,589.0,5827.0,True
960,25,1146.0,143.20024612549355,434.0,5019.0,True
797,11,1592.0,182.47630573726434,571.0,4577.0,True
1155,134,689.0,392.5319748837444,255.0,5483.0,False
1149,19,291.0,186.09487225577476,686.0,5886.0,True
1301,94,85.0,54.68520012282873,452.0,6096.0,True
914,160,1188.0,340.6911113395364,566.0,4999.0,True
997,84,1252.0,267.3148766697865,218.0,4938.0,True
1398,50,205.0,145.89466903212968,112.0,5990.0,False
1264,112,93.0,51.12051235863158,557.0,6111.0,True
1201,162,240.0,148.93572760809462,606.0,5967.0,True
879,157,1174.0,253.94657757366954,735.0,5034.0,True
1112,36,846.0,431.70020714611144,307.0,5377.0,False
873,93,1605.0,282.7178702266182,335.0,4620.0,True
1283,56,345.0,183.8566388116466,280.0,5882.0,True
726,129,2211.0,293.46648127719715,346.0,4019.0,True
1040,76,761.0,217.83937831241758,596.0,5480.0,True
1367,79,210.0,128.26070940126056,228.0,6035.0,False
1016,2,964.0,249.86914841988784,488.0,5294.0,True
909,149,1645.0,239.28691500774218,200.0,4615.0,True
1235,102,460.0,174.35105059120616,359.0,5804.0,True
900,107,1467.0,168.60245274446132,412.0,4811.0,True
1094,175,989.0,220.31665488269,257.0,5291.0,True
1331,42,162.0,123.72214207504929,411.0,6121.0,True
374,10,3382.0,195.4451413078715,695.0,2907.0,True
1217,124,235.0,175.10664658459987,662.0,6068.0,True
1007,131,1187.0,351.8566537759225,365.0,5120.0,True
713,43,1984.0,325.36738699362024,731.0,4343.0,True
833,8,1490.0,219.6699685034912,692.0,4845.0,True
1267,101,191.0,91.76741727379708,578.0,6146.0,True
596,116,2399.0,188.4019016612998,809.0,3949.0,True
911,143,1577.0,340.05445788977363,367.0,4783.0,True
891,66,1680.0,275.6105829909709,344.0,4680.0,True
1198,109,444.0,199.02798010129015,569.0,5917.0,True
1188,9,756.0,119.56758312623701,280.0,5605.0,True
1450,128,144.0,72.2703522080544,156.0,6222.0,True
1357,89,133.0,84.180579638989,453.0,6236.0,False
1380,67,166.0,136.82401745683273,361.0,6204.0,True
1452,108,170.0,107.8358128362378,126.0,6203.0,True
1277,113,238.0,143.4273331012714,552.0,6142.0,False
1122,196,775.0,336.2795886034531,514.0,5633.0,True
1279,65,320.0,170.45347111281714,495.0,6088.0,True
1271,4,193.0,89.87098920673505,636.0,6218.0,True
1106,68,1029.0,245.74660904820502,337.0,5383.0,True
658,17,2160.0,203.97696501964197,832.0,4255.0,True
715,171,2210.0,233.13308902282014,588.0,4205.0,True
1369,159,263.0,120.28425529009202,344.0,6153.0,True
668,182,2088.0,188.20767113904859,871.0,4329.0,True
850,49,1273.0,409.74746496030866,930.0,5153.0,True
1090,157,1005.0,291.64749557271364,395.0,5425.0,True
884,91,1841.0,200.7665409678234,296.0,4615.0,True
862,197,1944.0,121.93848791298954,271.0,4531.0,True
625,37,2419.0,461.0371045065651,768.0,4060.0,True
508,55,3179.0,371.9202691706589,541.0,3304.0,True
1234,161,621.0,6.491826014569671,433.0,5874.0,True
753,83,2248.0,171.3619663572046,501.0,4261.0,True
807,100,1406.0,301.9121650818062,1052.0,5106.0,True
1409,60,268.0,86.37809305562574,338.0,6257.0,True
1300,96,424.0,244.7859710719273,467.0,6104.0,True
1333,117,351.0,231.09968627835084,472.0,6186.0,True
1015,54,1336.0,91.62892171287442,397.0,5202.0,True
656,115,2600.0,265.2470244926984,529.0,3943.0,True
1405,110,198.0,123.4696423245114,438.0,6349.0,False
1243,127,397.0,73.41104452241704,692.0,6153.0,True
1303,192,476.0,180.47675494916624,432.0,6077.0,True
1431,71,245.0,183.51846531212044,309.0,6309.0,True
1284,114,750.0,249.88628850080903,231.0,5834.0,True
1384,53,249.0,122.35951184557672,490.0,6337.0,True
1260,158,830.0,352.4500270301538,214.0,5760.0,True
1310,69,380.0,329.76705015527006,552.0,6210.0,False
761,106,2534.0,303.39614950779304,244.0,4064.0,True
1521,168,172.0,138.75932456517393,187.0,6428.0,True
925,178,1754.0,161.33653427646144,394.0,4853.0,True
1414,133,197.0,178.7349900722325,496.0,6424.0,True
1309,183,376.0,201.40270333934717,599.0,6253.0,True
1270,181,682.0,209.12472793261372,380.0,5952.0,True
88,33,5709.0,265.07078595513417,416.0,930.0,True
838,81,1504.0,354.27903198162534,948.0,5135.0,True
1263,141,540.0,253.33469923416507,546.0,6100.0,True
1399,193,277.0,147.64207560615097,483.0,6367.0,True
1289,122,343.0,176.67378446572877,690.0,6307.0,True
1249,176,752.0,431.86176669673023,406.0,5899.0,False
728,144,2356.0,313.390748019486,617.0,4296.0,True
1291,199,485.0,160.5171387688721,547.0,6170.0,True
867,175,1852.0,309.5536932632058,549.0,4815.0,True
1213,191,800.0,305.29112549821906,480.0,5867.0,True
1411,26,538.0,267.6939971848005,220.0,6144.0,False
1086,90,1346.0,141.4808489441678,311.0,5337.0,True
1531,107,254.0,158.95068751145953,158.0,6431.0,True
837,10,2032.0,103.7558372732465,484.0,4663.0,True
1187,12,935.0,150.57375382888463,444.0,5761.0,True
574,150,3155.0,378.98177593368223,543.0,3570.0,True
834,164,2191.0,223.32854465127735,369.0,4538.0,True
1307,195,313.0,124.95041350081439,767.0,6418.0,True
1362,36,360.0,173.7638958530843,571.0,6373.0,False
696,112,2520.0,184.60877478974732,697.0,4246.0,True
1516,63,149.0,113.52343937189869,387.0,6617.0,True
1438,79,350.0,224.44764918579972,403.0,6417.0,False
1412,123,224.0,151.92890902796196,619.0,6545.0,True
1392,105,498.0,270.8769546708942,408.0,6273.0,True
1320,86,675.0,278.91482626717595,418.0,6096.0,True
1048,4,1164.0,352.01634772868204,695.0,5608.0,True
525,99,2971.0,111.35874512138567,958.0,3811.0,True
1482,11,316.0,137.11561479974594,325.0,6479.0,True
1567,189,94.0,60.83488771578229,366.0,6701.0,True
1253,148,827.0,166.05694846741477,466.0,5970.0,True
819,47,2209.0,219.31159759314392,483.0,4588.0,True
1448,152,331.0,240.85810993064425,414.0,6467.0,True
950,184,1104.0,161.8934754681899,1144.0,5696.0,True
1203,68,1229.0,241.85614420290767,212.0,5579.0,True
1030,24,1797.0,230.31663079606918,171.0,5016.0,True
674,198,3232.0,368.7651406356482,114.0,3582.0,True
822,161,2242.0,226.82017293214602,463.0,4573.0,True
1350,64,413.0,171.6240181617638,640.0,6402.0,True
1424,80,496.0,256.84741267928047,355.0,6326.0,True
1257,1,643.0,441.58211747092173,662.0,6182.0,False
1009,65,1937.0,118.07677879777458,140.0,4906.0,True
1625,100,149.0,123.57496651502964,221.0,6697.0,True
1179,190,448.0,231.57018842259637,1105.0,6401.0,True
990,196,1708.0,155.36910576073973,455.0,5152.0,True
1127,38,900.0,207.28002660675872,822.0,5960.0,True
982,94,1743.0,226.1904197406933,452.0,5117.0,True
977,5,1185.0,312.88620020923105,1029.0,5682.0,True
1397,119,599.0,139.37437924379816,399.0,6272.0,True
1489,25,273.0,155.74850529836968,451.0,6613.0,True
1311,167,537.0,346.5751595137741,693.0,6351.0,False
1383,66,767.0,135.9940258088974,277.0,6123.0,True
1415,121,383.0,185.69243274073418,572.0,6517.0,True
968,162,1719.0,244.32198137841715,553.0,5185.0,True
1047,84,1749.0,194.1299375910507,247.0,5156.0,True
1193,149,1261.0,210.3737686117467,318.0,5651.0,True
1157,159,1093.0,227.1306990759131,594.0,5824.0,True
1340,188,657.0,383.63730826040677,528.0,6260.0,False
1695,59,91.0,20.22021267152431,236.0,6853.0,True
1566,8,356.0,165.92343406645267,259.0,6593.0,True
1568,15,306.0,145.24592881674087,305.0,6646.0,True
1607,177,230.0,98.37068325775002,286.0,6722.0,True
1497,21,349.0,197.01861252035073,429.0,6605.0,True
1480,118,280.0,153.67236019722657,525.0,6675.0,True
1466,134,585.0,195.47606418787973,253.0,6374.0,True
1230,111,1128.0,398.11830257257964,396.0,5832.0,True
1026,22,1666.0,347.4612555920814,455.0,5294.0,True
1135,78,1171.0,196.6336757884795,611.0,5789.0,True
1244,60,1045.0,144.46395429152074,446.0,5920.0,True
1562,9,237.0,102.25365434399077,405.0,6731.0,True
1487,98,399.0,182.35254615789785,413.0,6570.0,True
1569,116,312.0,126.45298916604546,313.0,6658.0,True
1472,50,367.0,230.73087365713306,473.0,6607.0,False
1738,87,9.0,11.167205829370902,266.0,6969.0,True
1678,7,198.0,116.00058875685914,205.0,6789.0,True
1313,187,997.0,423.5826248154226,329.0,5991.0,True
276,20,5055.0,179.7168401162496,278.0,1936.0,True
1186,151,1257.0,83.6399667943432,422.0,5738.0,True
1548,128,193.0,156.13600825064225,498.0,6803.0,True
1039,43,1775.0,227.85598116916313,341.0,5224.0,True
1166,136,1500.0,375.21156703198864,237.0,5501.0,True
1351,132,793.0,228.87436036040575,450.0,6215.0,True
776,178,2552.0,10.55275710169163,583.0,4459.0,True
1275,52,1119.0,266.7932428672932,311.0,5900.0,True
1465,104,607.0,203.76361623096997,295.0,6415.0,True
1305,16,980.0,268.260367109037,396.0,6044.0,True
1401,44,823.0,287.2846825437721,314.0,6207.0,True
1116,66,1669.0,164.23350630209723,280.0,5361.0,True
1394,33,662.0,194.96666311695535,501.0,6369.0,True
1423,168,814.0,203.53952619941626,256.0,6222.0,True
417,142,4291.0,225.545484657555,330.0,2746.0,True
1136,126,1329.0,234.16230598897448,531.0,5709.0,True
1180,115,716.0,165.01786555686874,1028.0,6325.0,True
853,145,1352.0,237.1570388130539,1461.0,5690.0,True
942,40,1843.0,234.59359703317682,672.0,5199.0,True
1432,95,760.0,128.48064435587847,279.0,6282.0,True
717,42,2746.0,358.9299049393401,663.0,4297.0,True
741,49,2817.0,264.7385761837529,497.0,4226.0,True
981,137,1705.0,321.01721439336336,679.0,5339.0,True
1651,169,295.0,156.8772278471668,225.0,6749.0,True
1681,158,220.0,152.1900639227479,238.0,6828.0,True
1443,18,725.0,127.96591773760387,301.0,6324.0,True
1620,62,249.0,119.77544536845096,346.0,6801.0,True
1475,181,628.0,181.12111070286753,283.0,6424.0,True
768,19,2306.0,249.93191178905582,894.0,4746.0,True
486,101,4061.0,261.0971256968786,298.0,2993.0,True
1318,180,787.0,126.6214918936995,599.0,6270.0,True
1196,100,1360.0,273.5430361146029,361.0,5702.0,True
1723,120,189.0,118.65734275659136,193.0,6873.0,True
1344,130,722.0,372.56367117610745,590.0,6340.0,False
1542,156,436.0,254.4015273882552,333.0,6626.0,True
1400,48,425.0,130.61798667347892,750.0,6643.0,True
1050,183,1448.0,179.87293625244223,706.0,5624.0,True
1425,106,669.0,158.57895062586175,448.0,6420.0,True
1614,39,442.0,228.9314716431541,204.0,6647.0,True
1627,37,197.0,75.83832320550201,416.0,6894.0,True
1506,56,357.0,70.00197338645461,531.0,6736.0,True
932,31,2336.0,403.6089289123979,283.0,4758.0,True
1449,153,272.0,6.3985268970668665,762.0,6827.0,True
1306,129,993.0,106.5475187160057,459.0,6108.0,True
1455,185,694.0,176.46354593929,329.0,6412.0,True
1182,77,1282.0,256.4892554078865,516.0,5825.0,True
764,85,2903.0,416.37825977986455,377.0,4204.0,True
364,67,4296.0,268.7409898924846,651.0,2817.0,True
1597,17,402.0,127.53454248795006,310.0,6724.0,True
1192,90,1360.0,170.04258361655567,437.0,5766.0,True
1690,4,465.0,154.57210404418404,59.0,6662.0,True
1441,103,677.0,351.30294449351254,431.0,6452.0,True
1770,105,258.0,163.02248869176896,103.0,6871.0,True
1005,0,2137.0,178.48820086992663,242.0,4993.0,True
880,55,2073.0,293.24751591137453,756.0,5058.0,True
878,144,2245.0,394.8096549466218,593.0,4887.0,True
1564,113,501.0,311.97508264174354,310.0,6637.0,False
444,81,3547.0,416.9426130252153,1088.0,3599.0,True
1492,45,838.0,372.26019624836675,145.0,6311.0,True
1335,91,951.0,146.58626580766304,478.0,6198.0,True
1840,121,123.0,88.44422077747335,139.0,7029.0,True
685,76,3401.0,317.2541850635178,252.0,3755.0,True
1623,114,341.0,185.15069226495774,351.0,6820.0,True
1522,191,565.0,374.37407948118835,355.0,6599.0,True
1700,138,215.0,122.50178404555687,323.0,6953.0,True
1775,139,150.0,62.82194037481861,241.0,7022.0,True
1029,74,1761.0,121.74908323878691,573.0,5414.0,True
1485,165,313.0,190.10962394076475,709.0,6865.0,True
130,141,5342.0,344.9991057904913,1079.0,1841.0,True
1479,127,768.0,104.25872750309122,269.0,6418.0,True
1574,143,487.0,214.4246048550945,344.0,6703.0,True
1467,24,457.0,152.78492042374296,615.0,6737.0,True
1590,171,467.0,312.7730492483507,326.0,6729.0,True
1051,83,2031.0,226.32950168378426,246.0,5165.0,True
1579,57,322.0,157.7699473801108,499.0,6877.0,True
1797,82,27.0,15.86394269800159,356.0,7177.0,True
1035,107,1731.0,99.49255530352517,614.0,5480.0,True
1857,30,106.0,76.7625537267495,187.0,7110.0,True
1000,117,1831.0,226.92275948626596,646.0,5387.0,True
1386,2,1218.0,173.41322182321963,150.0,6000.0,True
1327,34,1242.0,216.65366726566262,286.0,5976.0,True
945,164,2034.0,295.63166919404347,651.0,5185.0,True
1753,86,219.0,103.99268488316035,266.0,7000.0,True
1784,161,131.0,101.28003441205712,297.0,7096.0,True
1763,179,214.0,129.7900554910115,276.0,7029.0,True
1242,94,1597.0,95.0330444809634,190.0,5651.0,True
1085,147,1836.0,312.65813258155936,404.0,5429.0,True
678,128,2896.0,181.65644867927637,889.0,4370.0,True
1304,155,881.0,294.5054241177092,739.0,6385.0,True
1635,1,269.0,144.46482255559698,508.0,7001.0,False
1250,131,1133.0,179.50777630442815,640.0,6137.0,True
1389,3,1032.0,293.6115775203967,375.0,6238.0,True
1835,59,245.0,151.05068514065172,147.0,7027.0,True
1749,79,314.0,213.50380028017764,239.0,6958.0,False
1812,92,186.0,120.3063714055275,245.0,7089.0,True
1478,88,790.0,145.90851694821038,340.0,6486.0,True
1561,36,434.0,248.63469069047457,518.0,6843.0,False
1679,170,449.0,96.7583106689508,242.0,6831.0,True
1605,157,284.0,102.52718156514062,567.0,6997.0,True
1222,140,1042.0,354.4693581426947,833.0,6242.0,True
1667,38,197.0,113.4687988093311,526.0,7091.0,True
846,12,2461.0,215.34171556655937,621.0,4830.0,True
1427,198,562.0,136.37993838769526,759.0,6736.0,True
1178,154,1458.0,81.69896392478861,551.0,5845.0,True
1609,41,429.0,208.1831540666076,437.0,6876.0,True
780,68,3046.0,221.64489524991131,348.0,4259.0,True
1190,197,1642.0,345.13025789460505,337.0,5665.0,True
1800,196,339.0,173.48463446006195,146.0,6972.0,True
1041,11,1747.0,308.53862532826105,682.0,5569.0,True
1771,61,315.0,140.4680108442876,231.0,7001.0,True
1439,148,766.0,205.23409626734556,536.0,6553.0,True
1712,175,227.0,133.74469353852092,445.0,7094.0,True
1673,53,385.0,206.40783419076206,358.0,6936.0,True
1576,85,552.0,195.80825491886014,402.0,6772.0,True
1644,174,434.0,202.70593116307873,386.0,6893.0,True
1377,32,1178.0,259.40322331427797,310.0,6149.0,True
1727,99,283.0,152.84736456377993,361.0,7046.0,True
1746,97,280.0,153.44901102779633,336.0,7050.0,True
994,29,2173.0,204.97802317471002,452.0,5158.0,True
1169,142,1370.0,216.5927875906769,691.0,5963.0,True
1407,146,924.0,180.47154134935718,505.0,6419.0,True
875,25,2815.0,118.76164564312151,244.0,4531.0,True
1776,35,315.0,136.86989315079552,251.0,7035.0,True
1756,190,293.0,134.34127410771316,320.0,7059.0,True
640,64,3724.0,181.03193791310116,271.0,3633.0,True
1429,177,1026.0,56.06041185611551,336.0,6333.0,True
1798,60,246.0,116.19606263996826,293.0,7116.0,True
1601,110,532.0,192.94252925604653,407.0,6831.0,True
1768,63,467.0,49.09098506251963,139.0,6900.0,True
1481,28,446.0,149.44444630296505,776.0,6927.0,True
1507,162,831.0,355.55514156147905,338.0,6545.0,True
1816,188,242.0,142.54628422809216,289.0,7135.0,False
1343,118,1226.0,51.455101262280124,419.0,6165.0,True
1808,132,128.0,116.49330341757033,426.0,7266.0,True
876,135,2283.0,321.6994722874437,823.0,5113.0,True
969,193,2550.0,126.52333263923957,215.0,4850.0,True
1314,73,1336.0,106.5428056409364,401.0,6066.0,True
1519,184,762.0,259.6946829223072,410.0,6642.0,True
1839,199,209.0,82.73753616558633,305.0,7195.0,True
1312,27,1533.0,341.04900089328356,210.0,5871.0,True
1057,192,1819.0,218.264313738388,649.0,5586.0,True
1659,71,461.0,203.77490763279084,392.0,6946.0,True
1164,95,1376.0,246.282705573876,779.0,6031.0,True
859,112,2769.0,143.1837899064973,392.0,4639.0,True
1819,167,402.0,48.28911123280121,159.0,7007.0,True
1469,77,950.0,174.91201678101373,333.0,6460.0,True
1360,173,1129.0,111.52701158202966,486.0,6282.0,True
1215,182,1374.0,324.07910500061627,649.0,6037.0,True
1736,14,502.0,259.7835150307308,213.0,6911.0,True
1379,78,1266.0,62.422266268231496,308.0,6150.0,True
1342,13,1215.0,295.9864362691166,459.0,6202.0,True
1266,172,1618.0,285.5512999327263,235.0,5800.0,True
1536,42,644.0,128.44469945107622,497.0,6780.0,True
1570,108,597.0,218.66318786883775,484.0,6829.0,True
1322,5,776.0,216.68366929557808,973.0,6655.0,True
1729,10,342.0,137.708548726705,401.0,7090.0,True
1558,101,650.0,259.14696263649734,460.0,6782.0,True
1893,18,111.0,90.96250932987894,300.0,7321.0,True
1348,100,1289.0,314.0423505916598,389.0,6146.0,True
1640,54,258.0,177.91686298426657,683.0,7184.0,True
1785,149,376.0,100.64742277720623,264.0,7067.0,True
1612,22,592.0,110.59666545642652,412.0,6854.0,True
1539,7,858.0,137.17218869831223,300.0,6591.0,True
1622,82,625.0,132.63932578899949,362.0,6827.0,True
1554,43,723.0,118.71892328835999,413.0,6730.0,True
1858,46,269.0,159.87006099776164,255.0,7184.0,True
1848,87,9.0,7.322390533480347,542.0,7444.0,True
1946,4,131.0,59.768771514284616,213.0,7329.0,True
1718,181,573.0,191.3300313320247,216.0,6888.0,True
1674,126,567.0,169.18701027380988,317.0,6895.0,True
1583,69,640.0,174.8224273908176,437.0,6824.0,True
1880,145,192.0,109.33886328909037,285.0,7273.0,True
1719,80,571.0,238.37648682930356,243.0,6915.0,True
1418,37,1203.0,355.5068988244612,326.0,6285.0,True
1428,187,751.0,208.81403681427582,753.0,6738.0,True
1752,123,565.0,237.90460819775126,193.0,6925.0,True
1873,65,187.0,100.19903285837259,323.0,7304.0,True
1663,72,539.0,136.62965258274363,394.0,6954.0,True
1553,89,749.0,260.81591381107097,427.0,6744.0,True
1891,44,266.0,158.86993438209976,214.0,7230.0,True
1777,66,195.0,108.84097220031816,508.0,7302.0,True
1638,120,781.0,274.4545197025413,228.0,6723.0,True
1596,186,509.0,292.6952299896937,583.0,6997.0,True
1792,151,264.0,153.25847137001261,431.0,7244.0,True
1742,16,273.0,208.46232076021585,529.0,7239.0,True
1108,115,2217.0,434.18836990396886,239.0,5296.0,True
1664,26,605.0,313.3046352157091,348.0,6908.0,False
1710,19,658.0,185.00308826794347,212.0,6856.0,True
682,136,3529.0,362.01797287613323,493.0,3987.0,True
1704,6,509.0,307.5365690322762,377.0,7014.0,True
1895,125,202.0,131.68694110161303,298.0,7325.0,True
1942,103,202.0,102.96879946345413,218.0,7330.0,True
951,122,2466.0,266.562498931503,509.0,5070.0,True
1633,195,515.0,221.84099805318493,533.0,7024.0,True
1755,130,263.0,200.68430337040468,543.0,7281.0,False
1376,194,1099.0,113.47731341190898,610.0,6447.0,True
1054,33,1888.0,221.5281952496602,733.0,5659.0,True
1951,8,52.0,51.35454814653197,361.0,7500.0,True
1896,62,225.0,149.9306626225589,302.0,7329.0,True
1796,93,280.0,138.04309569509067,475.0,7295.0,True
1571,127,743.0,107.33619953320053,492.0,6837.0,True
1817,14,526.0,253.88739328143058,207.0,7054.0,True
1598,159,723.0,148.39885688627373,441.0,6857.0,True
1410,39,1126.0,283.94508723878175,536.0,6456.0,True
1229,163,1160.0,290.21641912290465,988.0,6423.0,True
1580,124,722.0,283.7199748108615,483.0,6862.0,True
1955,119,268.0,140.98640609799773,176.0,7318.0,True
699,109,3616.0,376.9530867026567,409.0,3971.0,True
1584,160,1039.0,188.20037302744666,161.0,6551.0,True
1929,24,120.0,83.85340331303671,395.0,7482.0,True
1789,15,433.0,196.99531947910154,364.0,7170.0,True
1053,47,1887.0,313.0593420693785,796.0,5718.0,True
1442,0,1267.0,281.1456200801201,321.0,6344.0,True
1764,156,298.0,165.8970216637511,572.0,7327.0,True
495,23,4182.0,178.744460154767,714.0,3443.0,True
270,128,5428.0,300.00221906797935,593.0,2198.0,True
1696,133,570.0,188.62743359578067,438.0,7056.0,True
1676,96,434.0,166.6721156648585,612.0,7192.0,True
1490,19,877.0,230.17576703364313,590.0,6753.0,True
1780,152,387.0,230.09618089577506,450.0,7247.0,True
1440,34,1258.0,227.09735814707687,358.0,6376.0,True
1268,41,1576.0,99.96436624366433,487.0,6059.0,True
1697,191,657.0,202.04966830437738,360.0,6979.0,True
1373,111,1126.0,232.05156739057415,683.0,6514.0,True
626,165,3592.0,445.55320786852025,758.0,4053.0,True
1299,198,1661.0,431.4609559316133,350.0,5985.0,True
1132,171,1497.0,340.3263098280715,986.0,6156.0,True
1565,176,753.0,163.28354243713096,581.0,6912.0,True
1992,155,171.0,126.51890684945347,260.0,7496.0,True
1662,75,740.0,147.9807293200011,369.0,6927.0,True
1865,56,214.0,85.52931126140857,496.0,7454.0,True
1984,134,180.0,135.24972382925026,271.0,7493.0,True
1870,20,399.0,136.28944831859468,307.0,7278.0,True
1943,64,220.0,104.47465380250954,344.0,7458.0,True
1813,78,480.0,163.48788005953742,354.0,7198.0,True
1889,104,350.0,219.9200370346807,314.0,7329.0,True
1931,129,226.0,108.2598464332561,363.0,7456.0,True
1017,158,2292.0,145.5650882313749,573.0,5390.0,True
916,67,2807.0,399.2643856164311,443.0,4877.0,True
1767,68,670.0,194.44795265835336,262.0,7019.0,True
1160,179,2156.0,300.4109390274596,294.0,5535.0,True
1354,21,1574.0,132.91031717964694,340.0,6119.0,True
1977,2,190.0,171.82766035005304,308.0,7510.0,True
1856,150,523.0,244.04198380552495,260.0,7182.0,True
1281,9,1649.0,242.87254466567796,461.0,6059.0,True
1920,17,349.0,155.14159834958716,288.0,7361.0,True
2015,12,259.0,126.71804754843254,173.0,7456.0,True
1923,31,304.0,182.44423940866437,334.0,7411.0,True
1713,116,357.0,173.24886481588717,709.0,7359.0,True
1494,30,1127.0,178.52906411452565,419.0,6589.0,True
1832,40,532.0,262.6853249094486,310.0,7184.0,True
1860,178,501.0,179.8173438416792,288.0,7222.0,True
2042,175,94.0,88.69790127064533,299.0,7635.0,True
1836,25,734.0,291.1893584616807,116.0,6999.0,True
1403,92,1134.0,202.29550129160015,703.0,6599.0,True
1983,94,210.0,149.0423077681144,328.0,7541.0,True
738,103,3178.0,87.33643654022623,853.0,4576.0,True
1900,168,514.0,186.53801048630928,204.0,7240.0,True
1543,131,930.0,293.200379454409,531.0,6825.0,True
1356,138,1667.0,213.25248201690025,308.0,6090.0,True
1406,189,1342.0,133.98753756176325,504.0,6418.0,True
841,59,2773.0,217.99325427864665,797.0,4988.0,True
667,102,3907.0,244.37665333247867,399.0,3856.0,True
1656,88,791.0,206.749279403019,433.0,6977.0,True
1726,170,646.0,164.47901751728247,443.0,7125.0,True
1862,180,319.0,183.405328593417,513.0,7454.0,True
1446,169,1236.0,354.02114990677245,505.0,6545.0,True
1603,91,995.0,255.7484955615846,357.0,6786.0,True
1990,99,283.0,192.81037239249906,271.0,7502.0,True
1134,57,2280.0,171.9124578233811,343.0,5519.0,True
1273,153,1729.0,263.7074663126865,485.0,6073.0,True
1087,48,2379.0,197.44931672403146,401.0,5427.0,True
1204,8,2115.0,362.29702860204725,320.0,5691.0,True
1632,161,1103.0,200.8858191624122,221.0,6712.0,True
1330,143,1910.0,220.79266249839395,206.0,5911.0,True
1037,124,2469.0,411.5922702803514,483.0,5358.0,True
1240,107,1758.0,347.54644691984686,621.0,6072.0,True
1850,185,317.0,200.57568601112553,616.0,7523.0,True
2172,77,124.0,87.37834483678193,63.0,7717.0,True
1701,81,1032.0,178.04727614636246,183.0,6814.0,True
1665,106,1022.0,164.4575816266403,265.0,6827.0,True
1739,188,297.0,112.15303534558211,849.0,7552.0,False
1794,3,807.0,122.94349300129626,228.0,7044.0,True
1422,147,938.0,242.17782888399842,951.0,6915.0,True
1825,1,384.0,200.36111061923665,612.0,7473.0,False
1991,58,254.0,124.25316576182016,368.0,7603.0,True
2035,142,280.0,108.7478179197593,260.0,7587.0,True
1744,146,854.0,381.6499794817382,304.0,7016.0,True
2063,90,181.0,95.3999773550167,287.0,7689.0,True
1517,76,967.0,109.55294400892731,679.0,6910.0,True
1937,139,112.0,108.84451602571336,663.0,7766.0,True
954,11,2996.0,232.62385613271525,314.0,4886.0,True
956,103,2890.0,157.3568117231433,421.0,4995.0,True
1172,108,1923.0,189.75945942099526,693.0,5970.0,True
1680,122,797.0,138.75137567127766,507.0,7096.0,True
1823,84,783.0,223.32389499816276,253.0,7112.0,True
1987,38,355.0,121.79283914361386,313.0,7541.0,True
2079,22,217.0,105.47256542224247,238.0,7680.0,True
1901,183,571.0,313.9415556879673,291.0,7327.0,True
1904,144,528.0,269.36443446133376,327.0,7372.0,True
1550,45,988.0,303.8228802955401,604.0,6912.0,True
2050,66,205.0,146.19652824817544,347.0,7704.0,True
2041,199,267.0,253.69952362751803,308.0,7643.0,True
1641,51,1036.0,223.9221001743962,381.0,6885.0,True
499,128,4509.0,435.8413434003497,682.0,3418.0,True
1915,141,384.0,259.0919175670434,486.0,7555.0,True
1783,49,238.0,101.95864855272934,903.0,7702.0,True
1711,70,969.0,107.56696729310494,326.0,6971.0,True
2016,154,404.0,232.81059641122368,254.0,7540.0,True
1308,83,1607.0,191.1673102287227,685.0,6338.0,True
1381,85,1552.0,80.85908559499313,552.0,6396.0,True
1842,86,759.0,144.15105119313793,300.0,7191.0,True
1927,105,282.0,162.70925527252123,587.0,7670.0,True
1334,61,1743.0,228.32672626542865,493.0,6210.0,True
1219,157,1947.0,198.68204285274788,606.0,6013.0,True
2142,39,162.0,101.39215871036575,219.0,7800.0,True
2001,196,103.0,63.94572064376405,603.0,7860.0,True
1830,37,598.0,221.13507164790767,498.0,7368.0,True
1052,42,2254.0,118.58448016045858,795.0,5714.0,True
806,181,3250.0,348.6260283702368,672.0,4721.0,True
1914,73,393.0,237.30405047980784,519.0,7583.0,True
1038,118,2237.0,101.71428670345885,865.0,5746.0,True
604,117,3871.0,435.28805166821184,936.0,4115.0,True
1981,164,363.0,169.84247956653394,415.0,7625.0,True
2030,53,192.0,136.17754341858418,487.0,7797.0,True
2017,177,315.0,230.18383147875522,389.0,7678.0,True
1938,55,518.0,278.2916543530291,376.0,7479.0,True
1647,121,1161.0,162.85818821160075,326.0,6838.0,True
1996,50,181.0,126.74970670398704,575.0,7818.0,True
1349,137,1988.0,150.80906855889594,250.0,6012.0,True
1488,75,1437.0,117.7685501169842,409.0,6567.0,True
697,172,4105.0,396.1951251081302,355.0,3904.0,True
1027,166,2904.0,238.26450385163815,267.0,5107.0,True
2085,192,203.0,167.59655045447738,352.0,7808.0,True
1684,112,1018.0,271.6877099974677,418.0,7012.0,True
1002,18,2711.0,250.18906821844877,575.0,5320.0,True
1591,104,1195.0,235.75012589284802,436.0,6839.0,True
1924,191,669.0,243.6986325098222,287.0,7367.0,True
1705,69,993.0,356.77832906406405,406.0,7045.0,True
1803,113,636.0,362.4432675700233,572.0,7403.0,False
1183,28,1893.0,298.2189910640915,842.0,6151.0,True
1546,35,1250.0,123.05684914370555,493.0,6795.0,True
1513,129,1540.0,187.68310649035323,284.0,6507.0,True
1456,97,1626.0,323.468785766025,340.0,6424.0,True
906,98,3419.0,265.9258912520798,227.0,4633.0,True
2083,4,140.0,87.54921611967812,463.0,7917.0,True
2027,52,339.0,206.39237566730574,413.0,7718.0,True
1604,72,1501.0,146.18503515443174,130.0,6560.0,True
1732,148,974.0,183.13828282749859,400.0,7096.0,True
2157,151,283.0,166.42410560200176,170.0,7789.0,True
2181,20,188.0,86.45333762320115,211.0,7884.0,True
1387,62,1615.0,121.77986159636666,608.0,6461.0,True
1995,32,422.0,194.23523151946333,413.0,7655.0,True
1779,65,1022.0,158.64698664552617,260.0,7056.0,True
2055,193,267.0,175.35489136692212,437.0,7815.0,True
2200,64,228.0,129.46662152655895,136.0,7855.0,True
1715,153,1127.0,195.37456451277174,318.0,6974.0,True
2230,48,70.0,57.62816265201694,236.0,8031.0,True
1484,160,1695.0,238.8775047541441,253.0,6408.0,True
965,21,3076.0,219.9655472239469,405.0,5029.0,True
1346,71,2115.0,128.53761866034515,248.0,6001.0,True
1654,115,1183.0,134.53263349914897,397.0,6935.0,True
1111,186,2740.0,48.12093834343752,308.0,5378.0,True
1890,13,129.0,77.10350770642445,975.0,7990.0,True
2152,143,151.0,114.65710558281422,365.0,7969.0,True
1470,29,1565.0,104.04883588815007,426.0,6555.0,True
1748,93,1029.0,157.94505350460662,378.0,7095.0,True
1371,197,1759.0,367.46030594402936,554.0,6368.0,True
1807,74,1037.0,119.95140722461662,254.0,7092.0,True
1945,80,493.0,45.4983318569288,527.0,7643.0,True
2110,65,337.0,158.65769423559692,275.0,7802.0,True
2029,5,380.0,186.02829146595712,452.0,7760.0,True
1867,187,893.0,197.5280048686041,282.0,7248.0,True
2122,194,306.0,169.66196098987658,295.0,7837.0,True
2052,184,369.0,242.03367611015474,411.0,7777.0,True
1868,133,911.0,268.4734466369169,272.0,7239.0,True
983,198,2730.0,186.0441062691463,753.0,5422.0,True
2116,152,309.0,200.56563886266215,308.0,7844.0,True
2191,30,221.0,155.51776404175916,243.0,7940.0,True
2134,155,250.0,143.37641041468862,342.0,7912.0,True
1142,116,2559.0,252.13218045848328,412.0,5606.0,True
1905,135,264.0,192.67040272724378,856.0,7904.0,True
1499,94,1749.0,254.84203460703938,241.0,6421.0,True
1628,114,761.0,180.05397628358688,923.0,7410.0,True
929,174,2992.0,148.96550011301747,732.0,5198.0,True
1731,142,1006.0,140.8379198716642,493.0,7187.0,True
1113,82,2458.0,336.67924553598993,664.0,5735.0,True
1413,170,1868.0,163.77461267502625,402.0,6330.0,True
1882,43,886.0,176.17270850735287,319.0,7312.0,True
2077,54,296.0,132.53828983414002,475.0,7910.0,True
2095,16,435.0,191.98166501270953,276.0,7773.0,True
2136,163,360.0,221.57961716782586,273.0,7849.0,True
1168,180,2593.0,154.59690502884473,345.0,5617.0,True
1986,182,342.0,244.3737586963854,643.0,7868.0,True
1477,22,1753.0,185.0072372100258,315.0,6457.0,True
1238,56,2601.0,278.8350461748017,163.0,5609.0,True
1280,23,2102.0,272.4339959392829,514.0,6110.0,True
1769,111,976.0,241.36904210582023,472.0,7237.0,True
2140,14,386.0,134.75108405410086,247.0,7827.0,True
2210,138,177.0,85.20724947286018,291.0,8037.0,True
1258,44,2298.0,115.21501960694319,385.0,5917.0,True
2182,158,174.0,62.06148905241683,361.0,8042.0,True
1855,89,1076.0,469.3256418198716,221.0,7141.0,True
2126,15,319.0,226.46768244638457,346.0,7899.0,True
1972,83,593.0,183.5420123402306,437.0,7626.0,True
2139,109,464.0,214.55026146945409,176.0,7756.0,True
1207,189,2372.0,243.50827470994028,484.0,5857.0,True
712,161,4115.0,215.42977412204723,504.0,4115.0,True
1877,33,996.0,180.45755769844865,250.0,7235.0,True
2012,20,747.0,87.5350317125913,212.0,7486.0,True
2220,57,156.0,112.1464151900897,314.0,8077.0,True
704,59,4198.0,169.15192329608206,473.0,4040.0,True
1545,0,1465.0,391.16314203993716,480.0,6780.0,True
1416,150,1762.0,264.8948012970338,536.0,6484.0,True
2049,60,608.0,294.07835568127587,292.0,7642.0,True
490,195,4627.0,198.5585657262864,906.0,3626.0,True
2236,24,257.0,102.0961078538477,184.0,7996.0,True
1498,132,1939.0,89.67174657917016,137.0,6315.0,True
2005,36,798.0,94.63721131794863,192.0,7457.0,True
2074,63,307.0,76.35901230092901,523.0,7949.0,True
1940,81,729.0,246.20488313807658,422.0,7527.0,True
1917,67,898.0,240.8586437475851,295.0,7366.0,True
1829,21,1116.0,455.94233301168924,280.0,7149.0,True
2273,144,153.0,95.78115449407969,217.0,8115.0,True
2124,8,530.0,161.62234707815446,195.0,7743.0,True
1529,173,1775.0,178.08652091965547,237.0,6500.0,True
1493,40,1822.0,386.2876391248538,288.0,6456.0,True
2066,26,402.0,141.04945351304667,468.0,7877.0,True
679,145,4107.0,432.35075352730746,693.0,4174.0,True
2185,68,327.0,155.20948214379968,277.0,7960.0,True
1523,2,1763.0,270.9186391736265,282.0,6529.0,True
2054,100,324.0,226.04437282586449,599.0,7972.0,True
2062,127,478.0,154.52094675072615,424.0,7818.0,True
2162,41,243.0,122.75704252466723,426.0,8054.0,True
1592,140,1253.0,373.77366996520936,641.0,7046.0,True
820,168,2332.0,403.37503739753356,1863.0,5969.0,True
931,102,2843.0,159.33382152220128,990.0,5459.0,True
1216,123,2381.0,158.26698848223643,526.0,5922.0,True
2103,6,531.0,128.39340664493315,253.0,7772.0,True
2000,91,822.0,189.08415184828846,230.0,7484.0,True
1078,119,2646.0,137.1837789192436,659.0,5662.0,True
2255,176,96.0,82.49664691187218,364.0,8221.0,True
1458,72,1882.0,185.0650800996732,352.0,6437.0,True
2213,185,333.0,163.50973576203927,238.0,7987.0,True
1339,12,2202.0,296.24411977018946,391.0,6121.0,True
1538,124,1912.0,270.45725082704183,128.0,6416.0,True
1359,156,1960.0,268.7961785323816,580.0,6369.0,True
1509,125,1618.0,207.36761975559912,503.0,6713.0,True
1921,106,1023.0,232.44822438763336,246.0,7321.0,True
2249,147,281.0,96.67781768997331,215.0,8063.0,True
2229,19,188.0,127.24317204058568,362.0,8156.0,True
2282,134,127.0,98.85042825231088,297.0,8218.0,True
1297,165,2155.0,255.82159627673906,558.0,6191.0,True
2097,7,388.0,118.97796151626788,453.0,7959.0,True
2252,96,214.0,100.52679031103864,280.0,8134.0,True
2125,93,399.0,183.10646463270223,398.0,7950.0,True
1126,104,2864.0,165.81768926884652,354.0,5486.0,True
2007,3,875.0,226.93146783360353,205.0,7475.0,True
2163,34,491.0,161.66470930394982,231.0,7861.0,True
1534,95,1521.0,173.1238828032906,552.0,6834.0,True
1252,120,1847.0,214.16194882481528,1006.0,6509.0,True
2205,190,317.0,215.71054676787486,312.0,8047.0,True
1130,45,2523.0,216.4304926913427,674.0,5843.0,True
2175,110,374.0,175.24379199370742,333.0,7997.0,True
883,191,3826.0,283.06949647823984,234.0,4553.0,True
1533,10,1908.0,122.076050430291,196.0,6478.0,True
1699,141,1599.0,239.48326875605852,158.0,6787.0,True
1916,77,1108.0,132.85358683928018,210.0,7281.0,True
2289,164,154.0,73.76545548580083,299.0,8239.0,True
933,115,3452.0,239.2052890517357,464.0,4942.0,True
730,169,4163.0,214.4782720181844,549.0,4231.0,True
1671,183,1567.0,176.17733881945307,258.0,6829.0,True
2138,159,450.0,137.25680589349366,370.0,7949.0,True
1906,181,1042.0,122.5227050968897,305.0,7357.0,True
2071,42,696.0,194.03825887126865,286.0,7705.0,True
2283,85,318.0,203.4488347839111,171.0,8094.0,True
2203,139,375.0,187.56368168431,308.0,8040.0,True
989,48,3389.0,146.35864255769522,343.0,5040.0,True
1841,118,1206.0,144.9879384111647,335.0,7225.0,True
1854,9,1122.0,264.41133305400245,397.0,7314.0,True
2244,84,293.0,127.48924903244544,312.0,8145.0,True
1944,90,1035.0,171.73559018764558,289.0,7403.0,True
1541,27,1794.0,237.121257537413,353.0,6646.0,True
2131,17,296.0,154.91424309026957,582.0,8147.0,True
2209,131,278.0,66.36079723526454,424.0,8167.0,True
2272,49,375.0,166.46922724801396,177.0,8074.0,True
1745,47,1214.0,137.66270719935912,524.0,7237.0,True
2288,154,254.0,150.47143350807562,268.0,8202.0,True
2196,25,367.0,218.36143585158905,393.0,8101.0,True
2155,178,359.0,241.15350865266066,491.0,8110.0,True
2383,138,133.0,65.83270492452141,150.0,8347.0,True
2187,179,345.0,179.41935850178717,450.0,8137.0,True
1563,66,1829.0,232.40028646045982,327.0,6654.0,True
684,4,4818.0,157.99105209006348,168.0,3668.0,True
2253,58,288.0,161.54788281203187,346.0,8200.0,True
2257,192,228.0,163.16715941377004,403.0,8262.0,True
2028,29,627.0,181.08503122760254,558.0,7864.0,True
2008,88,970.0,201.5838814318715,252.0,7523.0,True
1885,101,1278.0,334.316844323607,214.0,7217.0,True
720,184,4458.0,135.20516965623634,384.0,4037.0,True
964,149,3210.0,284.2950721422115,668.0,5291.0,True
2235,62,201.0,88.9055348326273,495.0,8300.0,True
993,28,3249.0,387.737147179735,552.0,5256.0,True
1637,135,1829.0,206.35566080843023,184.0,6678.0,True
1820,73,1203.0,233.37892275929426,455.0,7304.0,True
2358,79,159.0,104.859586123324,211.0,8350.0,True
2336,32,62.0,59.763129778849446,375.0,8450.0,True
2046,71,637.0,306.36423547111343,544.0,7889.0,True
1761,76,1508.0,115.93550291719946,268.0,7020.0,True
418,162,5494.0,164.74499199971834,622.0,3040.0,True
2002,128,1083.0,157.19543295428753,189.0,7453.0,True
961,108,3258.0,172.43621157067167,680.0,5280.0,True
1791,64,1407.0,209.13185562478154,322.0,7132.0,True
2011,153,896.0,158.329821372906,373.0,7646.0,True
1657,29,1580.0,163.7939493477009,418.0,6963.0,True
2259,78,330.0,150.9871695840265,347.0,8213.0,True
842,196,3847.0,145.67784466809616,503.0,4698.0,True
1366,184,2311.0,391.2558015312138,428.0,6235.0,True
2226,99,386.0,181.86987213518205,386.0,8165.0,True
2199,94,681.0,164.24980296300112,154.0,7873.0,True
1618,137,1611.0,143.9176286380155,505.0,6954.0,True
2109,1,320.0,212.66787587018828,723.0,8250.0,False
1898,126,1258.0,142.33954074220986,278.0,7313.0,True
1966,136,1188.0,183.34306363000144,207.0,7383.0,True
2384,14,262.0,150.50742414054466,110.0,8309.0,True
1013,53,3451.0,170.0265433615799,324.0,5122.0,True
2340,143,122.0,82.34996258634042,368.0,8455.0,True
2092,187,752.0,193.1625148043648,350.0,7828.0,True
2293,42,441.0,193.63395427802018,198.0,8140.0,True
2193,92,370.0,209.8173708392908,508.0,8213.0,True
1137,23,2976.0,165.45351258070002,429.0,5610.0,True
1152,75,2998.0,184.50402172021785,369.0,5588.0,True
549,145,5108.0,110.77353807616441,552.0,3482.0,True
1444,87,2062.0,256.0426714984231,502.0,6528.0,True
1724,194,1410.0,249.1013126775212,502.0,7184.0,True
1978,82,1319.0,157.36594065618513,77.0,7280.0,True
2406,150,163.0,133.6149015086221,191.0,8437.0,True
2194,148,708.0,123.16467815533457,202.0,7908.0,True
1619,31,1842.0,180.51582386610517,326.0,6776.0,True
1071,103,2835.0,443.6093302437813,801.0,5787.0,True
2156,60,399.0,91.22019819681586,604.0,8223.0,True
1694,135,1402.0,216.42423541443594,610.0,7221.0,True
2013,170,1038.0,260.87245664616137,310.0,7586.0,True
979,199,3431.0,181.594105592833,537.0,5194.0,True
1117,73,2959.0,258.79405566422577,579.0,5666.0,True
1967,51,905.0,193.28375605492738,545.0,7721.0,True
1419,38,2073.0,163.8674266002762,595.0,6555.0,True
2214,102,524.0,144.91927364898064,360.0,8113.0,True
1104,144,3178.0,143.76114452817362,415.0,5461.0,True
2375,43,165.0,126.39476678744784,304.0,8477.0,True
1910,39,1418.0,166.53188260541654,167.0,7228.0,True
869,186,3588.0,195.18852095715258,803.0,5073.0,True
2386,189,169.0,72.23097472824797,282.0,8492.0,True
1888,52,1347.0,243.99903962049396,303.0,7315.0,True
2379,109,317.0,152.85518098625803,159.0,8346.0,True
1846,70,1285.0,331.49876870858793,478.0,7378.0,True
2204,11,298.0,190.17561331305035,632.0,8367.0,True
2154,130,585.0,234.11644293525134,469.0,8082.0,True
936,44,3608.0,171.06124633638225,565.0,5060.0,True
1747,19,1401.0,215.22197017799436,553.0,7269.0,True
2294,171,479.0,98.38251675408164,250.0,8192.0,True
2330,155,214.0,118.37714331119645,405.0,8463.0,True
2370,142,200.0,118.15739474438553,332.0,8499.0,True
1021,46,3443.0,177.74817720704164,427.0,5256.0,True
2033,67,1164.0,207.03880449451236,209.0,7535.0,True
1141,49,3011.0,120.14006995829152,495.0,5689.0,True
2192,50,385.0,222.5708141337578,616.0,8316.0,True
2354,86,275.0,132.69565801608772,310.0,8435.0,True
2338,160,274.0,163.96167187855735,351.0,8437.0,True
2286,55,416.0,165.12552302714556,362.0,8295.0,True
2070,197,679.0,123.72264468593289,615.0,8033.0,True
1892,121,1142.0,235.76519384317547,553.0,7571.0,True
1282,81,2532.0,133.598705963767,588.0,6186.0,True
2444,106,179.0,91.001662712381,214.0,8549.0,True
2422,41,164.0,123.87908212714309,301.0,8577.0,True
1928,122,1420.0,168.96741947402774,239.0,7323.0,True
2326,151,238.0,105.8476267012765,460.0,8508.0,True
2325,20,166.0,109.56028499715205,533.0,8580.0,True
2291,53,505.0,214.72480318497404,301.0,8242.0,True
2141,80,399.0,173.26904986156012,768.0,8349.0,True
2366,174,307.0,185.86851410352958,286.0,8442.0,True
1551,18,2009.0,166.21248130376938,432.0,6741.0,True
2040,68,1214.0,191.59934536708687,204.0,7539.0,True
2201,175,626.0,249.96915956891183,405.0,8128.0,True
2397,132,346.0,49.64965749667345,180.0,8414.0,True
1476,78,2212.0,310.0979186624647,407.0,6548.0,True
2414,21,320.0,163.30270674217235,181.0,8441.0,True
2303,112,279.0,148.7413532325778,510.0,8486.0,True
2361,198,182.0,112.16488877703284,439.0,8583.0,True
1147,40,3143.0,328.12434469743187,424.0,5622.0,True
2426,123,267.0,80.52908273521987,240.0,8526.0,True
2459,115,28.0,10.697193425815447,398.0,8766.0,True
2195,170,805.0,215.6828294926219,285.0,7992.0,True
2284,117,264.0,138.11573785038476,608.0,8535.0,True
1660,180,1891.0,345.2296637009354,355.0,6910.0,True
2146,134,804.0,223.614896217335,407.0,7998.0,True
2419,8,190.0,122.36921301458771,344.0,8615.0,True
2439,156,145.0,89.97478646626178,335.0,8663.0,True
2285,188,592.0,136.50392356384623,285.0,8216.0,True
2390,100,342.0,188.03581060528907,245.0,8468.0,True
2228,161,677.0,177.26431074032092,350.0,8135.0,True
1515,59,2122.0,227.42745122351562,462.0,6691.0,True
2241,107,221.0,108.09503168079746,772.0,8596.0,True
1083,163,3405.0,170.2677516274817,418.0,5435.0,True
2296,159,698.0,156.31303464767464,200.0,8143.0,True
2372,114,401.0,194.88561591712016,277.0,8446.0,True
2276,37,550.0,312.43835391939547,391.0,8299.0,True
2148,13,400.0,256.2119737812105,851.0,8451.0,True
1757,85,1916.0,321.78047292683556,194.0,6938.0,True
2106,103,1149.0,170.0590798510447,182.0,7706.0,True
2514,64,141.0,91.51222661236216,200.0,8718.0,True
1599,97,2086.0,180.30983348880477,357.0,6773.0,True
1261,48,3065.0,266.37798273197853,247.0,5796.0,True
1003,16,3472.0,377.61592929301526,645.0,5390.0,True
2281,83,702.0,88.77537483670599,241.0,8161.0,True
767,105,4130.0,245.29660694326947,888.0,4735.0,True
2420,166,296.0,155.93003122140104,299.0,8572.0,True
1080,24,2760.0,368.6346237255579,1111.0,6122.0,True
1643,129,2118.0,188.35971659958423,260.0,6765.0,True
2474,45,335.0,156.36733002085856,147.0,8551.0,True
1964,140,1467.0,138.5193659482054,250.0,7420.0,True
1560,182,2099.0,228.61662469173365,464.0,6789.0,True
1518,60,2417.0,269.5272767997607,241.0,6472.0,True
2153,0,967.0,360.67440543738013,316.0,7923.0,True
795,2,4209.0,276.2126820510136,705.0,4687.0,True
2436,195,239.0,152.96290053157307,359.0,8672.0,True
1274,116,2788.0,168.39443631360126,535.0,6124.0,True
2137,119,1032.0,254.06367987999053,316.0,7893.0,True
2271,22,820.0,204.2190855962037,210.0,8106.0,True
2166,111,1012.0,251.63595420301033,280.0,7918.0,True
2150,128,1112.0,246.69358230979887,214.0,7818.0,True
1993,36,1235.0,183.88516296846106,459.0,7696.0,True
2408,171,127.0,94.60625603778874,557.0,8808.0,True
2410,144,441.0,111.86048988826272,240.0,8495.0,True
2009,167,589.0,267.2797223557527,1075.0,8348.0,True
1639,173,2243.0,199.72519509534644,197.0,6694.0,True
1642,61,2130.0,266.85824628917044,303.0,6808.0,True
2324,35,474.0,295.01575531244947,420.0,8465.0,True
2221,91,970.0,196.65705010916824,213.0,7977.0,True
2355,65,498.0,229.43176254078293,324.0,8450.0,True
2218,124,930.0,150.71762196488802,260.0,8020.0,True
2423,6,200.0,127.36139601160394,477.0,8754.0,True
2401,157,194.0,118.2143332112527,526.0,8765.0,True
1611,185,2053.0,299.73252621244865,469.0,6911.0,True
1556,193,2227.0,420.5845744973011,417.0,6738.0,True
1670,98,2066.0,152.87175249635868,337.0,6906.0,True
2260,146,919.0,236.73686846859945,187.0,8054.0,True
2417,176,392.0,159.37741519783114,313.0,8582.0,True
958,142,3820.0,233.37497508974153,574.0,5155.0,True
2389,158,215.0,117.4023240575579,548.0,8762.0,True
1595,74,2112.0,361.9987003825,452.0,6865.0,True
1524,102,1876.0,479.2562854293547,855.0,7102.0,True
2434,148,501.0,193.44469870652347,172.0,8480.0,True
2202,113,717.0,308.4733140881426,536.0,8265.0,False
708,141,4907.0,449.7298436054607,496.0,4077.0,True
1621,77,2103.0,229.7069600840411,423.0,6881.0,True
2311,172,448.0,265.0195108190642,539.0,8544.0,True
2362,133,601.0,270.379369178328,252.0,8400.0,True
2499,4,245.0,127.98783731329613,293.0,8757.0,True
617,168,5326.0,393.5360946015954,420.0,3683.0,True
2352,152,445.0,188.85198086052125,448.0,8569.0,True
1737,89,2064.0,304.88150039057734,253.0,6951.0,True
1324,121,3067.0,169.10237462735853,267.0,5952.0,True
2363,30,385.0,237.97515227680086,486.0,8635.0,True
587,90,5283.0,112.98637673463008,634.0,3738.0,True
1454,138,2568.0,322.5115691622296,377.0,6456.0,True
1682,27,1990.0,193.46657895631245,450.0,7041.0,True
2496,25,352.0,129.5106583079792,222.0,8682.0,True
912,42,4354.0,314.9318755475264,266.0,4683.0,True
1919,69,1180.0,187.61836152989204,785.0,7857.0,True
1615,197,2087.0,331.84828589678074,505.0,6951.0,True
907,57,4311.0,339.2765749146717,322.0,4728.0,True
397,145,6286.0,311.05428888054786,454.0,2757.0,True
2223,127,1047.0,242.68027941981325,240.0,8004.0,True
2644,159,67.0,62.4921815671482,173.0,8988.0,True
773,118,4585.0,201.5961530573534,617.0,4475.0,True
2413,67,488.0,195.74924954519864,320.0,8579.0,True
2517,153,244.0,106.25214738150436,294.0,8825.0,True
1969,34,1617.0,149.82336230667815,272.0,7454.0,True
1514,149,2543.0,329.1946992734485,303.0,6529.0,True
2128,110,1348.0,132.64462690604415,170.0,7727.0,True
2576,11,151.0,70.7432241672958,262.0,8925.0,True
2448,192,399.0,221.78273988334132,335.0,8677.0,True
2438,3,193.0,79.58062025824735,565.0,8890.0,True
2371,54,491.0,231.81720091451936,427.0,8595.0,True
2186,191,1191.0,124.98896239110152,214.0,7897.0,True
2526,94,234.0,151.79553433527178,305.0,8856.0,True
2447,104,258.0,165.11478477969453,498.0,8840.0,True
2088,181,1322.0,270.9881129390352,317.0,7785.0,True
1341,7,2814.0,381.5085223854069,557.0,6297.0,True
1143,84,3195.0,282.69676119898753,721.0,5916.0,True
1532,126,2472.0,262.3083588283187,362.0,6642.0,True
2532,136,318.0,159.8924990099184,229.0,8799.0,True
1365,46,2474.0,347.903485653963,845.0,6651.0,True
2574,109,9.0,14.064963711664356,460.0,9121.0,True
1390,58,2306.0,203.57724125155246,962.0,6825.0,True
1503,44,2449.0,309.5856851012413,492.0,6685.0,True
2290,1,246.0,145.5650849364225,953.0,8894.0,False
1815,119,1993.0,292.0158973033495,308.0,7153.0,True
1998,147,1649.0,242.90953420806326,249.0,7500.0,True
2456,190,202.0,109.39903558485734,586.0,8947.0,True
1721,32,2146.0,375.2889727532171,326.0,7003.0,True
2480,62,383.0,194.8791510484498,347.0,8768.0,True
1572,179,2334.0,311.05533612619104,471.0,6818.0,True
1804,124,2032.0,279.2969294085564,288.0,7123.0,True
2305,75,793.0,150.4238899267705,372.0,8362.0,True
1925,10,1934.0,140.42674113224476,143.0,7224.0,True
1781,95,2180.0,171.91369958691487,180.0,6978.0,True
1844,63,1936.0,230.25335845436695,329.0,7223.0,True
2585,155,312.0,182.68224083591085,173.0,8849.0,True
2076,18,1214.0,139.42599751142754,516.0,7947.0,True
1114,86,3598.0,214.62100781648064,492.0,5563.0,True
2258,128,875.0,144.61395348287977,428.0,8290.0,True
2529,14,299.0,153.34275485331298,312.0,8867.0,True
1555,177,2699.0,174.47096734755107,150.0,6467.0,True
1716,125,2234.0,235.21933108451253,302.0,6960.0,True
1170,97,3442.0,228.7609537328484,479.0,5752.0,True
2497,178,265.0,105.57468960498875,469.0,8932.0,True
1743,100,1992.0,227.66206568961223,498.0,7208.0,True
1433,52,2734.0,283.1411195604388,464.0,6468.0,True
1963,150,1669.0,250.37539988894193,367.0,7534.0,True
2090,123,1168.0,144.4592333948539,563.0,8036.0,True
1074,0,3156.0,442.55131399564465,1058.0,6050.0,True
2625,134,270.0,147.72596796745412,150.0,8936.0,True
1824,48,1839.0,317.7347514956493,508.0,7367.0,True
1631,111,2468.0,222.91409216268127,250.0,6741.0,True
638,139,3551.0,45.12617056174011,2316.0,5668.0,True
1436,41,2784.0,227.55914894438004,427.0,6440.0,True
2053,28,1324.0,165.32563722746127,535.0,7903.0,True
2398,81,664.0,233.96762047309846,328.0,8563.0,True
1948,108,1851.0,172.8986350337673,255.0,7377.0,True
1102,78,4051.0,156.98768487722498,136.0,5180.0,True
2601,20,101.0,88.7289576080897,413.0,9135.0,True
1528,180,2679.0,268.31767385738095,301.0,6563.0,True
2640,183,284.0,166.61265452427432,154.0,8964.0,True
2521,99,344.0,150.65550989438418,368.0,8907.0,True
1231,21,3470.0,165.47853409948894,350.0,5787.0,True
1302,149,3117.0,439.62388191431086,501.0,6145.0,True
2117,120,1277.0,222.2734115515556,451.0,7987.0,True
1730,12,2177.0,235.37081711634292,401.0,7091.0,True
1750,164,2270.0,296.58788038080843,292.0,7015.0,True
2559,38,229.0,103.23572955825222,428.0,9056.0,True
1391,15,3208.0,81.8696231347438,217.0,6080.0,True
2628,107,254.0,162.56265280166596,246.0,9035.0,True
2368,135,923.0,93.28751350941958,202.0,8366.0,True
2225,169,1200.0,345.9681683246152,321.0,8089.0,True
2356,5,766.0,30.81433769777809,397.0,8525.0,True
2130,9,1343.0,161.48368275693622,388.0,7949.0,True
2599,68,381.0,174.53672168842849,193.0,8912.0,True
1874,165,1743.0,294.7003387441969,572.0,7553.0,True
1728,189,2191.0,278.7828795631634,419.0,7105.0,True
2627,106,225.0,109.33350174358681,285.0,9073.0,True
2266,122,941.0,287.9844840672738,473.0,8357.0,True
2530,137,256.0,121.11884157478951,480.0,9042.0,True
2254,142,1229.0,101.47333910176873,214.0,8069.0,True
952,101,4280.0,253.13621239919564,465.0,5028.0,True
2693,113,125.0,66.56782591799973,237.0,9185.0,False
2179,156,1277.0,192.7675267334806,366.0,8033.0,True
1810,162,2195.0,171.08212913096477,275.0,7116.0,True
2663,74,84.0,40.28392960831898,359.0,9227.0,True
1473,16,2676.0,392.50484659802316,502.0,6637.0,True
1979,96,1770.0,203.37447991942,342.0,7546.0,True
2364,36,65.0,73.59231470670727,1107.0,9257.0,True
2167,56,1365.0,155.864942710618,317.0,7957.0,True
2608,80,430.0,232.10158678070184,159.0,8898.0,True
2651,55,125.0,92.05666663670371,379.0,9208.0,True
2309,64,925.0,289.5024291107066,412.0,8408.0,True
2546,60,532.0,95.53147951762561,206.0,8802.0,True
2635,146,191.0,111.88469301248989,344.0,9146.0,True
2549,31,315.0,160.69068548367952,420.0,9022.0,True
2525,88,364.0,217.83209733155547,427.0,8975.0,True
2538,23,145.0,92.49830801715245,611.0,9195.0,True
2714,76,217.0,91.42276557967855,128.0,9124.0,True
2217,59,1241.0,125.51750852898782,344.0,8102.0,True
2692,102,101.0,101.89203249415739,299.0,9246.0,True
1845,89,1431.0,241.93480408977905,1024.0,7920.0,True
1018,187,3999.0,220.38914275848782,542.0,5361.0,True
2349,71,1078.0,206.93992677012355,166.0,8282.0,True
1926,84,1900.0,259.07673500168806,380.0,7462.0,True
2672,22,237.0,117.29065103036228,226.0,9127.0,True
2598,174,217.0,100.35224853112159,433.0,9149.0,True
2680,167,264.0,201.51499026086668,187.0,9106.0,True
2256,91,1266.0,130.78169528683839,250.0,8109.0,True
2490,17,316.0,117.88508877385344,622.0,9065.0,True
2081,43,1343.0,224.9067194135946,587.0,8038.0,True
2558,47,356.0,197.42270905151076,399.0,9027.0,True
2321,72,1145.0,304.6734581151194,203.0,8238.0,True
1355,103,3420.0,312.2728912407872,183.0,5964.0,True
2068,37,1692.0,363.41503088864624,278.0,7692.0,True
1861,125,2316.0,257.80437048540693,134.0,7069.0,True
1337,82,3155.0,390.85185408765295,505.0,6232.0,True
2536,75,447.0,109.18714545935289,361.0,8941.0,True
2038,85,1712.0,215.85638602516414,346.0,7676.0,True
1589,196,2708.0,212.45301233482888,279.0,6681.0,True
2118,33,1576.0,326.6063976229977,280.0,7817.0,True
2725,115,233.0,144.61384896650281,135.0,9162.0,True
1934,98,1587.0,196.6050858679489,709.0,7810.0,True
1084,25,3568.0,443.47294188908836,805.0,5830.0,True
840,35,4391.0,522.1973979145797,829.0,5018.0,True
2618,173,256.0,146.23024221999535,385.0,9156.0,True
2443,19,846.0,170.70398690190737,241.0,8575.0,True
1649,117,2508.0,249.43505680055065,396.0,6915.0,True
2298,130,959.0,147.35085900411377,512.0,8464.0,True
1288,70,3141.0,166.49902965356478,668.0,6282.0,True
2065,112,1701.0,230.40743446223954,319.0,7724.0,True
2557,51,393.0,267.7916095761661,405.0,9032.0,True
2084,3,1729.0,94.07441919619818,244.0,7700.0,True
2566,44,402.0,188.13531896942212,384.0,9027.0,True
2556,166,573.0,102.01925545133739,232.0,8859.0,True
1610,194,2608.0,165.5110257130213,385.0,6824.0,True
1325,49,3347.0,289.2866249982005,398.0,6085.0,True
2600,132,401.0,199.08363878881042,314.0,9033.0,True
1382,154,3146.0,156.64193931018045,444.0,6289.0,True
987,161,4057.0,143.33715069370223,692.0,5381.0,True
2418,26,899.0,107.51631480148077,268.0,8539.0,True
1296,11,3558.0,351.0356959907518,251.0,5882.0,True
2455,159,727.0,109.4195954644677,357.0,8713.0,True
2579,160,280.0,170.6663755355062,488.0,9160.0,True
1060,45,4288.0,312.297141162335,226.0,5171.0,True
1629,73,2403.0,162.95079558914037,567.0,7056.0,True
1887,69,2166.0,235.1340435158031,285.0,7297.0,True
1537,170,2923.0,188.25598117027673,253.0,6541.0,True
2638,163,342.0,117.22714804499026,319.0,9127.0,True
2341,29,1114.0,178.23056868939491,264.0,8355.0,True
1687,92,2595.0,296.44246356885213,277.0,6875.0,True
2656,129,375.0,104.79617101598495,251.0,9098.0,True
2677,61,245.0,148.28898240656895,324.0,9233.0,True
1328,8,3327.0,251.61667075377085,465.0,6155.0,True
1669,30,2528.0,307.58606173049003,390.0,6959.0,True
2484,90,655.0,82.80723990481094,408.0,8832.0,True
2632,144,238.0,114.35239001682075,458.0,9256.0,True
2727,191,232.0,196.25454391615307,232.0,9264.0,True
1210,186,3755.0,178.4101298733272,364.0,5742.0,True
2560,39,268.0,115.71161098660131,599.0,9229.0,True
1902,115,2179.0,175.65337193205195,280.0,7319.0,True
2198,116,1532.0,173.08015591754503,250.0,7966.0,True
2630,50,323.0,171.00527924360273,383.0,9176.0,True
2072,140,1737.0,224.22356143605222,343.0,7763.0,True
2451,96,530.0,248.58849378002543,634.0,8980.0,True
2339,153,1205.0,172.97301369815833,220.0,8307.0,True
2592,67,631.0,111.77377804695345,186.0,8881.0,True
2611,188,467.0,200.37960740127482,297.0,9046.0,True
2216,6,1436.0,169.50352557947053,320.0,8077.0,True
2472,7,630.0,166.23416455118866,481.0,8884.0,True
1185,93,3779.0,332.5561325438749,419.0,5735.0,True
1163,46,3937.0,91.86786603528512,327.0,5578.0,True
2449,147,988.0,123.18504513599514,185.0,8528.0,True
540,0,6211.0,426.9697622153757,418.0,3306.0,True
1876,157,2418.0,117.40304961904552,119.0,7101.0,True
1255,133,3589.0,333.46821537629756,426.0,5934.0,True
2643,175,317.0,169.287316628774,393.0,9206.0,True
1347,158,3015.0,181.90503432938323,755.0,6511.0,True
723,4,5101.0,387.8865348625503,758.0,4427.0,True
2061,118,1764.0,349.772292896232,381.0,7771.0,True
1913,79,2036.0,262.3538235400781,436.0,7499.0,True
1189,65,3951.0,195.29094973570426,283.0,5609.0,True
1294,68,3359.0,303.26828334075356,575.0,6201.0,True
1982,30,2149.0,274.8801008125824,202.0,7413.0,True
2500,111,744.0,132.46407598164433,353.0,8819.0,True
2771,155,176.0,86.55485851233803,268.0,9391.0,True
2523,184,626.0,171.0643949880611,399.0,8942.0,True
2239,34,1397.0,215.86022027991254,352.0,8171.0,True
831,177,5151.0,230.7747673340282,273.0,4419.0,True
2595,151,421.0,283.02384967162646,444.0,9156.0,True
2572,83,423.0,245.63289222929706,506.0,9159.0,True
2711,27,193.0,136.12624543129482,396.0,9390.0,True
2578,86,526.0,196.4845584590084,386.0,9057.0,True
2462,176,240.0,145.2919482864142,970.0,9344.0,True
1124,81,3990.0,88.92462542533096,485.0,5612.0,True
2528,126,812.0,293.58610117960274,240.0,8794.0,True
2498,138,733.0,129.1244964710266,411.0,8874.0,True
2795,52,276.0,148.23197062061394,144.0,9331.0,True
2567,197,676.0,167.44469817665257,287.0,8932.0,True
2832,38,9.0,28.94946831380073,332.0,9603.0,True
967,87,4142.0,169.78020456409985,844.0,5470.0,True
2823,12,180.0,135.20837838206862,175.0,9433.0,True
2609,122,611.0,185.84635160969694,260.0,9002.0,True
2391,57,755.0,208.91976033900585,638.0,8861.0,True
1788,58,2353.0,193.45622706166677,466.0,7271.0,True
2801,119,240.0,165.8843042630625,183.0,9385.0,True
926,136,4517.0,223.72683586366392,648.0,5109.0,True
1577,34,2716.0,166.85410160143422,549.0,6919.0,True
2707,89,410.0,112.54924076442742,243.0,9232.0,True
613,101,5976.0,129.845570601242,435.0,3670.0,True
2762,147,250.0,91.63569622102168,286.0,9396.0,True
1034,15,4345.0,316.25749693550387,440.0,5301.0,True
1011,143,3945.0,312.9904524297801,924.0,5705.0,True
2143,160,1706.0,196.5497701175091,361.0,7945.0,True
2802,123,317.0,134.18955803096944,132.0,9335.0,True
2607,198,266.0,113.50796837950942,648.0,9386.0,True
2315,104,1423.0,153.57559934554396,216.0,8231.0,True
2696,148,376.0,161.6629655197026,327.0,9278.0,True
2545,199,400.0,196.53757647954924,663.0,9257.0,True
2641,2,383.0,183.23145341589364,463.0,9274.0,True
1908,159,2201.0,89.48453141072864,398.0,7457.0,True
2508,13,430.0,195.51441572123042,729.0,9229.0,True
1023,155,4284.0,132.46419776136563,544.0,5376.0,True
2396,40,1042.0,141.62334608367564,388.0,8618.0,True
1457,164,3194.0,414.41407324097514,383.0,6467.0,True
1228,169,3925.0,227.91347198778416,303.0,5738.0,True
2704,190,325.0,208.91762245716745,353.0,9338.0,True
2603,182,498.0,113.78306846628352,441.0,9166.0,True
2606,168,398.0,207.6544814740245,532.0,9269.0,True
2064,77,2014.0,218.04942031781474,253.0,7658.0,True
2720,145,286.0,147.9219117999843,379.0,9393.0,True
2666,5,266.0,209.57642648956028,547.0,9423.0,True
2115,122,1960.0,192.49315240405977,198.0,7732.0,True
1708,48,2859.0,442.527025607036,191.0,6834.0,True
2332,93,1434.0,177.45183944214904,198.0,8261.0,True
2582,192,214.0,118.1200343235563,814.0,9489.0,True
2464,42,847.0,237.25184985343523,477.0,8857.0,True
2580,46,622.0,124.10850409415004,409.0,9082.0,True
1833,66,2724.0,263.9511255100751,102.0,6982.0,True
2833,76,118.0,92.74335452450813,319.0,9590.0,True
2888,173,129.0,85.45601442646102,176.0,9582.0,True
2486,69,438.0,163.43431010126835,848.0,9276.0,True
531,94,6210.0,439.5516552655639,654.0,3521.0,True
2697,172,278.0,135.8220731097124,505.0,9463.0,True
1907,120,2491.0,222.52312518115426,196.0,7251.0,True
2307,121,1211.0,165.82799686051965,541.0,8535.0,True
2489,9,818.0,212.54931327894056,501.0,8935.0,True
1645,20,2822.0,85.87236459125576,425.0,6934.0,True
2821,141,230.0,121.84345175139211,273.0,9528.0,True
868,28,5060.0,52.72233638681112,435.0,4704.0,True
1020,12,4409.0,213.29244872700795,534.0,5358.0,True
2359,16,1189.0,171.46625517923616,439.0,8578.0,True
2473,139,822.0,135.53715823975088,543.0,8947.0,True
2779,43,242.0,125.77443906566589,380.0,9529.0,True
975,10,4484.0,430.3845583271615,641.0,5291.0,True
2376,127,1153.0,286.1148345284296,443.0,8622.0,True
2756,74,239.0,152.49976271008902,455.0,9552.0,True
2577,0,667.0,125.11129611786524,457.0,9125.0,True
1544,175,3196.0,181.67378614543665,299.0,6597.0,True
2593,60,588.0,299.9449358583504,509.0,9205.0,True
2513,71,624.0,134.32379730763046,653.0,9170.0,True
2796,99,263.0,138.2919125023754,341.0,9531.0,True
2380,44,1170.0,287.54039207559754,433.0,8625.0,True
2310,33,727.0,267.511397083545,1066.0,9069.0,True
2757,18,371.0,126.99554262184338,328.0,9429.0,True
2520,196,689.0,264.992470704328,580.0,9118.0,True
1139,174,4284.0,242.44442646686144,340.0,5525.0,True
2604,78,717.0,134.6338177790328,377.0,9104.0,True
2539,145,965.0,154.3009933099489,276.0,8861.0,True
2132,80,1964.0,326.8547982832247,296.0,7863.0,True
2519,128,1120.0,146.80479670396798,176.0,8710.0,True
1385,19,3683.0,300.1209273202157,297.0,6147.0,True
1997,11,2164.0,218.54116477719845,420.0,7667.0,True
2861,91,180.0,98.82153381274442,313.0,9653.0,True
928,118,4953.0,314.4318147306153,416.0,4881.0,True
1220,22,3727.0,355.0194927305899,699.0,6107.0,True
2894,132,9.0,5.927282115148372,399.0,9827.0,True
1828,134,2614.0,312.1897022896237,355.0,7222.0,True
1445,47,3203.0,166.71623255516175,603.0,6635.0,True
2835,135,185.0,105.12153423165765,382.0,9655.0,True
2735,110,267.0,162.53278277771497,533.0,9577.0,True
2758,136,362.0,96.73681759503698,378.0,9482.0,True
1630,87,3070.0,267.1937134888351,290.0,6779.0,True
1634,163,2723.0,407.11879243464494,647.0,7140.0,True
1089,21,4423.0,84.97865210704943,413.0,5440.0,True
1686,178,3038.0,200.43233165220818,231.0,6826.0,True
2820,189,117.0,120.83841416055266,493.0,9747.0,True
2044,190,2107.0,218.10465300060167,423.0,7763.0,True
2547,150,978.0,230.07688232371424,300.0,8900.0,True
2845,162,167.0,118.5093078670572,416.0,9712.0,True
996,181,4306.0,357.0479865916487,855.0,5573.0,True
874,156,4864.0,412.9005823467449,730.0,5016.0,True
2502,179,990.0,167.20157290352878,420.0,8890.0,True
1200,164,3895.0,403.33268710238934,631.0,5988.0,True
2660,105,406.0,217.125998425864,615.0,9479.0,True
2698,142,694.0,154.27174800042192,232.0,9192.0,True
2612,124,830.0,155.9888614207905,310.0,9059.0,True
2440,165,761.0,254.11516797876544,798.0,9129.0,True
1197,72,4156.0,310.3271250784522,399.0,5741.0,True
2059,97,2136.0,175.2297804843445,373.0,7761.0,True
2812,183,348.0,172.90500778802408,345.0,9567.0,True
2365,195,1428.0,174.1679792350948,336.0,8487.0,True
2703,108,357.0,166.53361260659963,577.0,9559.0,True
2847,31,456.0,268.7971762119414,160.0,9463.0,True
1720,107,2909.0,149.05549153546443,338.0,7014.0,True
2755,75,626.0,245.33711026860746,209.0,9303.0,True
2829,114,393.0,214.0556715634136,273.0,9538.0,True
719,187,5947.0,287.8228663601289,340.0,3987.0,True
2836,64,190.0,96.29994272245946,475.0,9749.0,True
1881,167,2811.0,145.4620483897999,140.0,7131.0,True
2750,137,353.0,197.65865777128224,525.0,9608.0,True
2772,62,492.0,146.92871473918228,351.0,9475.0,True
2763,95,396.0,213.55645060701445,462.0,9574.0,True
2809,113,528.0,303.82069991630533,230.0,9443.0,False
2690,157,698.0,231.51092578040092,332.0,9274.0,True
2507,32,859.0,93.05880074037924,621.0,9116.0,True
2751,53,393.0,244.66013048056377,490.0,9582.0,True
2815,88,356.0,228.86703414208552,388.0,9619.0,True
2844,55,452.0,226.88474963120186,231.0,9524.0,True
2910,8,238.0,74.42979310271355,266.0,9747.0,True
2748,140,679.0,209.63182453871508,235.0,9310.0,True
2019,198,2560.0,304.2068161357916,137.0,7430.0,True
2158,171,2056.0,183.50216758665215,328.0,7951.0,True
2738,170,735.0,283.11907940001146,213.0,9275.0,True
2626,117,928.0,236.83602185334766,296.0,9083.0,True
1453,15,3667.0,255.49211491127028,268.0,6345.0,True
2653,153,711.0,136.91190805226566,467.0,9301.0,True
2026,17,2454.0,176.38163928420985,255.0,7558.0,True
2899,100,133.0,115.01767628669413,434.0,9882.0,True
2170,12,1988.0,212.46954300092645,396.0,8045.0,True
2786,14,313.0,127.51478870222721,563.0,9729.0,True
1578,65,3388.0,325.22166106086394,280.0,6654.0,True
1120,106,4117.0,318.5890966777138,820.0,5936.0,True
2889,112,221.0,50.63474173459427,422.0,9832.0,True
1573,109,3075.0,314.0303479869302,631.0,6979.0,True
2739,149,804.0,133.49084450647226,190.0,9253.0,True
904,54,5314.0,244.51154997679538,345.0,4748.0,True
2807,180,423.0,175.62728313584472,432.0,9641.0,True
637,58,6171.0,265.91784261166106,548.0,3894.0,True
2469,85,1380.0,158.81587769952017,293.0,8689.0,True
2313,194,1668.0,168.2682701848252,392.0,8404.0,True
2269,45,1918.0,251.7907986703737,262.0,8155.0,True
2731,152,425.0,255.93858170668028,610.0,9651.0,True
2176,104,2268.0,141.40539782531053,156.0,7820.0,True
760,185,5730.0,180.45457744211146,554.0,4367.0,True
2671,35,933.0,374.99259572138226,271.0,9168.0,True
1063,34,4403.0,222.66640963616513,735.0,5702.0,True
3039,128,9.0,5.076953029182452,293.0,10098.0,True
2399,59,1465.0,260.77762434074816,409.0,8645.0,True
2852,193,574.0,109.47748464630487,231.0,9545.0,True
2723,90,828.0,181.7823914781681,274.0,9295.0,True
2869,71,635.0,219.59543673971424,136.0,9492.0,True
1036,165,4810.0,243.7066905464173,451.0,5319.0,True
1540,166,2942.0,455.610885576462,894.0,7187.0,True
1262,6,3711.0,334.98223559677814,874.0,6424.0,True
2589,49,1209.0,82.97539572527772,244.0,8932.0,True
2810,23,485.0,185.2690952640703,446.0,9662.0,True
2265,199,1998.0,269.84757862081375,271.0,8150.0,True
2402,60,1615.0,361.8902454872498,297.0,8536.0,True
2834,146,291.0,211.70124732884406,589.0,9861.0,True
2665,24,1100.0,217.56194740035278,179.0,9052.0,True
1364,102,3995.0,281.66247753836035,357.0,6160.0,True
1323,125,3946.0,90.47450168961721,532.0,6215.0,True
2974,168,194.0,109.43350123681194,297.0,9968.0,True
2248,98,1663.0,284.1178637638992,660.0,8502.0,True
2329,186,1773.0,397.1878134620015,339.0,8395.0,True
1420,126,3956.0,201.0272045316635,260.0,6222.0,True
3018,19,224.0,137.14362797815375,190.0,9963.0,True
2799,48,555.0,206.44263345535958,442.0,9637.0,True
2112,56,1701.0,169.2377030698394,960.0,8491.0,True
2882,51,212.0,145.44923186705756,595.0,9981.0,True
3036,20,218.0,125.01240181502867,180.0,9978.0,True
2854,82,311.0,208.12234912430537,570.0,9887.0,True
901,43,5319.0,92.93136853871005,481.0,4882.0,True
2533,143,613.0,209.897575946193,1020.0,9590.0,True
2503,66,956.0,333.85462355804907,765.0,9247.0,True
2509,28,1190.0,164.97517501552036,521.0,9022.0,True
2948,138,299.0,181.11661875759168,330.0,9921.0,True
2551,73,1064.0,211.8296470101009,541.0,9159.0,True
2319,18,1608.0,149.29365067623993,588.0,8618.0,True
1471,136,3418.0,164.87092235875855,680.0,6813.0,True
2657,103,1008.0,372.88313556116475,379.0,9227.0,True
2403,173,1618.0,201.1300904532327,376.0,8617.0,True
2360,89,1808.0,95.02499198155242,284.0,8427.0,True
2730,127,581.0,171.5953948701721,617.0,9655.0,True
2710,3,418.0,225.76737564039854,828.0,9821.0,True
2295,4,1907.0,105.3180988736953,390.0,8332.0,True
2915,116,264.0,182.64612599462464,486.0,9977.0,True
2922,153,346.0,191.29059648904422,385.0,9896.0,True
2316,129,1795.0,200.6628796961445,427.0,8448.0,True
2993,38,258.0,146.10176549962023,269.0,9986.0,True
3096,170,71.0,69.72108730562375,236.0,10174.0,True
570,156,6806.0,326.74200894036704,428.0,3440.0,True
3019,37,225.0,156.10657489024447,250.0,10023.0,True
2761,195,719.0,260.67309089540214,421.0,9530.0,True
2958,177,9.0,6.407334950988097,617.0,10241.0,True
2942,7,241.0,125.50301343736393,447.0,10010.0,True
553,109,6811.0,206.04369587712512,504.0,3442.0,True
1251,13,4503.0,223.51932326581337,251.0,5751.0,True
2951,57,197.0,128.88397565620468,458.0,10066.0,True
2718,197,976.0,192.10602924305317,287.0,9295.0,True
2924,67,195.0,76.13788583804407,569.0,10081.0,True
2563,144,1463.0,346.905295371961,176.0,8814.0,True
3010,9,219.0,98.26169481524646,309.0,10059.0,True
3092,122,78.0,83.92287084530955,277.0,10203.0,True
3016,10,357.0,206.49661370130636,153.0,9925.0,True
2728,154,220.0,147.70681624130435,1027.0,10063.0,True
2238,188,2310.0,261.24560865498506,155.0,7973.0,True
2824,147,433.0,181.21995167691782,591.0,9852.0,True
1286,63,4096.0,203.07034551160072,587.0,6197.0,True
2350,131,1952.0,192.53626190069033,225.0,8344.0,True
2689,160,326.0,206.30139294404964,1031.0,9971.0,True
2705,40,914.0,152.64394666972893,402.0,9388.0,True
2949,130,222.0,100.34708340495358,502.0,10101.0,True
2886,70,489.0,185.3941848322749,430.0,9834.0,True
2180,36,2340.0,251.55828370323394,312.0,7984.0,True
1329,135,3792.0,115.12736104378843,829.0,6533.0,True
3127,106,119.0,85.58719089757851,196.0,10207.0,True
1853,8,3182.0,312.87516956569084,237.0,7147.0,True
1353,30,4143.0,274.69577614681623,421.0,6188.0,True
2789,0,919.0,180.62392739349653,248.0,9427.0,True
1146,44,4810.0,79.68615045837659,339.0,5536.0,True
1956,25,2816.0,233.00930986150632,390.0,7535.0,True
2518,162,1447.0,251.95855797149736,379.0,8910.0,True
2695,6,1312.0,393.67142978181636,96.0,9046.0,True
3063,178,113.0,114.36107837952194,401.0,10250.0,True
2133,150,2406.0,177.26042111366277,392.0,7960.0,True
2312,166,2084.0,234.1323025329703,277.0,8283.0,True
1461,141,3885.0,239.78687245047408,396.0,6489.0,True
2964,52,256.0,177.33648553957337,483.0,10121.0,True
2816,161,370.0,171.046860658106,778.0,10012.0,True
1237,54,4588.0,152.29738778309144,351.0,5797.0,True
2986,76,363.0,170.93896137138833,317.0,10023.0,True
1801,176,2941.0,337.8821182971538,631.0,7459.0,True
2914,191,275.0,170.1519752227833,634.0,10125.0,True
2169,21,2352.0,176.13417618178843,401.0,8048.0,True
3172,90,141.0,128.9387769867325,146.0,10265.0,True
3118,115,188.0,102.98447371658993,230.0,10224.0,True
1918,167,3138.0,236.66573806638016,202.0,7274.0,True
2950,58,476.0,88.33118647833275,331.0,9936.0,True
865,92,5704.0,208.09414015620067,445.0,4710.0,True
3035,78,282.0,117.90938334618791,343.0,10138.0,True
1773,184,3427.0,287.8327285948528,219.0,6994.0,True
3026,33,217.0,127.71346356897078,424.0,10205.0,True
1985,149,2619.0,453.532427789613,581.0,7804.0,True
2694,11,1095.0,196.1278771896323,379.0,9329.0,True
2388,83,1719.0,470.98274333863617,493.0,8705.0,True
1295,196,4145.0,148.9713683580113,655.0,6282.0,True
3114,15,9.0,6.07709188309691,430.0,10419.0,True
1502,139,3896.0,348.76486779164503,341.0,6533.0,True
3031,121,277.0,205.2821885756752,369.0,10158.0,True
2920,96,245.0,134.2716342462752,688.0,10195.0,True
2190,31,2394.0,395.48460311590236,352.0,8047.0,True
1496,81,3875.0,216.63939297801167,391.0,6567.0,True
3076,137,219.0,141.84902450685155,349.0,10225.0,True
2583,100,1375.0,339.0033878705998,396.0,9071.0,True
826,158,6059.0,246.56000661365437,263.0,4390.0,True
1646,60,3765.0,202.90581105343105,173.0,6684.0,True
3120,171,202.0,116.91438291091414,253.0,10254.0,True
1133,99,4891.0,172.60599607044745,392.0,5565.0,True
2995,118,447.0,116.86995405201932,295.0,10012.0,True
2927,157,574.0,178.0261708738017,369.0,9885.0,True
3143,85,248.0,163.2716744056622,162.0,10211.0,True
2855,80,829.0,181.2340793894618,314.0,9633.0,True
1903,169,3004.0,215.15100847272714,418.0,7460.0,True
2416,185,1782.0,271.01515188987617,417.0,8682.0,True
2374,180,1835.0,178.20069240838703,460.0,8631.0,True
2732,104,528.0,188.90765604849054,897.0,9939.0,True
2827,120,947.0,273.0970863507658,257.0,9520.0,True
888,39,5512.0,225.92999286506665,628.0,4957.0,True
1666,181,3778.0,197.08495783455032,129.0,6693.0,True
1395,27,4237.0,215.59901872548843,366.0,6234.0,True
2979,5,207.0,147.87959906498287,578.0,10266.0,True
3100,55,172.0,55.257667134352104,345.0,10301.0,True
2548,189,1551.0,301.5984456178428,325.0,8926.0,True
998,111,5057.0,151.46744164041692,701.0,5425.0,True
3095,145,197.0,101.1264271293733,349.0,10287.0,True
3089,140,255.0,95.39425906756304,310.0,10232.0,True
3119,117,321.0,143.83996512905048,175.0,10170.0,True
1221,74,4540.0,280.13083979621547,544.0,5953.0,True
2982,192,302.0,104.59163921653621,497.0,10193.0,True
1338,51,3994.0,129.56706738476456,778.0,6506.0,True
1408,14,3760.0,336.78085366258813,826.0,6743.0,True
2968,143,394.0,169.73145816031388,467.0,10112.0,True
3155,49,136.0,46.81083779628177,295.0,10370.0,True
3111,12,279.0,128.53341218610342,250.0,10230.0,True
2918,50,341.0,177.45068402972336,664.0,10168.0,True
1293,174,4003.0,173.71649790322783,882.0,6507.0,True
2785,101,1030.0,123.72034548607402,317.0,9482.0,True
3075,179,314.0,191.78675806791276,325.0,10201.0,True
3101,95,319.0,169.4403303903451,237.0,10197.0,True
917,133,5397.0,255.80955129281853,685.0,5121.0,True
2985,172,487.0,200.04261416958255,326.0,10031.0,True
3132,23,282.0,189.60957755462863,218.0,10236.0,True
2080,82,2672.0,360.57333277565846,407.0,7851.0,True
3029,187,238.0,94.58035618551037,506.0,10290.0,True
2741,34,1100.0,254.22047079396793,373.0,9438.0,True
2838,68,1089.0,256.2838646594017,173.0,9459.0,True
2039,110,2972.0,235.6406410815398,247.0,7579.0,True
749,64,6465.0,20.45780640234544,339.0,4088.0,True
2840,87,266.0,200.14249387259377,999.0,10287.0,True
2921,175,564.0,168.36167890189176,482.0,9990.0,True
1740,18,3648.0,108.71806850764703,210.0,6917.0,True
1953,45,3024.0,310.2445526884965,401.0,7542.0,True
2717,138,1234.0,179.4161401482257,332.0,9335.0,True
2222,26,2331.0,241.96117598560082,474.0,8238.0,True
2764,32,904.0,234.96729816001664,554.0,9667.0,True
2956,89,642.0,167.39348209711267,308.0,9930.0,True
3141,124,215.0,157.09709612302086,311.0,10359.0,True
2642,161,1430.0,265.69337627231414,348.0,9160.0,True
2614,112,1564.0,250.42129874385984,270.0,9028.0,True
3135,102,122.0,86.07325153896863,445.0,10471.0,True
2999,48,560.0,149.12715895923427,312.0,10033.0,True
3056,132,359.0,191.17454248585983,402.0,10237.0,True
3071,163,380.0,168.03557052471066,357.0,10216.0,True
1121,53,5109.0,142.52262876300367,370.0,5489.0,True
1677,56,3768.0,369.1786320041534,249.0,6830.0,True
3130,194,227.0,115.6880129736384,355.0,10372.0,True
1374,114,4424.0,392.33909723335614,344.0,6178.0,True
3173,71,218.0,118.70846342391346,259.0,10384.0,True
3080,72,142.0,79.71055846691208,571.0,10462.0,True
1965,86,2918.0,116.8238360153068,510.0,7686.0,True
3011,109,86.0,59.84832395766076,765.0,10520.0,True
2963,151,390.0,275.9217100200071,587.0,10223.0,True
2989,16,592.0,273.42076082331397,315.0,10023.0,True
2736,126,1181.0,174.3192396872228,388.0,9446.0,True
3156,128,221.0,122.55109110237794,337.0,10416.0,True
2726,25,1346.0,293.58202349952506,262.0,9292.0,True
3153,38,220.0,119.74136937801295,350.0,10420.0,True
2719,159,1385.0,205.74068438523273,246.0,9257.0,True
2907,61,421.0,231.66063786762157,751.0,10222.0,True
3195,173,146.0,115.15047182881004,335.0,10500.0,True
3175,42,272.0,197.96028820994454,239.0,10374.0,True
3180,177,267.0,185.35729724034016,242.0,10383.0,True
2183,168,2577.0,180.17499699723376,393.0,8075.0,True
2515,108,1736.0,202.42730395791787,396.0,8917.0,True
2967,123,597.0,262.05714409852646,421.0,10064.0,True
2904,29,511.0,296.0894914519119,686.0,10151.0,True
1994,75,3211.0,228.04532498376892,218.0,7457.0,True
2808,155,546.0,276.8711075809247,924.0,10134.0,True
2268,105,2414.0,340.0656667949007,376.0,8268.0,True
3077,190,431.0,121.02186652316801,374.0,10252.0,True
3206,186,199.0,78.66811854235297,289.0,10488.0,True
3121,65,338.0,172.5070376710197,349.0,10352.0,True
2767,41,1128.0,265.87612371516286,446.0,9563.0,True
1378,57,4334.0,328.79981418852344,518.0,6357.0,True
2940,69,698.0,322.6740192983498,432.0,9993.0,True
3022,195,579.0,161.11105873147454,335.0,10114.0,True
2320,97,2215.0,271.0524507573129,455.0,8485.0,True
2188,148,2406.0,108.43036560297308,623.0,8313.0,True
3204,20,194.0,135.5413567832063,332.0,10525.0,True
1259,59,4489.0,210.76257930730597,701.0,6233.0,True
3102,62,355.0,177.06251834015583,412.0,10372.0,True
2843,9,1184.0,174.20675531331068,254.0,9546.0,True
692,13,7089.0,188.21850550750025,112.0,3643.0,True
2045,35,2828.0,360.3377843883144,562.0,7904.0,True
2959,84,512.0,219.8145765499072,595.0,10222.0,True
3014,71,779.0,169.11014396952356,188.0,9957.0,True
3050,8,659.0,163.59020428515768,255.0,10077.0,True
2743,129,1379.0,407.4124223551969,295.0,9362.0,True
2866,72,1014.0,185.41917627933114,374.0,9727.0,True
1486,199,4255.0,223.1844957137626,330.0,6487.0,True
2453,93,1496.0,214.6078079793357,900.0,9248.0,True
854,169,5674.0,226.72421057077602,840.0,5071.0,True
2800,134,1180.0,146.0770692864374,364.0,9566.0,True
3257,141,150.0,89.21187795616278,268.0,10597.0,True
2934,193,889.0,291.4469171486247,318.0,9858.0,True
2129,79,2609.0,216.67519695274743,581.0,8139.0,True
947,7,5496.0,208.73413038159308,709.0,5254.0,True
1402,166,4450.0,289.6599093186783,406.0,6301.0,True
3091,88,370.0,139.86819047032964,466.0,10389.0,True
3217,70,268.0,166.52333933591333,273.0,10503.0,True
3166,107,306.0,104.67175634569092,361.0,10466.0,True
2343,170,2337.0,181.49021173960443,340.0,8435.0,True
2919,188,708.0,125.64186531859055,557.0,10064.0,True
2617,94,1520.0,292.9437175034785,483.0,9252.0,True
3225,198,373.0,147.49699792187732,153.0,10401.0,True
1352,90,4380.0,214.31756295753232,629.0,6395.0,True
3105,127,358.0,238.9897044197528,451.0,10419.0,True
3081,183,263.0,115.76075658706858,617.0,10515.0,True
2734,24,893.0,176.7315732171434,845.0,9889.0,True
2075,10,2658.0,153.3594190524692,699.0,8129.0,True
1693,154,3688.0,223.51515083443545,492.0,7100.0,True
3060,164,698.0,187.44375383024763,242.0,10090.0,True
3250,0,317.0,191.88897171699614,162.0,10476.0,True
2505,56,1869.0,323.6094952615795,440.0,8926.0,True
2865,1,1248.0,96.999915498885,196.0,9548.0,True
2107,125,2756.0,195.1007212956646,527.0,8051.0,True
2936,184,737.0,167.52473505275455,530.0,10078.0,True
3023,47,532.0,258.304114065663,503.0,10283.0,True
3213,136,335.0,163.1918019855263,261.0,10482.0,True
3200,19,341.0,127.25442195576424,296.0,10476.0,True
1326,37,4854.0,225.71994629796794,274.0,5963.0,True
927,114,5633.0,342.28147343861866,721.0,5186.0,True
2768,28,1342.0,255.52922318990036,361.0,9479.0,True
3027,91,487.0,204.31521541003022,553.0,10335.0,True
3122,197,349.0,186.00576081822925,471.0,10475.0,True
2905,144,631.0,95.62411141135404,729.0,10195.0,True
2917,140,946.0,85.48643294533716,381.0,9881.0,True
1685,46,3879.0,217.65619744800654,361.0,6955.0,True
3170,152,418.0,225.14824536999194,305.0,10418.0,True
2385,182,2123.0,142.7071528847619,514.0,8713.0,True
3115,143,60.0,60.85693681815259,788.0,10779.0,True
3249,135,142.0,112.77402890142842,385.0,10698.0,True
3295,49,272.0,156.6099408433891,164.0,10578.0,True
2814,78,1243.0,149.851927880872,381.0,9609.0,True
2955,119,303.0,173.72719133702694,942.0,10556.0,True
3208,67,302.0,172.90929177135692,352.0,10557.0,True
1014,80,5395.0,356.1178777486607,663.0,5468.0,True
2753,104,1427.0,137.90320102581984,344.0,9437.0,True
3205,73,505.0,234.78544219806557,164.0,10361.0,True
3352,64,135.0,124.87210007195,185.0,10736.0,True
1067,58,4991.0,84.29965399271411,906.0,5881.0,True
3168,153,408.0,190.20594051844355,360.0,10466.0,True
2668,116,1710.0,195.8817945845463,289.0,9170.0,True
2962,2,546.0,271.96559115551736,700.0,10335.0,True
2237,14,2837.0,229.64289319067552,241.0,8055.0,True
2624,156,1854.0,196.547902360387,253.0,9039.0,True
2661,182,1414.0,109.7944766019145,616.0,9481.0,True
2804,139,1264.0,161.28555315126607,425.0,9632.0,True
1826,72,3744.0,311.2065326137262,292.0,7155.0,True
3169,77,510.0,254.66135032646656,280.0,10389.0,True
3188,3,392.0,188.62524307877288,350.0,10509.0,True
2987,66,813.0,159.13171315707987,386.0,10092.0,True
1606,83,4080.0,212.55270088568162,391.0,6826.0,True
3251,130,174.0,125.31992146314323,421.0,10735.0,True
3142,146,400.0,232.63529592816266,461.0,10509.0,True
2793,150,1513.0,190.11922112285862,218.0,9403.0,True
236,37,8796.0,215.67898184659518,676.0,2121.0,True
2654,166,1832.0,297.18769139407624,252.0,9092.0,True
2369,22,2347.0,344.03098651424773,418.0,8583.0,True
3282,137,136.0,121.77328328085449,409.0,10800.0,True
3278,167,316.0,139.82360866873918,236.0,10620.0,True
2803,81,1507.0,188.63498694964727,225.0,9429.0,True
2976,122,1016.0,143.69267826000822,248.0,9926.0,True
2263,103,2574.0,137.8987525635863,493.0,8369.0,True
2676,98,1651.0,123.02372789358571,383.0,9292.0,True
3145,54,740.0,268.91586049903214,158.0,10211.0,True
2534,168,2148.0,259.2545224299025,228.0,8804.0,True
1131,135,5236.0,231.42320425841444,548.0,5718.0,True
948,180,5863.0,222.61422965795882,552.0,5097.0,True
3265,33,245.0,152.4770944267294,376.0,10716.0,True
2487,118,1987.0,224.12179098342517,547.0,8976.0,True
3301,157,320.0,111.59264825646159,216.0,10643.0,True
3229,191,351.0,183.64854655118575,353.0,10617.0,True
2524,149,2133.0,183.68609898503058,293.0,8840.0,True
3123,14,689.0,182.71142092234902,283.0,10287.0,True
2111,162,3033.0,308.930330094826,415.0,7943.0,True
3232,147,610.0,197.52341084994566,107.0,10372.0,True
1958,47,3618.0,252.73754821584876,218.0,7370.0,True
3201,82,624.0,194.45267705685265,189.0,10371.0,True
3323,111,241.0,173.41499797055502,290.0,10756.0,True
1245,178,5034.0,279.9141709459861,491.0,5966.0,True
2992,40,1023.0,193.51430495775256,266.0,9982.0,True
3098,53,739.0,144.28962114107523,322.0,10267.0,True
2177,176,3136.0,182.70729977180005,209.0,7873.0,True
1212,67,5168.0,135.4183154904805,462.0,5848.0,True
3256,165,350.0,166.16551310770544,344.0,10670.0,True
1658,49,4130.0,407.2946359502446,346.0,6892.0,True
3260,44,317.0,164.86925926044654,373.0,10708.0,True
1973,171,3484.0,326.5128954257801,356.0,7549.0,True
3040,189,824.0,159.5365003027976,404.0,10209.0,True
3128,153,837.0,281.681044418224,196.0,10208.0,True
1225,17,4836.0,169.24890990787966,801.0,6217.0,True
3174,24,590.0,197.16953820302268,331.0,10464.0,True
1650,139,4225.0,179.51512297366773,314.0,6835.0,True
2184,40,2916.0,199.30009484147743,461.0,8144.0,True
3262,21,367.0,216.8876624851283,360.0,10696.0,True
3238,104,493.0,188.8606554812651,297.0,10574.0,True
2983,113,830.0,180.33609090724886,538.0,10237.0,True
1417,142,4790.0,258.5262832148111,325.0,6281.0,True
1822,5,3902.0,184.84810128923857,317.0,7174.0,True
2662,45,1870.0,278.61808665293404,350.0,9216.0,True
3318,120,215.0,131.4260483312809,415.0,10874.0,True
3343,34,227.0,166.07977688311027,341.0,10862.0,True
1092,64,5520.0,285.3147389601298,538.0,5569.0,True
3270,92,263.0,136.51663616891673,469.0,10826.0,True
1042,106,5973.0,196.66353377367338,226.0,5118.0,True
2378,15,2250.0,337.942146045913,656.0,8841.0,True
2850,16,1438.0,253.32241422244232,342.0,9653.0,True
2318,28,2654.0,363.8379093058681,410.0,8438.0,True
3321,39,258.0,177.07898142961122,376.0,10837.0,True
3294,31,230.0,164.602694137767,460.0,10866.0,True
3245,187,189.0,103.78256565530243,606.0,10912.0,True
3193,126,651.0,199.1232798693597,290.0,10453.0,True
1162,152,5162.0,150.66815841378852,701.0,5946.0,True
944,150,5285.0,401.07998675378974,1294.0,5826.0,True
1947,74,3432.0,423.7738372678849,559.0,7680.0,True
3237,30,284.0,144.2224343774815,555.0,10829.0,True
2773,109,1584.0,394.3516789679311,405.0,9530.0,True
2862,17,1414.0,223.5731730668334,355.0,9700.0,True
3400,35,216.0,114.89693138608796,197.0,10899.0,True
3230,13,431.0,183.4948619242571,421.0,10685.0,True
3334,43,245.0,140.08617815073708,379.0,10872.0,True
1852,177,3924.0,305.77281029308796,284.0,7194.0,True
3327,55,364.0,207.882959402222,282.0,10754.0,True
1683,155,4225.0,199.4307780700951,301.0,6894.0,True
3338,82,371.0,129.90618773758203,244.0,10751.0,True
3184,143,676.0,82.58338233649478,296.0,10452.0,True
3228,85,507.0,261.94146334987903,365.0,10623.0,True
3136,71,255.0,114.88250544745463,850.0,10877.0,True
2069,108,3389.0,141.50067382422424,327.0,7744.0,True
3399,159,169.0,162.7182644154548,267.0,10968.0,True
3308,158,204.0,106.69823877882392,493.0,10939.0,True
3358,102,173.0,106.60207850271345,397.0,10974.0,True
2590,18,2230.0,157.99412590532813,237.0,8926.0,True
3066,157,1009.0,213.09923418257017,294.0,10148.0,True
340,5,8438.0,277.56043010787187,689.0,2722.0,True
3280,83,283.0,111.71959345628825,488.0,10878.0,True
3124,11,884.0,158.4013990836198,277.0,10283.0,True
2700,4,1696.0,120.42260037546907,497.0,9471.0,True
3390,105,139.0,115.49266061953526,353.0,11033.0,True
3393,20,357.0,221.0449610376563,135.0,10824.0,True
3191,138,788.0,110.75290595299924,239.0,10401.0,True
3335,133,290.0,198.81925723324957,404.0,10902.0,True
3329,189,324.0,219.79762345237748,398.0,10871.0,True
2891,117,1477.0,308.033379531922,304.0,9721.0,True
3211,175,419.0,201.16391850055243,563.0,10780.0,True
3422,70,227.0,109.23803299623447,216.0,10973.0,True
1066,109,5951.0,268.56747243744024,295.0,5267.0,True
3140,114,214.0,156.57508963687286,962.0,11005.0,True
3391,65,248.0,155.4780425520678,291.0,10971.0,True
2550,148,2276.0,214.5657489722861,333.0,8945.0,True
2916,115,1192.0,107.09822696371236,532.0,10030.0,True
3307,63,384.0,201.73110901354315,394.0,10839.0,True
3395,123,246.0,125.67188151248513,284.0,10978.0,True
3020,190,1121.0,156.8705962676029,333.0,10107.0,True
2564,76,2235.0,232.5694512261388,354.0,8996.0,True
2022,61,3761.0,238.24240816273965,173.0,7473.0,True
1505,112,4770.0,255.29072280381783,261.0,6465.0,True
3365,38,140.0,84.2789369919351,501.0,11098.0,True
3385,56,237.0,128.7538203093432,327.0,11002.0,True
3432,1,166.0,97.2964457499739,305.0,11082.0,True
3362,132,152.0,99.10421092356329,519.0,11101.0,True
2957,41,801.0,249.24476375930647,829.0,10452.0,True
2777,100,1796.0,118.57895758074946,325.0,9461.0,True
2278,118,3071.0,243.75771795065913,268.0,8186.0,True
2149,23,3482.0,246.00759060805936,175.0,7776.0,True
3383,86,119.0,96.25353493162876,484.0,11142.0,True
2831,106,1709.0,329.8975367880335,286.0,9554.0,True
3183,57,774.0,188.1280815578511,337.0,10490.0,True
2393,12,2333.0,234.02746999815702,703.0,8932.0,True
3291,118,639.0,212.57178504238914,226.0,10627.0,True
3269,6,547.0,272.4299945936262,363.0,10720.0,True
3227,131,584.0,252.81588912004628,433.0,10686.0,True
2817,21,1507.0,174.35903851612272,524.0,9763.0,True
3275,52,440.0,216.8056617190659,458.0,10831.0,True
3292,99,734.0,279.80015558115196,134.0,10537.0,True
3429,170,170.0,91.8820465070463,335.0,11102.0,True
2872,22,1610.0,150.93948760824784,304.0,9666.0,True
1173,35,4975.0,98.3505697260272,1027.0,6304.0,True
2018,173,3113.0,207.80241098388603,883.0,8173.0,True
3325,27,279.0,134.48871503229392,537.0,11008.0,True
2681,128,2220.0,92.87893364301542,149.0,9068.0,True
1177,146,5367.0,258.31441903281603,629.0,5921.0,True
3324,72,488.0,211.69262658473266,330.0,10800.0,True
2561,43,2347.0,189.53573912828557,312.0,8945.0,True
3025,99,1334.0,274.60287463198824,184.0,9964.0,True
2646,37,2142.0,198.51866058768377,339.0,9157.0,True
2879,194,1636.0,351.5918218218703,284.0,9665.0,True
1156,71,5730.0,399.05594038510293,344.0,5574.0,True
2078,87,3064.0,223.34996190401233,799.0,8240.0,True
3364,48,301.0,116.05572002702195,420.0,11012.0,True
2511,169,2294.0,240.72770013298887,507.0,9021.0,True
3417,129,221.0,113.51727625976704,358.0,11098.0,True
1869,50,4212.0,219.69893593534195,139.0,7108.0,True
3157,199,958.0,415.871460778976,281.0,10363.0,True
1236,80,5430.0,425.65140491235525,446.0,5892.0,True
2477,95,2416.0,306.72304779339095,494.0,8907.0,True
1933,85,4078.0,159.8305123233975,149.0,7247.0,True
3355,26,536.0,88.72878777311861,228.0,10790.0,True
2531,79,2186.0,319.5564122259752,577.0,9141.0,True
3030,145,1305.0,358.20260657956993,236.0,10024.0,True
3207,101,446.0,314.2094375093212,685.0,10885.0,True
3363,196,421.0,255.7895395686448,323.0,10911.0,True
3379,25,103.0,89.05853152726695,599.0,11230.0,True
851,199,6746.0,190.22173039996747,371.0,4597.0,True
1174,91,5629.0,242.1313511224096,437.0,5721.0,True
3242,160,807.0,214.41929404093653,258.0,10550.0,True
2860,59,1520.0,254.39843827321502,498.0,9837.0,True
1849,75,4111.0,105.79057052203879,342.0,7246.0,True
2675,195,2200.0,113.56370506243343,250.0,9158.0,True
1989,179,3948.0,223.4268297634146,188.0,7419.0,True
3079,124,1308.0,286.4957613781077,174.0,10060.0,True
2712,121,1879.0,219.90621717312547,497.0,9491.0,True
1734,110,4150.0,215.9180570102836,524.0,7222.0,True
3443,193,136.0,85.4919685085463,437.0,11236.0,True
1552,151,4695.0,239.39045418899337,372.0,6682.0,True
2867,84,1811.0,186.61385931301132,214.0,9567.0,True
3072,97,905.0,153.8757377130681,613.0,10473.0,True
2421,168,2796.0,290.917952377034,311.0,8584.0,True
3284,149,462.0,189.4941186171211,525.0,10919.0,True
1698,39,4574.0,305.3214793511171,187.0,6808.0,True
2151,165,3506.0,442.9861984930339,273.0,7877.0,True
2264,61,3115.0,334.60019412793577,391.0,8270.0,True
3347,160,399.0,181.14650437795513,456.0,10988.0,True
2100,188,2907.0,379.8624924809074,970.0,8480.0,True
1911,50,3987.0,115.689797593765,343.0,7404.0,True
2441,134,2843.0,290.3237474829892,222.0,8554.0,True
2645,185,1871.0,391.01817965671074,710.0,9528.0,True
3353,51,262.0,101.75239848795869,583.0,11137.0,True
3187,98,804.0,175.69669539393823,438.0,10597.0,True
1317,31,5212.0,189.01081203302405,523.0,6193.0,True
3094,89,439.0,251.96511647555232,1033.0,10966.0,True
3226,144,763.0,247.73070762423785,394.0,10643.0,True
2483,131,1752.0,399.57052819320916,1232.0,9655.0,True
3348,68,473.0,196.9900699282239,399.0,10935.0,True
1393,151,5089.0,281.7361603354006,458.0,6323.0,True
2740,162,2202.0,115.17539983698637,146.0,9210.0,True
3337,69,604.0,337.8626707042284,306.0,10808.0,True
1557,13,4449.0,406.7830632911518,643.0,6964.0,True
1759,24,4379.0,414.0188198932768,298.0,7047.0,True
1600,146,4656.0,128.63642352622907,353.0,6772.0,True
2988,173,1433.0,190.3234868687489,291.0,9998.0,True
2813,163,1663.0,232.31140475943047,547.0,9774.0,True
3317,169,749.0,169.32286321488925,233.0,10690.0,True
3303,166,279.0,136.95501455675256,731.0,11163.0,True
2501,58,2556.0,177.8174117379069,422.0,8891.0,True
3203,174,533.0,291.31374305049235,722.0,10915.0,True
2573,135,2688.0,113.01814820923708,106.0,8764.0,True
1692,199,4485.0,289.28218803015756,360.0,6968.0,True
2943,25,989.0,200.11751214995445,892.0,10469.0,True
1872,7,4319.0,301.8017352828402,169.0,7141.0,True
2878,85,1703.0,224.5275148259329,378.0,9757.0,True
2292,181,3372.0,267.5595739888055,147.0,8089.0,True
2212,189,3510.0,238.63472975315594,204.0,7952.0,True
2127,47,3249.0,323.04091390016106,656.0,8213.0,True
2461,133,2576.0,260.88582212628734,517.0,8889.0,True
3451,80,213.0,121.33391930821875,407.0,11252.0,True
1396,161,5274.0,232.60733097924287,324.0,6193.0,True
3297,57,604.0,245.5421806216007,448.0,10863.0,True
2492,164,2369.0,253.0823539624791,654.0,9100.0,True
3392,100,222.0,105.46115038043091,565.0,11248.0,True
2581,121,2551.0,208.32612913734783,246.0,8921.0,True
3068,21,1281.0,298.8281700914253,335.0,10192.0,True
3154,190,1047.0,236.10641813763783,358.0,10431.0,True
3138,35,1041.0,175.76651056486386,398.0,10438.0,True
3083,107,1279.0,134.4291225826325,298.0,10203.0,True
3134,198,1242.0,154.51019194309694,233.0,10254.0,True
3427,94,396.0,204.43362295250077,334.0,11100.0,True
3069,167,1456.0,219.7921352266148,186.0,10043.0,True
2433,102,2969.0,211.10411708049085,229.0,8531.0,True
3302,172,481.0,226.60809467606578,592.0,11021.0,True
1269,71,5750.0,451.51909133494513,184.0,5756.0,True
3186,192,1132.0,152.1623651896674,221.0,10377.0,True
3423,88,222.0,154.63671984162053,531.0,11288.0,True
1211,16,5864.0,149.54590318004807,271.0,5650.0,True
3110,175,1228.0,228.7715566508878,308.0,10287.0,True
2450,34,2716.0,500.62679886895154,454.0,8799.0,True
3078,105,1206.0,226.52230544293602,431.0,10310.0,True
3305,60,654.0,194.6255378327248,426.0,10867.0,True
3373,126,483.0,190.98844122340412,430.0,11047.0,True
2616,115,2509.0,112.53074788700127,261.0,9028.0,True
2911,90,1568.0,261.1956756198168,488.0,9971.0,True
3289,78,922.0,294.3765045665713,220.0,10618.0,True
1256,185,5455.0,123.4971544115595,575.0,6086.0,True
3403,29,296.0,161.7025974534222,534.0,11245.0,True
2024,148,3826.0,172.19238999030324,415.0,7716.0,True
1006,31,6566.0,229.9654655322971,223.0,4977.0,True
3285,182,486.0,269.8349035942567,665.0,11060.0,True
3235,10,1032.0,120.93911623944402,244.0,10515.0,True
3148,149,1334.0,204.99291194200748,157.0,10213.0,True
2859,103,1652.0,368.9350848736208,558.0,9896.0,True
2787,26,1399.0,275.1262246474852,975.0,10151.0,True
3354,45,682.0,205.4648200789892,307.0,10868.0,True
3034,79,1130.0,190.98293143723893,626.0,10420.0,True
3376,61,480.0,214.1152728259715,443.0,11071.0,True
2623,85,2393.0,232.3044044502313,375.0,9161.0,True
3162,166,936.0,154.3866537737649,528.0,10623.0,True
2569,70,2791.0,315.69286321613396,120.0,8769.0,True
3374,42,424.0,245.77614732638582,520.0,11141.0,True
1941,117,4036.0,162.58199149999496,423.0,7531.0,True
2881,75,2002.0,198.45653796835583,183.0,9567.0,True
2043,95,3455.0,184.74103883471872,775.0,8114.0,True
2932,39,1438.0,307.4601562837094,607.0,10134.0,True
2998,197,1551.0,197.85291379693024,301.0,10022.0,True
2649,97,2564.0,213.8931746369472,187.0,9010.0,True
3181,63,1109.0,249.23047809010217,326.0,10471.0,True
1105,9,6240.0,336.2112746934833,294.0,5340.0,True
1107,121,6251.0,194.70233054434317,275.0,5332.0,True
2880,37,1886.0,298.6773169955318,314.0,9698.0,True
3434,62,320.0,140.2515509977806,480.0,11264.0,True
2233,137,3153.0,164.54315453002084,633.0,8434.0,True
2322,52,3264.0,274.0998343485581,285.0,8323.0,True
3224,40,807.0,319.6779384612984,538.0,10785.0,True
3038,136,1510.0,180.36126191846714,280.0,10083.0,True
2875,46,1009.0,174.79971838210386,1211.0,10584.0,True
2797,36,1809.0,292.9299546754622,595.0,9785.0,True
920,165,6717.0,400.7888927124414,434.0,4885.0,True
3415,141,415.0,293.6648048227262,455.0,11189.0,True
1795,23,4478.0,392.3029747260969,307.0,7126.0,True
3389,186,117.0,115.4731527375318,813.0,11490.0,True
2733,118,2275.0,246.90440063199674,291.0,9334.0,True
2010,93,4103.0,145.5732598711549,237.0,7510.0,True
2658,48,2494.0,278.6720579083544,273.0,9122.0,True
2849,96,2186.0,248.78251476177905,128.0,9439.0,True
3231,154,1101.0,166.9893349221143,261.0,10525.0,True
1821,94,4602.0,225.89670945646586,174.0,7024.0,True
3484,67,174.0,75.44077464439371,440.0,11454.0,True
3300,139,806.0,189.77679481787862,405.0,10825.0,True
1864,98,4447.0,118.17809031935276,226.0,7184.0,True
1495,54,5164.0,104.7606830275551,297.0,6468.0,True
3221,129,1173.0,217.65814397384298,223.0,10460.0,True
1587,68,4995.0,397.4423280224814,241.0,6638.0,True
3216,37,1102.0,274.33199954528476,309.0,10538.0,True
1799,131,4608.0,241.3078499517054,208.0,7033.0,True
1725,197,4525.0,277.5355311911959,434.0,7116.0,True
2405,2,3071.0,253.5159175322356,328.0,8571.0,True
3259,14,909.0,154.99618853720216,401.0,10735.0,True
1616,138,4909.0,147.82381546552054,287.0,6736.0,True
3001,0,1628.0,250.83860075545482,289.0,10019.0,True
1098,51,6089.0,232.93440868029444,523.0,5561.0,True
2782,97,1816.0,84.92380678347376,673.0,9834.0,True
3501,74,155.0,75.87238874907608,397.0,11497.0,True
2853,36,2126.0,254.03054380910652,213.0,9528.0,True
3472,33,346.0,202.18189517733495,359.0,11311.0,True
3158,56,1344.0,295.4863238982089,230.0,10313.0,True
1512,82,5192.0,461.893432117827,246.0,6465.0,True
3150,56,1116.0,303.1221271965007,485.0,10550.0,True
3441,125,172.0,43.245196002838775,707.0,11500.0,True
3165,34,1319.0,159.36914724836683,250.0,10353.0,True
3407,199,381.0,52.511643676941375,574.0,11292.0,True
2780,128,2162.0,325.23850754838014,359.0,9513.0,True
1648,160,4629.0,318.07966840984034,529.0,7047.0,True
1460,144,5136.0,292.86859022822864,452.0,6541.0,True
2961,27,1665.0,257.1655494336766,388.0,10016.0,True
650,105,7837.0,132.86443898236993,448.0,3848.0,True
2387,23,3328.0,153.98521085662665,147.0,8359.0,True
789,38,6759.0,377.7446555587638,985.0,4928.0,True
3560,58,9.0,16.109927035171545,234.0,11680.0,True
3344,32,369.0,249.05214294512942,807.0,11329.0,True
3425,153,146.0,108.43171082421118,790.0,11553.0,True
1372,54,5528.0,222.87418196812436,354.0,6171.0,True
3032,44,1595.0,202.48880415166744,316.0,10107.0,True
2302,191,3434.0,260.6005834959217,313.0,8276.0,True
995,92,5798.0,208.88437580090675,1204.0,5912.0,True
1404,143,5487.0,202.22471073654427,331.0,6233.0,True
3112,168,1345.0,179.535553212926,394.0,10376.0,True
3442,184,261.0,201.05970841020437,664.0,11461.0,True
2479,48,2909.0,251.0051024563968,396.0,8816.0,True
3047,110,1475.0,378.2948625562043,437.0,10252.0,True
2552,130,2696.0,309.23198243669236,413.0,9032.0,True
2701,127,1763.0,330.68679488959884,988.0,9967.0,True
2096,151,4031.0,292.51852833755623,200.0,7699.0,True
2034,146,4043.0,254.10826723283856,365.0,7691.0,True
3314,185,686.0,167.0059107624644,601.0,11051.0,True
3332,192,629.0,315.7057330317438,621.0,11109.0,True
3109,125,1230.0,373.79131244024046,531.0,10509.0,True
1430,137,5333.0,207.92064214901646,414.0,6414.0,True
2686,184,2314.0,149.68882074665905,500.0,9439.0,True
2351,94,3357.0,219.33814937864398,279.0,8399.0,True
3513,55,9.0,11.55637238893446,589.0,11749.0,True
2089,101,3504.0,146.50602878121123,785.0,8256.0,True
2331,171,3323.0,263.87528152050913,376.0,8438.0,True
1843,174,4620.0,231.03389719084151,249.0,7141.0,True
2006,157,4167.0,190.44767560371125,326.0,7595.0,True
2863,49,1879.0,221.61407349335943,535.0,9883.0,True
2811,86,2247.0,137.32118914509968,297.0,9516.0,True
3084,31,1531.0,203.90573236135992,321.0,10236.0,True
1526,70,5108.0,320.94851961497693,409.0,6659.0,True
2344,21,3544.0,122.77442167870015,126.0,8226.0,True
2621,123,2768.0,256.38042567152456,220.0,9003.0,True
2594,8,2639.0,258.42420605357967,427.0,9132.0,True
1504,61,5266.0,224.71539407758195,302.0,6506.0,True
3470,147,506.0,260.1184997334226,323.0,11267.0,True
2876,98,1898.0,237.06187153814724,500.0,9875.0,True
3199,51,1373.0,129.09176869978236,228.0,10401.0,True
1525,119,5109.0,217.59553304964663,417.0,6666.0,True
3041,142,1081.0,264.01375105994885,888.0,10695.0,True
2613,135,2752.0,156.17666337055655,268.0,9026.0,True
2544,194,2696.0,303.4075383777822,493.0,9085.0,True
2541,82,2630.0,251.88973460695556,563.0,9154.0,True
2721,42,2399.0,224.22543066772312,370.0,9386.0,True
2939,68,1770.0,296.58773459649564,463.0,10015.0,True
2270,86,3653.0,216.62642501027204,241.0,8134.0,True
3322,74,890.0,120.0174729987427,437.0,10903.0,True
727,38,7852.0,152.6617322981958,269.0,3942.0,True
3117,112,1555.0,358.248799097841,247.0,10240.0,True
2708,57,2540.0,244.23637181188354,265.0,9255.0,True
3351,18,846.0,141.63399301494223,412.0,10955.0,True
2678,111,2708.0,190.7334742023509,182.0,9094.0,True
2631,180,2847.0,157.74346147080948,162.0,8959.0,True
3384,75,823.0,259.7520763203959,318.0,10984.0,True
2969,13,1774.0,152.50717440527526,387.0,10034.0,True
1884,35,4580.0,152.45634671193267,231.0,7230.0,True
2591,16,2633.0,339.58312928780157,487.0,9178.0,True
494,160,8536.0,437.4548721670906,549.0,3275.0,True
2570,52,2879.0,301.18429673146983,281.0,8932.0,True
3486,40,547.0,256.3094023345804,241.0,11266.0,True
3508,4,270.0,162.27410411257668,411.0,11545.0,True
2275,73,3526.0,158.48429945432744,383.0,8289.0,True
1464,99,5387.0,367.28830521473094,313.0,6428.0,True
3283,113,1260.0,265.82433804280845,166.0,10558.0,True
3264,147,1221.0,298.95779716171927,261.0,10598.0,True
2839,15,2340.0,277.40936696061266,192.0,9480.0,True
2208,140,3701.0,359.12640733769973,382.0,8125.0,True
2868,47,2217.0,272.51321724234845,255.0,9609.0,True
1069,30,6403.0,188.65115533186113,449.0,5427.0,True
3004,120,1749.0,245.65777046125694,344.0,10082.0,True
2301,39,3301.0,153.0137936554923,569.0,8531.0,True
3564,80,200.0,106.32322141358124,167.0,11632.0,True
3404,152,608.0,237.9807426836857,512.0,11225.0,True
3520,109,243.0,159.59788704096997,374.0,11591.0,True
3129,165,1467.0,110.2382723254248,357.0,10370.0,True
959,9,6838.0,337.64929381981545,419.0,5001.0,True
3516,20,279.0,160.4056547403931,383.0,11561.0,True
2465,10,2863.0,253.99033734879012,598.0,8979.0,True
1265,99,5851.0,465.8962967483821,427.0,5992.0,True
2082,126,3705.0,327.828602750248,686.0,8139.0,True
3386,104,454.0,273.9557283966973,720.0,11396.0,True
1459,172,4792.0,285.6602181190126,970.0,7058.0,True
3360,139,531.0,211.06019746736217,745.0,11323.0,True
3276,161,1395.0,125.77779073226213,88.0,10462.0,True
2897,73,1927.0,256.6685133861293,483.0,9930.0,True
2825,45,2189.0,288.3452717880566,408.0,9669.0,True
2901,92,1837.0,428.2876330962328,567.0,10021.0,True
1936,189,4440.0,365.65935984927654,317.0,7419.0,True
2709,133,2459.0,187.60520029847038,410.0,9402.0,True
2760,58,2347.0,245.80738386073944,409.0,9518.0,True
3528,1,261.0,101.94960233786196,361.0,11607.0,True
3457,116,577.0,294.35171611781584,416.0,11293.0,True
3273,155,953.0,145.59447064053978,550.0,10918.0,True
2669,49,2712.0,207.02796346426888,271.0,9160.0,True
3412,79,790.0,228.34433955552387,374.0,11105.0,True
2615,40,2866.0,192.45838494803556,271.0,9031.0,True
3113,66,1349.0,389.6703546471799,562.0,10550.0,True
3435,154,508.0,293.43739387418395,607.0,11392.0,True
3444,136,529.0,138.52597815681128,560.0,11375.0,True
1575,67,4951.0,134.01713621060676,590.0,6953.0,True
2512,26,3008.0,251.3482702457315,381.0,8897.0,True
3106,100,1670.0,288.27135373040494,266.0,10236.0,True
2207,180,3885.0,134.87972116382485,284.0,8022.0,True
3428,90,724.0,207.87439014286343,416.0,11183.0,True
2522,78,3244.0,256.01219239990337,124.0,8667.0,True
1971,107,4404.0,348.7964892163222,319.0,7508.0,True
2883,44,2259.0,238.1102251816448,271.0,9657.0,True
1688,33,5142.0,337.31176207786746,178.0,6777.0,True
3493,111,516.0,317.77946435782326,342.0,11406.0,True
1961,57,4453.0,138.56548950252127,312.0,7472.0,True
3537,87,213.0,165.62735931989204,410.0,11714.0,True
3461,81,130.0,88.23210377655575,889.0,11799.0,True
1298,98,5771.0,218.13931485684776,524.0,6158.0,True
2102,130,4307.0,185.65521996355545,119.0,7635.0,True
3171,93,1437.0,146.6425199235284,394.0,10507.0,True
2947,81,1790.0,177.37748286970125,564.0,10155.0,True
3548,145,339.0,186.98233179384593,219.0,11607.0,True
3523,65,388.0,192.1827547530507,341.0,11562.0,True
2944,83,1762.0,367.44520950200274,607.0,10189.0,True
2856,102,2022.0,215.0596775363208,611.0,9931.0,True
2491,125,3138.0,200.9568256140726,373.0,8816.0,True
2427,91,3285.0,243.32378237674604,382.0,8672.0,True
3517,114,189.0,139.5112197793272,582.0,11769.0,True
3478,71,268.0,100.11110594073469,708.0,11690.0,False
1930,131,4409.0,123.24685536554388,462.0,7550.0,True
2909,129,2024.0,213.61928596418466,464.0,9936.0,True
724,101,7458.0,285.17099332365524,837.0,4507.0,True
1319,40,5777.0,353.39377384707495,517.0,6189.0,True
3370,151,695.0,176.5959077834263,664.0,11272.0,True
2568,192,3141.0,264.1502482131956,185.0,8832.0,True
3499,17,288.0,183.27814145865025,598.0,11688.0,True
2565,186,2868.0,234.4054113967064,475.0,9117.0,True
3312,80,1200.0,191.7445565628051,336.0,10785.0,True
2299,177,3417.0,236.6454846759953,619.0,8572.0,True
1975,161,4307.0,210.91298755793125,487.0,7684.0,True
2446,191,3405.0,183.42898889995718,249.0,8589.0,True
2864,174,2374.0,292.8430501154418,272.0,9624.0,True
3161,166,1766.0,294.5217904838225,150.0,10236.0,True
796,116,7439.0,385.4305645065449,562.0,4567.0,True
1226,29,5877.0,339.8130234638677,703.0,6129.0,True
657,123,8084.0,360.3138366984467,518.0,3937.0,True
3561,188,289.0,150.0621574644736,284.0,11732.0,True
2908,62,2343.0,198.85653415362503,211.0,9682.0,True
2537,92,2770.0,219.68174140087797,674.0,9257.0,True
3139,185,1703.0,128.06187573132038,285.0,10325.0,True
2674,119,2950.0,192.81833723654864,177.0,9083.0,True
3233,8,1471.0,284.67080808509337,298.0,10563.0,True
2790,179,2461.0,140.1893725658254,394.0,9574.0,True
3293,171,1230.0,264.392951332268,402.0,10806.0,True
3346,110,1025.0,202.47414871110345,483.0,11012.0,True
3125,178,1377.0,258.0592470580393,654.0,10660.0,True
3367,194,1114.0,266.2813405901996,325.0,10924.0,True
3530,12,272.0,131.95960805564397,503.0,11767.0,True
1358,144,6068.0,289.73459262198963,191.0,5975.0,True
1883,172,4323.0,211.7725390416197,727.0,7721.0,True
3459,156,114.0,61.027321456003385,1038.0,11931.0,True
1894,42,4813.0,257.58744291000284,210.0,7232.0,True
1510,93,5294.0,138.58541639944727,540.0,6751.0,True
2769,178,2606.0,247.86593971638123,319.0,9440.0,True
1809,51,4875.0,96.24422037063434,333.0,7173.0,True
1097,60,6562.0,300.4841230381236,449.0,5486.0,True
2171,78,4181.0,228.31241574884135,227.0,7878.0,True
3431,127,684.0,281.4538001898915,604.0,11377.0,True
2280,70,3927.0,322.5775789232882,214.0,8134.0,True
1968,194,4637.0,421.4890875336733,253.0,7430.0,True
3568,124,86.0,61.354100170427756,500.0,11987.0,True
3581,95,203.0,109.66384206486858,304.0,11874.0,True
2729,89,2488.0,242.56388471082533,554.0,9591.0,True
3073,181,1963.0,280.52453304514336,246.0,10117.0,True
2945,126,2289.0,296.7143379610683,210.0,9793.0,True
2411,68,3585.0,159.2234530498312,244.0,8499.0,True
3371,47,799.0,199.3852709886271,679.0,11287.0,True
2160,19,4265.0,255.14063501733708,197.0,7824.0,True
3210,103,1641.0,323.74991461699153,233.0,10449.0,True
3471,130,535.0,194.0311660433179,607.0,11555.0,True
2197,38,3769.0,185.47819817056458,612.0,8321.0,True
2884,35,2130.0,191.89934727451165,574.0,9961.0,True
808,137,7611.0,228.18851548934143,413.0,4481.0,True
3491,142,447.0,172.87960363674352,595.0,11645.0,True
2742,67,2723.0,208.84608203368214,303.0,9369.0,True
3458,197,760.0,246.91168863923676,452.0,11334.0,True
3196,48,1561.0,320.79290163638444,363.0,10533.0,True
3469,77,449.0,207.9136356394707,701.0,11645.0,True
3534,22,336.0,180.92066915792932,497.0,11772.0,True
3490,53,356.0,173.0685386487427,708.0,11752.0,True
2682,54,2825.0,431.5260682060124,368.0,9290.0,True
2267,183,3996.0,161.0879420136334,238.0,8125.0,True
3498,34,732.0,185.25604861385503,299.0,11389.0,True
583,112,8572.0,420.33556838641135,465.0,3551.0,True
3506,155,553.0,230.87470744881807,454.0,11573.0,True
3042,11,2016.0,150.19325663264829,303.0,10111.0,True
3554,173,341.0,170.76897130840683,374.0,11786.0,True
3164,193,1753.0,246.46303586513426,272.0,10375.0,True
3479,25,339.0,146.4478054436466,795.0,11791.0,True
2977,169,2138.0,420.04414467147063,314.0,9993.0,True
3507,158,452.0,224.07291112567106,555.0,11682.0,True
3585,0,55.0,32.95434013001487,441.0,12083.0,True
1199,15,6275.0,46.21417007452484,517.0,5866.0,True
1421,178,5893.0,344.2941710416113,285.0,6248.0,True
2476,147,3341.0,259.8999866867648,390.0,8801.0,True
3286,14,738.0,275.14428817384186,1012.0,11408.0,True
3481,176,560.0,325.12344839838426,579.0,11586.0,True
1954,27,4051.0,403.74114528792256,959.0,8101.0,True
3591,97,297.0,160.74191032122616,189.0,11856.0,True
2279,157,3900.0,116.02960573972149,337.0,8256.0,True
2113,133,4298.0,197.81705475312225,335.0,7867.0,True
2970,199,2190.0,377.56992256871683,322.0,9975.0,True
3382,190,1202.0,182.96802291369647,311.0,10968.0,True
3167,122,1571.0,232.9427729820372,495.0,10600.0,True
2871,33,2638.0,359.2544032775546,173.0,9534.0,True
1055,38,7020.0,253.42379549387311,226.0,5153.0,True
3388,108,1142.0,220.57473479164295,355.0,11032.0,True
3566,190,530.0,284.33836397506826,174.0,11649.0,True
3440,26,992.0,265.8672850255474,398.0,11187.0,True
3569,198,367.0,281.32041954836734,326.0,11814.0,True
3252,106,1668.0,227.38975044309427,193.0,10514.0,True
3550,134,169.0,105.2350226608097,626.0,12015.0,True
771,102,7709.0,446.6102934853098,622.0,4476.0,True
3488,64,305.0,174.8763878971583,853.0,11882.0,True
3494,28,659.0,325.70436022328016,448.0,11529.0,True
2928,133,2092.0,419.1099419771983,582.0,10099.0,True
2749,94,2089.0,415.8146186692746,1028.0,10105.0,True
2830,171,2539.0,208.13808627800248,389.0,9656.0,True
3099,32,2040.0,377.88116475008707,206.0,10156.0,True
1866,137,4624.0,258.7704907200144,613.0,7574.0,True
1762,100,5227.0,233.2638590455754,220.0,6973.0,True
3495,120,563.0,185.8553800945743,555.0,11638.0,True
3571,132,128.0,91.11254369846874,588.0,12080.0,True
3051,30,2112.0,139.07779251004357,276.0,10100.0,True
3223,150,1640.0,233.9418840619057,330.0,10577.0,True
2381,111,3738.0,210.69924590851906,287.0,8481.0,True
2328,197,3780.0,428.6983264885021,389.0,8441.0,True
3519,152,700.0,251.71250447061513,322.0,11524.0,True
2765,1,2848.0,378.6615033888473,265.0,9378.0,True
2874,12,2316.0,198.51551199908582,541.0,9910.0,True
2596,41,3254.0,354.57694016667153,261.0,8973.0,True
3455,37,1029.0,176.7417642867562,337.0,11203.0,True
2754,169,2765.0,373.489236969914,378.0,9472.0,True
1128,185,6728.0,316.7024231442828,349.0,5511.0,True
2335,74,3735.0,429.77972539092434,432.0,8504.0,True
2984,101,2134.0,483.27936166862986,407.0,10106.0,True
3467,98,960.0,143.92809205755012,356.0,11294.0,True
3274,81,1569.0,157.2382073699749,319.0,10687.0,True
3577,78,398.0,139.3440637721471,318.0,11859.0,True
1717,173,5434.0,382.6033613795801,158.0,6825.0,True
1019,194,6585.0,432.74222355976195,854.0,5676.0,True
2966,15,2288.0,203.0001155797009,335.0,9976.0,True
3468,54,801.0,95.107948562596,522.0,11463.0,True
3466,82,840.0,233.28065443417017,489.0,11424.0,True
3565,24,183.0,97.60628864111308,608.0,12082.0,True
3474,3,480.0,276.8156199801785,830.0,11785.0,True
3377,124,1079.0,420.50360695213215,558.0,11187.0,True
3437,49,772.0,318.97599555019286,711.0,11499.0,True
1032,32,7137.0,204.3661209616608,282.0,5135.0,True
3160,96,1027.0,334.01026520105756,1161.0,11247.0,True
1875,128,5112.0,272.13724589098626,185.0,7166.0,True
2120,44,4328.0,231.13938467345048,412.0,7951.0,True
3418,198,1073.0,261.00285761828206,473.0,11213.0,True
1064,123,6899.0,265.48694449843106,426.0,5396.0,True
3059,135,2125.0,112.0869057811872,331.0,10171.0,True
3583,141,27.0,27.300787417427905,671.0,12271.0,True
2896,79,2373.0,166.05320946278619,494.0,9934.0,True
1447,73,5779.0,259.82629024819954,481.0,6529.0,True
1970,92,4834.0,309.92918905052073,292.0,7476.0,True
3033,174,2225.0,232.9215594248398,294.0,10087.0,True
3562,187,388.0,229.02335388911152,471.0,11925.0,True
2778,20,2864.0,232.92697835659123,300.0,9449.0,True
2978,93,2117.0,116.84707034007725,515.0,10197.0,True
3234,9,1765.0,105.812743680042,288.0,10553.0,True
3209,156,1629.0,177.0226542674265,482.0,10693.0,True
3424,69,1123.0,303.8449541736899,442.0,11199.0,True
3531,160,221.0,107.72832854687317,836.0,12105.0,False
2431,119,3682.0,302.8317432962945,352.0,8646.0,True
3387,16,1422.0,331.4594703471366,232.0,10909.0,True
2327,48,4072.0,427.98675106801255,209.0,8260.0,True
3544,122,509.0,232.82061769871763,464.0,11826.0,True
1760,173,5173.0,288.6799250796998,412.0,7163.0,True
2826,107,2684.0,163.12838406683844,391.0,9654.0,True
3246,100,1719.0,429.2533570928264,314.0,10624.0,True
3555,61,294.0,189.62645058571277,642.0,12057.0,False
972,189,7192.0,94.12672947727175,519.0,5160.0,True
1655,192,5338.0,285.81154734065234,472.0,7014.0,True
1952,76,4849.0,348.08310715550795,364.0,7504.0,True
3462,2,917.0,261.52023818357,521.0,11437.0,True
3500,108,444.0,203.90857763047933,824.0,11916.0,True
3572,167,456.0,206.72517057446078,412.0,11905.0,True
1585,190,5732.0,306.77077695461577,250.0,6640.0,True
3527,112,816.0,253.22473546972938,324.0,11560.0,True
2774,163,3060.0,444.19908802228156,191.0,9318.0,True
3342,113,942.0,367.25749181276973,927.0,11441.0,True
2965,86,2373.0,278.84075552920086,371.0,10010.0,True
3574,28,298.0,167.3292119431999,568.0,12086.0,True
2647,80,3225.0,177.09732978555041,345.0,9165.0,True
3539,196,427.0,222.01093508601474,635.0,11965.0,True
3521,5,298.0,176.7320650680695,877.0,12094.0,True
2159,156,4696.0,202.9860040625016,78.0,7701.0,True
3602,31,137.0,122.31119969212783,523.0,12263.0,True
2636,59,3333.0,163.56586037030527,262.0,9068.0,True
3580,88,326.0,211.4271304921431,508.0,12076.0,True
1345,97,6368.0,177.78922072726795,288.0,6039.0,True
2699,158,3180.0,252.07032931683707,266.0,9228.0,True
943,20,7108.0,224.94939340609434,770.0,5300.0,True
3438,0,906.0,170.49690674986354,714.0,11503.0,True
2458,141,3598.0,142.84900488794915,445.0,8812.0,True
3579,117,231.0,178.7063209571619,614.0,12180.0,True
3357,161,1227.0,312.08899673809617,612.0,11185.0,True
3426,188,1267.0,256.25222885369004,380.0,11145.0,True
612,33,8644.0,358.7863692661432,542.0,3771.0,True
3582,121,261.0,128.18734118819953,582.0,12164.0,True
2702,170,2588.0,404.11919945056485,855.0,9837.0,True
2243,106,4333.0,257.5713514175203,266.0,8096.0,True
2766,124,2863.0,314.0437935626313,456.0,9572.0,True
3604,135,248.0,110.14198578040755,414.0,12190.0,True
3465,22,1327.0,288.4548026673359,187.0,11113.0,True
953,62,7061.0,307.7109576834445,815.0,5379.0,True
3651,70,184.0,143.65070901410996,220.0,12256.0,False
3007,74,2458.0,314.5195363854419,238.0,9985.0,True
1818,176,5307.0,246.32605081555732,298.0,7146.0,True
3570,159,452.0,209.76766907605446,512.0,12002.0,True
2031,174,4616.0,429.26256156644445,526.0,7838.0,True
2460,110,3664.0,328.26253034356245,428.0,8798.0,True
3603,54,412.0,164.52661450574595,292.0,12051.0,True
1530,142,5762.0,257.2652230644117,432.0,6702.0,True
2650,64,3324.0,140.62657405151,316.0,9140.0,True
2747,46,3074.0,123.30286219271046,322.0,9394.0,True
3263,181,1601.0,344.1280324414179,535.0,10871.0,True
3409,6,1326.0,228.5685915697462,428.0,11147.0,True
2575,19,3576.0,287.68559956674744,236.0,8899.0,True
2119,62,4666.0,254.99097224355006,272.0,7809.0,True
2935,1,2546.0,406.15783450860476,389.0,9933.0,True
2819,149,2719.0,207.58722195726472,513.0,9766.0,True
2562,102,3543.0,200.7713120635095,308.0,8944.0,True
1950,138,5082.0,219.98980827454236,279.0,7415.0,True
3524,115,1098.0,180.24758788042067,188.0,11409.0,True
3664,51,203.0,101.43878989355942,199.0,12305.0,True
3456,24,1230.0,119.7530985028865,408.0,11279.0,True
2542,87,3231.0,315.4119730916482,692.0,9283.0,True
3526,76,538.0,186.50470685122917,757.0,11987.0,True
2506,101,3531.0,605.8311051402063,504.0,8997.0,True
3503,30,862.0,238.9844091876545,558.0,11666.0,True
966,116,7319.0,189.4127850169498,585.0,5210.0,True
3607,18,252.0,127.6450935221008,482.0,12280.0,True
3551,85,364.0,174.72279880237798,769.0,12168.0,True
1691,78,5692.0,157.7469026554008,238.0,6841.0,True
3618,21,224.0,141.24662011043654,421.0,12313.0,True
3405,84,1439.0,249.69761497849746,384.0,11098.0,True
2981,42,2299.0,423.0673969206333,546.0,10241.0,True
1594,4,5940.0,99.3323019298144,192.0,6603.0,True
2588,50,3657.0,247.69214890108174,200.0,8887.0,True
2931,65,2672.0,183.40510892349656,348.0,9875.0,True
3525,38,1190.0,260.66253234944077,128.0,11358.0,True
3626,57,433.0,206.1980236715544,197.0,12120.0,False
3634,90,251.0,146.786632189325,339.0,12306.0,True
2857,60,3024.0,212.0565061249523,212.0,9536.0,True
3372,143,1174.0,226.10302180849635,775.0,11389.0,True
3646,167,271.0,121.31351317847952,279.0,12297.0,True
3643,131,199.0,126.16690310434304,360.0,12374.0,False
3542,195,831.0,212.20296822118843,390.0,11742.0,True
2873,19,2916.0,342.5982858396892,291.0,9658.0,True
3220,43,2074.0,153.10829462250857,267.0,10503.0,True
3086,188,2009.0,180.21301180905007,650.0,10569.0,True
3631,91,226.0,132.57642461517213,395.0,12352.0,True
3594,105,311.0,179.7826708224901,589.0,12274.0,True
1851,153,5375.0,200.6264570683289,304.0,7213.0,True
3090,75,2442.0,384.1549066717753,227.0,10149.0,True
2094,72,4626.0,324.6636804785994,477.0,7970.0,True
3522,150,618.0,204.01688119716343,759.0,11979.0,True
3131,59,2197.0,286.3457786879845,385.0,10402.0,True
896,68,7536.0,83.16824613570913,684.0,5064.0,True
1375,20,6065.0,270.9299321318676,700.0,6536.0,True
1224,66,6750.0,104.70040799900801,444.0,5857.0,True
1741,4,5691.0,186.75252312562992,215.0,6924.0,True
1661,168,5808.0,185.9881642015614,254.0,6811.0,True
1046,96,7045.0,230.70974220458027,666.0,5575.0,True
1123,32,6954.0,312.0553634024059,545.0,5667.0,True
3559,169,647.0,94.10834982893208,537.0,11975.0,True
3593,23,79.0,60.724182847642716,861.0,12543.0,True
2679,171,3326.0,393.8038789127224,382.0,9300.0,True
2297,196,4395.0,280.1040219567115,284.0,8232.0,True
3637,191,318.0,174.4235398072929,326.0,12310.0,True
3085,108,2373.0,227.4223761331564,341.0,10256.0,True
2164,198,4550.0,226.1090496948843,451.0,8081.0,True
3599,168,275.0,223.67067170924778,645.0,12368.0,True
2933,30,2812.0,152.40689269965094,293.0,9831.0,True
1806,159,5583.0,16.078862609474754,237.0,7075.0,True
2912,186,2714.0,287.01629446971685,461.0,9945.0,True
2404,0,4119.0,184.2775175751803,299.0,8541.0,True
3222,195,2151.0,283.9740532955549,269.0,10513.0,True
3421,103,1429.0,200.66713790383085,489.0,11236.0,True
2025,41,5076.0,210.2345571884358,288.0,7591.0,True
3619,154,30.0,26.538515269372088,752.0,12644.0,True
2337,163,3967.0,439.14216126372264,635.0,8711.0,True
3015,64,2415.0,460.8455163737172,492.0,10264.0,True
3611,99,213.0,114.39360118470219,632.0,12467.0,True
1070,14,6799.0,110.55459293056614,901.0,5883.0,True
2147,96,4823.0,470.9782252261029,273.0,7869.0,True
2471,181,4013.0,232.50073192883187,283.0,8680.0,True
3028,60,2624.0,83.47396201583776,285.0,10069.0,True
3336,23,1694.0,173.38599986190627,500.0,11000.0,True
3496,45,1361.0,276.81136064917115,256.0,11340.0,True
3402,173,1537.0,289.8661376028646,461.0,11166.0,True
2990,80,2568.0,209.19569275382975,433.0,10141.0,True
3082,69,2372.0,172.27696544453164,436.0,10338.0,True
3219,113,2293.0,216.09747124712558,184.0,10418.0,True
3359,53,1842.0,145.1557376936722,293.0,10871.0,True
2261,51,4574.0,336.88295381516104,270.0,8141.0,True
3339,12,1620.0,93.72882012994293,589.0,11097.0,True
2334,193,4194.0,315.6903670298529,453.0,8525.0,True
2047,132,5085.0,368.6560039926271,290.0,7636.0,True
827,88,8280.0,179.32547304251398,311.0,4441.0,True
2189,2,4789.0,246.46330264819844,245.0,7935.0,True
3638,162,322.0,215.27231137243075,419.0,12404.0,True
2946,176,2895.0,287.5644148572857,254.0,9837.0,True
3254,76,2020.0,438.19239881241487,388.0,10712.0,True
919,128,7899.0,437.17049465356956,387.0,4834.0,True
1805,28,5620.0,238.04905677599442,278.0,7116.0,True
3463,137,1268.0,163.72326120086888,553.0,11471.0,True
3538,6,818.0,356.8709827218107,596.0,11923.0,True
2494,65,3886.0,167.4756690714791,406.0,8856.0,True
1184,7,6996.0,234.5272480096924,433.0,5746.0,True
2846,122,3277.0,204.74904289870506,169.0,9466.0,True
2495,154,3656.0,276.7158018915589,634.0,9088.0,True
3416,8,1604.0,293.87202279597864,406.0,11141.0,True
3446,140,1076.0,403.17722684739545,856.0,11679.0,True
3116,164,2440.0,438.7715111885349,330.0,10321.0,True
1370,175,6686.0,162.55984566255705,266.0,6075.0,True
3394,195,1718.0,308.16729667882186,360.0,11050.0,True
3288,90,2196.0,181.3787796554785,175.0,10573.0,True
2242,81,4619.0,115.42957882995262,323.0,8151.0,True
2527,191,3974.0,168.36526953502278,244.0,8798.0,True
3666,183,294.0,166.9684644991919,361.0,12480.0,True
1435,74,6357.0,280.68029769702264,408.0,6417.0,True
3356,138,1698.0,217.93369124579985,520.0,11087.0,True
3706,2,210.0,125.43668082077266,231.0,12581.0,True
3248,87,2044.0,270.50266594588885,440.0,10752.0,True
2161,67,4690.0,314.3622224433325,481.0,8108.0,True
3189,4,2200.0,491.1506585722567,441.0,10602.0,True
3609,109,207.0,81.74910436859021,777.0,12597.0,True
3654,13,178.0,73.09624548519334,574.0,12626.0,True
3669,155,205.0,143.24299428109526,473.0,12599.0,True
3087,114,2472.0,226.29662667138308,416.0,10335.0,True
3267,58,2114.0,352.7771609015961,358.0,10699.0,True
3600,149,628.0,257.22665686357044,471.0,12196.0,True
2424,124,4149.0,170.56792211995653,397.0,8677.0,True
1735,17,5782.0,185.90720017544524,346.0,7044.0,True
2895,11,3172.0,210.80991405740116,222.0,9660.0,True
3629,145,216.0,130.11799589656266,684.0,12621.0,True
734,5,8623.0,209.98856495523555,523.0,4222.0,True
3414,169,1695.0,228.39011364098727,419.0,11153.0,True
2952,34,3062.0,252.18145844192756,177.0,9786.0,True
1209,18,6822.0,175.95274319586846,650.0,6027.0,True
1361,55,6541.0,251.59612986205127,506.0,6308.0,True
2377,82,4411.0,160.62732844265295,261.0,8443.0,True
3536,194,1263.0,119.27818808940117,292.0,11592.0,True
1045,65,7633.0,354.63977040876136,322.0,5226.0,True
1285,179,6987.0,363.61616685736334,294.0,5900.0,True
2004,59,5341.0,203.0682310978561,282.0,7547.0,True
3021,196,2759.0,166.63045181929382,356.0,10132.0,True
3375,128,1842.0,264.13616349222633,428.0,11052.0,True
3690,26,216.0,97.76643343057361,380.0,12679.0,True
3610,39,360.0,216.43885246333335,706.0,12535.0,False
3679,157,269.0,112.39720888152488,416.0,12628.0,True
3715,185,344.0,197.1779509057596,139.0,12553.0,False
3529,41,1021.0,340.83890178475633,624.0,11876.0,True
3512,83,1295.0,265.91855317142875,446.0,11604.0,True
3614,52,254.0,197.40688945960622,779.0,12646.0,True
2798,111,3615.0,217.98544696497194,104.0,9294.0,True
3677,134,262.0,202.15328645738248,467.0,12649.0,True
3625,45,246.0,122.7267361151505,747.0,12665.0,True
2400,24,4343.0,314.99319709162705,333.0,8569.0,True
3665,178,282.0,137.06566576355956,518.0,12633.0,True
618,198,9508.0,269.91293365284514,143.0,3407.0,True
2108,195,5150.0,277.53333263813215,251.0,7778.0,True
3718,22,295.0,158.48227796919454,206.0,12642.0,True
2357,116,4359.0,372.80681722548394,441.0,8579.0,True
3546,50,766.0,193.3536741895932,802.0,12174.0,True
3333,106,2162.0,285.1929156621898,290.0,10780.0,True
2584,142,4088.0,124.4872440405669,178.0,8854.0,True
3735,115,213.0,107.55364564940291,225.0,12732.0,True
2923,6,3187.0,373.90494019061174,246.0,9758.0,True
814,132,8633.0,375.2486065792516,241.0,4316.0,True
2429,72,3775.0,178.08841311804736,884.0,9177.0,True
3253,17,2289.0,331.4731618065686,350.0,10672.0,True
3436,10,1689.0,161.87034352307143,487.0,11273.0,True
1150,52,7378.0,406.0024084603026,401.0,5602.0,True
3642,83,572.0,254.83042571435755,395.0,12408.0,True
2587,81,3913.0,154.66542351550993,385.0,9068.0,True
3567,107,1376.0,254.6066817282203,130.0,11608.0,True
1191,121,7292.0,197.92075741024698,366.0,5695.0,True
3151,41,1934.0,194.32262257001474,986.0,11053.0,True
1099,105,7705.0,419.7816386286097,245.0,5286.0,True
2818,165,3288.0,296.1851662657541,457.0,9706.0,True
3694,187,315.0,189.04548794052863,367.0,12680.0,True
3760,85,197.0,117.98493954815315,152.0,12800.0,True
3044,159,2485.0,329.0530710216022,708.0,10517.0,True
3699,160,309.0,193.7641828867336,371.0,12694.0,False
3655,125,234.0,170.2929747787567,713.0,12770.0,True
2145,24,5179.0,309.59073383680845,239.0,7827.0,True
3532,18,1327.0,329.2341628259827,407.0,11680.0,True
1652,2,6118.0,192.39176231151674,373.0,6898.0,True
3615,164,653.0,380.0009679768727,485.0,12369.0,True
3622,180,537.0,196.28263154982955,585.0,12491.0,True
3514,11,1291.0,220.17808557778585,577.0,11739.0,True
2783,181,3499.0,369.03317936173977,373.0,9534.0,True
3485,44,1608.0,220.16499582839674,407.0,11428.0,True
2706,30,3816.0,175.1353474908089,235.0,9223.0,True
3787,60,81.0,70.59174071141138,207.0,12958.0,True
3623,104,538.0,256.98264367556646,593.0,12502.0,True
3541,91,1215.0,175.91391778575098,480.0,11825.0,True
3639,55,427.0,210.20485155049235,625.0,12619.0,True
3037,176,2860.0,504.16853540625425,390.0,10192.0,True
1077,191,7664.0,175.65355924798607,389.0,5390.0,True
3452,119,1573.0,220.68817672170763,641.0,11494.0,True
3740,131,191.0,88.88360111353133,323.0,12877.0,False
1588,64,6451.0,316.62542043022285,218.0,6618.0,True
3672,63,419.0,210.3919033502688,519.0,12653.0,True
3691,79,261.0,110.4976171579718,516.0,12815.0,False
3605,118,679.0,215.4735828278206,613.0,12399.0,True
1582,6,6433.0,411.7816184395835,266.0,6648.0,True
3736,101,367.0,310.10831167645534,199.0,12715.0,False
2784,193,3754.0,325.3557201014743,165.0,9328.0,True
962,95,7835.0,521.9658617009928,649.0,5250.0,True
2251,76,4692.0,194.3309295316776,547.0,8396.0,True
758,99,8517.0,247.34473264240165,763.0,4571.0,True
2716,3,3783.0,222.22374339448362,316.0,9314.0,True
3587,2,1211.0,388.4953429910589,257.0,11903.0,True
3093,1,2743.0,239.38305144033492,444.0,10376.0,True
3331,145,1925.0,157.9651008994566,715.0,11196.0,True
3678,139,157.0,75.08781844658262,756.0,12967.0,True
1912,0,5819.0,211.8223907845085,248.0,7310.0,True
2622,103,4193.0,143.91733710714337,153.0,8938.0,True
3316,180,2348.0,190.10623104018936,338.0,10792.0,True
2930,4,3177.0,331.50178033635143,440.0,9964.0,True
3696,194,428.0,153.02552981258995,398.0,12718.0,True
3781,113,263.0,144.13212694699428,189.0,12899.0,False
3575,7,671.0,159.67919592538286,977.0,12496.0,True
3606,75,715.0,341.5290576019865,657.0,12454.0,True
3497,15,1491.0,259.725049896673,595.0,11680.0,True
3107,17,2840.0,183.57963150519248,359.0,10332.0,True
3487,171,1647.0,182.12465749029633,516.0,11542.0,True
3328,5,2265.0,264.72021300921483,462.0,10934.0,True
3673,36,430.0,94.91766612628635,623.0,12770.0,True
3411,93,1876.0,301.5068797378915,596.0,11326.0,True
3705,199,172.0,113.45275091524083,691.0,13036.0,False
3689,123,278.0,179.58473443443611,637.0,12933.0,False
3024,22,2661.0,282.97098937758193,774.0,10554.0,True
3741,167,214.0,163.46315190202284,442.0,13003.0,True
3716,33,94.0,77.7979447338361,708.0,13123.0,False
3756,198,375.0,161.40590951199906,218.0,12845.0,True
3713,70,477.0,263.278454121753,341.0,12748.0,False
1248,147,7271.0,91.33787314910037,482.0,5967.0,True
2715,177,3909.0,291.5408311733171,334.0,9331.0,True
2504,5,4376.0,229.25858969875566,384.0,8869.0,True
281,105,11295.0,316.57863069129047,271.0,1957.0,True
3510,157,1754.0,296.21691622045387,342.0,11498.0,True
3668,193,634.0,225.4492595231427,496.0,12621.0,True
3408,9,1893.0,360.3452055839582,644.0,11363.0,True
3652,144,337.0,27.342498101697412,880.0,12923.0,True
2407,36,4640.0,190.07047678171077,380.0,8628.0,True
3650,17,875.0,263.6010827872043,360.0,12395.0,True
3698,16,283.0,162.048890799115,668.0,12989.0,False
3728,170,254.0,142.02988050810157,545.0,13026.0,True
3663,151,494.0,255.13209267369115,697.0,12802.0,False
3366,72,1448.0,386.6693292133208,1251.0,11849.0,True
1091,154,8005.0,193.0108160499188,266.0,5296.0,True
3640,166,397.0,166.48008960474579,915.0,12911.0,True
3811,149,89.0,80.9993642644435,353.0,13220.0,True
3745,188,283.0,105.91434540328265,451.0,13026.0,False
788,157,9011.0,382.0352470018977,359.0,4300.0,True
3707,98,503.0,270.3061298906639,440.0,12813.0,False
1751,150,6357.0,138.17159744449515,249.0,6973.0,True
3777,173,150.0,108.42281478458543,485.0,13181.0,False
3786,86,153.0,74.21310284397904,436.0,13186.0,True
3287,121,2147.0,154.0271046679851,796.0,11193.0,True
3447,144,2332.0,217.74481014875852,190.0,11015.0,True
2091,186,5440.0,306.11320397413823,434.0,7909.0,True
3046,109,2532.0,211.85424801667176,1016.0,10826.0,True
3732,104,428.0,199.53383111006568,439.0,12937.0,True
3627,87,1123.0,208.72827067380925,316.0,12242.0,True
3785,35,297.0,179.1644771135462,327.0,13071.0,True
3633,114,893.0,240.14984229591354,518.0,12479.0,True
3624,43,1043.0,320.81918978174116,419.0,12330.0,True
2174,75,5475.0,257.78334511233976,240.0,7902.0,True
3641,29,767.0,421.6981609177712,607.0,12612.0,True
3701,61,343.0,154.07319243917897,702.0,13036.0,False
3704,189,192.0,110.57663274947483,846.0,13191.0,False
3792,38,179.0,75.97834519417773,435.0,13217.0,False
2535,187,4356.0,241.6906146658171,463.0,9041.0,True
3882,79,204.0,93.24920452548432,59.0,13194.0,False
3152,45,3150.0,178.18995006086303,185.0,10255.0,True
3661,35,663.0,271.3352986615871,653.0,12744.0,True
893,87,8774.0,193.46964571245596,272.0,4633.0,True
3759,168,243.0,129.77401615987864,538.0,13172.0,True
2104,145,5322.0,134.01940412313638,583.0,8105.0,True
3796,28,173.0,81.832961922982,468.0,13257.0,True
3710,192,494.0,184.3812071134646,544.0,12938.0,False
2902,25,3281.0,364.0508948635312,693.0,10152.0,True
3697,47,664.0,194.63582341747625,449.0,12770.0,True
2713,63,3640.0,269.2129974310844,800.0,9794.0,True
1101,55,8061.0,141.57016355522987,330.0,5374.0,True
3753,66,442.0,194.17226593204572,389.0,12996.0,True
3709,156,456.0,243.85839408623326,589.0,12983.0,True
2997,141,3314.0,165.02027507933764,410.0,10130.0,True
1787,108,6313.0,184.2731396165395,332.0,7136.0,True
1962,143,5816.0,292.71808777805126,466.0,7633.0,True
3685,3,461.0,186.98021487195564,727.0,12989.0,True
3830,116,185.0,99.24846757923297,338.0,13269.0,True
2673,193,4256.0,393.97217750902723,298.0,9201.0,True
3680,111,705.0,337.7709086244578,549.0,12767.0,True
3778,142,540.0,185.99208649121758,236.0,12933.0,True
3733,49,220.0,118.4830522780947,750.0,13255.0,False
3742,174,435.0,212.15549963882714,479.0,13042.0,False
2828,156,3661.0,130.04940161977106,557.0,9820.0,True
3817,71,256.0,147.5783618474965,345.0,13226.0,True
3739,92,506.0,239.40441296139383,426.0,12976.0,True
2991,148,3273.0,516.6472231920743,505.0,10216.0,True
1028,8,8119.0,446.2687044639357,535.0,5375.0,True
3649,179,878.0,236.72002077465706,586.0,12620.0,True
3298,95,2298.0,261.40731406795106,802.0,11218.0,True
3841,41,293.0,178.81027093784377,246.0,13228.0,False
2870,187,3734.0,190.15340914397183,431.0,9788.0,True
3816,90,382.0,179.64363479995868,259.0,13140.0,True
3850,125,195.0,125.09032435987058,339.0,13343.0,True
3712,94,311.0,170.06122592454554,821.0,13228.0,False
1241,76,7709.0,340.9209304512576,371.0,5831.0,True
3802,175,302.0,182.5209548483444,432.0,13252.0,True
3883,169,84.0,72.1779555021741,345.0,13481.0,True
3734,119,649.0,185.04373161108757,411.0,12917.0,True
2488,84,4735.0,374.91566534782856,403.0,8837.0,True
3549,170,1520.0,303.2579120781321,667.0,12056.0,True
3722,161,180.0,109.35048785112221,939.0,13397.0,True
3595,63,1442.0,308.15135975890223,439.0,12136.0,True
3766,190,229.0,127.91327436852697,679.0,13351.0,True
2287,141,5321.0,178.82261558515768,326.0,8260.0,True
3349,11,2712.0,247.3364630776401,358.0,10895.0,True
3675,77,705.0,335.6690174641788,752.0,12906.0,True
3724,54,136.0,100.48643109273245,1012.0,13476.0,True
1897,95,6344.0,175.21334643275867,237.0,7268.0,True
1793,198,6613.0,173.28469362824902,188.0,7002.0,True
3410,13,2651.0,426.3113461695125,242.0,10966.0,True
3812,196,191.0,138.0261280310313,565.0,13434.0,True
3290,184,2975.0,141.82923744063314,256.0,10656.0,True
3782,88,594.0,256.18608486579933,317.0,13037.0,True
3635,4,1174.0,212.49872239333317,481.0,12458.0,True
3693,92,1082.0,142.5181730707525,242.0,12552.0,True
3702,107,810.0,209.50779630478578,495.0,12832.0,True
3758,182,794.0,420.92073726438406,221.0,12854.0,True
3667,127,132.0,108.26224845040937,1402.0,13522.0,True
3711,100,380.0,209.33984999726576,872.0,13275.0,False
3822,178,325.0,280.3391177048027,422.0,13332.0,True
3807,34,234.0,132.45341775748318,578.0,13424.0,False
2345,146,5224.0,280.6004139175737,337.0,8437.0,True
3002,116,3226.0,320.0648026266819,705.0,10439.0,True
3860,101,293.0,182.57687356924066,311.0,13385.0,False
812,84,8961.0,185.87150535773975,649.0,4721.0,True
3751,84,755.0,338.5898444014637,340.0,12936.0,True
2144,66,5390.0,219.06209376785108,722.0,8307.0,True
3780,53,370.0,242.06028247504318,621.0,13328.0,True
3885,180,9.0,6.437676980858942,552.0,13691.0,True
3070,150,3658.0,174.81908248836717,187.0,10045.0,True
3769,112,310.0,165.0845969911397,716.0,13394.0,True
3907,123,139.0,97.32393396162459,293.0,13565.0,False
2691,65,4347.0,168.6269365389874,412.0,9357.0,True
3505,177,1997.0,411.68214365797854,592.0,11710.0,True
2409,63,4879.0,226.98119667527146,574.0,8828.0,True
3005,43,3713.0,187.73022557171302,260.0,10000.0,True
3773,130,369.0,120.70690813342964,659.0,13347.0,True
3805,74,318.0,186.69946331801336,565.0,13401.0,False
852,86,9001.0,419.45999770485577,495.0,4722.0,True
3754,143,817.0,337.34670985360054,290.0,12911.0,True
3450,78,2265.0,323.7258635266826,629.0,11466.0,True
3881,113,259.0,139.4595621010282,343.0,13476.0,False
3783,126,449.0,183.20704729362032,561.0,13287.0,True
3730,102,648.0,277.6935066685665,603.0,13090.0,True
3806,162,435.0,169.8203324667387,457.0,13303.0,True
2510,29,4895.0,360.3150570471037,335.0,8848.0,True
2454,120,4491.0,167.38245651265404,901.0,9255.0,True
3834,115,449.0,200.41746672605973,353.0,13298.0,True
3775,80,495.0,274.52081540447426,561.0,13252.0,False
3340,179,2705.0,224.99146845840576,545.0,11054.0,True
3918,188,67.0,49.22518016695852,385.0,13693.0,False
2586,114,4492.0,198.9671755031425,588.0,9270.0,True
3905,64,237.0,142.36636313067837,271.0,13527.0,False
3828,8,401.0,248.33870491399932,440.0,13366.0,True
3826,62,395.0,180.6178649546417,453.0,13375.0,True
3190,18,3365.0,130.7148744177545,256.0,10417.0,True
2463,77,5044.0,375.18103247779186,368.0,8743.0,True
3688,169,1357.0,427.8347613969536,141.0,12431.0,True
3743,48,850.0,382.78850717452116,373.0,12944.0,False
3832,51,158.0,131.69542256082076,698.0,13641.0,False
3864,99,398.0,278.515686726659,319.0,13404.0,False
2478,89,4996.0,222.33537923200095,391.0,8807.0,True
3369,149,2559.0,277.6588876274442,643.0,11249.0,True
3884,39,187.0,83.54799621867933,493.0,13631.0,True
3831,197,251.0,137.4372591419296,638.0,13573.0,True
3682,177,839.0,224.0819599549186,756.0,12986.0,True
2215,77,5655.0,395.6911289864887,417.0,8172.0,True
2227,8,5738.0,195.61787927559112,315.0,8097.0,True
3799,47,811.0,187.1095843930084,229.0,13027.0,True
3890,1,420.0,260.06160483778837,256.0,13420.0,False
3798,67,347.0,218.73227303426208,702.0,13494.0,False
1837,127,6396.0,247.57593240335504,563.0,7446.0,True
3636,186,1381.0,195.78584541476107,482.0,12463.0,True
3361,112,2828.0,128.5914016988791,443.0,11023.0,True
3304,140,3234.0,289.5798746349473,181.0,10620.0,True
1075,120,8355.0,175.44477205421194,508.0,5503.0,True
1706,144,6954.0,460.2935311326574,269.0,6908.0,True
2938,111,3634.0,293.83298086842683,691.0,10243.0,True
1315,139,7684.0,411.85337962135293,525.0,6194.0,True
1148,138,8305.0,331.07109048651296,381.0,5579.0,True
3406,59,2804.0,191.27962905866136,366.0,11080.0,True
3556,69,1746.0,315.5986629724786,723.0,12140.0,True
3845,85,310.0,226.63918779174196,585.0,13576.0,True
1811,22,6702.0,408.75815306767566,352.0,7196.0,True
3872,13,538.0,182.36660225016126,257.0,13361.0,True
3757,108,679.0,287.455165546888,599.0,13228.0,True
3875,58,231.0,185.54665968023562,570.0,13682.0,True
3895,40,9.0,9.219714578668667,709.0,13908.0,True
3952,193,308.0,172.61887003961363,155.0,13611.0,True
1624,55,7125.0,192.55834744262182,328.0,6799.0,True
3929,10,208.0,84.05563695351809,360.0,13720.0,True
3788,136,606.0,327.4734633666201,570.0,13322.0,True
3656,65,1661.0,294.1457341293177,204.0,12268.0,True
3714,158,843.0,99.65658917193598,681.0,13089.0,True
3584,106,1896.0,229.52275065555153,420.0,12037.0,True
3723,110,1211.0,171.701113785681,260.0,12722.0,True
3460,66,2401.0,479.45825741020855,628.0,11532.0,True
3767,57,673.0,106.70988263483403,587.0,13261.0,True
3573,175,1374.0,264.7156323690715,1050.0,12563.0,True
2415,145,5553.0,100.38844402902343,126.0,8389.0,True
3057,134,3542.0,196.9580312220169,566.0,10401.0,True
3147,180,3684.0,364.8050988860051,204.0,10260.0,True
3681,172,911.0,448.61526612642035,818.0,13038.0,False
3838,160,515.0,234.11271336681287,478.0,13457.0,False
3809,128,319.0,203.13233614342033,805.0,13656.0,False
3738,184,592.0,230.76257514577082,837.0,13385.0,True
3480,178,2304.0,317.5224405440624,686.0,11683.0,True
3873,195,311.0,160.6901271405706,574.0,13680.0,True
3396,163,2871.0,158.64569478446182,434.0,11128.0,True
3601,146,1851.0,182.75393317772145,424.0,12157.0,True
1520,3,7191.0,265.6519002129095,582.0,6819.0,True
3218,170,3495.0,209.05296097151063,284.0,10517.0,True
3839,24,301.0,187.40679666972773,732.0,13711.0,False
3202,36,3414.0,318.06414564277173,409.0,10598.0,True
2602,21,5023.0,464.27353656726035,266.0,8990.0,True
3938,23,196.0,105.19249647973753,421.0,13818.0,True
3939,79,361.0,36.56739292479416,259.0,13656.0,True
3818,78,576.0,272.28456372656865,554.0,13442.0,True
1535,154,7377.0,364.66226535354366,368.0,6650.0,True
3088,117,3306.0,335.772181422832,816.0,10737.0,True
3590,148,1678.0,61.94344133906889,718.0,12380.0,True
3453,58,2735.0,222.38531420457053,468.0,11323.0,True
3755,43,1034.0,214.55520350398402,399.0,13025.0,True
3800,114,783.0,212.4258487008538,476.0,13279.0,True
2770,10,4365.0,280.82292441824274,577.0,9699.0,True
3900,147,301.0,194.3916542309138,528.0,13763.0,True
3829,185,411.0,165.96872663541782,729.0,13658.0,False
3687,152,1017.0,176.59398827444215,768.0,13054.0,True
3671,25,1181.0,361.2882384276123,759.0,12892.0,True
923,190,8834.0,325.1088288992904,792.0,5244.0,True
3888,194,626.0,463.6348191520012,309.0,13453.0,False
885,83,9227.0,135.28659751926264,554.0,4873.0,True
3791,20,629.0,387.2605309205784,694.0,13476.0,True
3975,156,320.0,183.31510081769878,251.0,13791.0,True
3989,155,193.0,151.8851252147175,316.0,13919.0,True
3887,30,725.0,429.0797083775427,245.0,13388.0,False
3904,105,224.0,132.88154476535826,639.0,13890.0,True
3968,17,240.0,134.16043497323693,376.0,13895.0,True
3903,103,663.0,230.42701647187675,239.0,13481.0,True
1336,186,7733.0,164.19854634870325,695.0,6421.0,True
2246,3,5991.0,425.1011504899075,331.0,8167.0,True
3617,66,1848.0,249.2157457880548,421.0,12311.0,True
3054,7,3682.0,138.9790819843083,650.0,10483.0,True
3752,150,1087.0,172.55563055156784,485.0,13083.0,True
3894,93,119.0,122.45878729219713,867.0,14064.0,True
3865,12,256.0,122.30470044992592,853.0,13939.0,True
3815,25,1021.0,327.63378006206676,295.0,13175.0,True
3009,18,4210.0,132.1813538052206,239.0,9988.0,True
3912,162,549.0,96.21298742604702,366.0,13656.0,True
3729,180,1396.0,169.05212883986613,329.0,12810.0,True
3946,81,387.0,191.89243112265973,399.0,13820.0,True
3763,93,1314.0,223.2692835321644,227.0,12895.0,True
1474,32,7527.0,407.4733522788929,546.0,6686.0,True
3947,192,263.0,190.85316451696445,533.0,13954.0,False
3963,131,431.0,214.23818113768993,296.0,13790.0,True
3790,97,757.0,304.9956312137997,721.0,13478.0,True
3744,118,1298.0,111.20250682832521,370.0,12942.0,True
843,22,9400.0,145.75413164428397,643.0,4840.0,True
1437,179,7876.0,189.33589227938248,351.0,6365.0,True
3381,177,3378.0,268.3718106495683,233.0,10883.0,True
3925,181,362.0,185.46166914513216,567.0,13900.0,True
3931,27,241.0,176.83637200388324,647.0,14022.0,True
2890,130,4666.0,136.75754304842917,195.0,9608.0,True
2173,129,6328.0,383.59550246577675,303.0,7957.0,True
3866,158,702.0,214.7105296986042,495.0,13583.0,True
3844,52,544.0,261.77237057630816,766.0,13753.0,True
3877,0,356.0,189.57155702354774,817.0,13943.0,False
3630,165,1679.0,339.63648893758767,683.0,12624.0,True
3803,124,674.0,346.00000343091193,834.0,13657.0,False
4061,48,242.0,111.38086793514789,177.0,14089.0,False
3449,164,3187.0,266.9646765746741,310.0,11146.0,True
3658,95,1485.0,427.18259869456284,774.0,12850.0,True
4011,198,351.0,204.44261947364072,322.0,13994.0,False
3843,107,916.0,221.41748111494493,448.0,13433.0,True
3898,60,9.0,16.828159411144156,1126.0,14346.0,True
3762,186,1374.0,442.9656413648876,330.0,12989.0,True
3916,154,442.0,241.25119921077135,638.0,13937.0,True
4007,34,311.0,184.31963622074204,419.0,14069.0,False
4052,139,264.0,121.3972887523222,242.0,14120.0,True
3746,19,1450.0,325.868447916424,364.0,12939.0,True
4016,84,271.0,156.38311133836612,443.0,14133.0,True
3977,166,348.0,230.02360593214738,527.0,14069.0,True
3857,176,792.0,158.5964116374692,575.0,13625.0,True
3980,50,264.0,140.05023011105348,593.0,14154.0,True
3920,17,903.0,371.79158660678496,202.0,13519.0,True
3814,59,772.0,348.7552805250869,774.0,13651.0,True
4012,35,271.0,148.64964880583292,479.0,14153.0,True
3586,36,2283.0,236.16934129564513,505.0,12150.0,True
3821,143,1034.0,135.88191912771168,507.0,13416.0,True
3979,91,164.0,89.20307417429278,733.0,14292.0,True
3911,70,811.0,257.34835008427416,370.0,13655.0,True
4034,96,369.0,215.97361969900518,330.0,14104.0,True
4038,72,273.0,119.12568435707375,414.0,14204.0,True
4013,133,174.0,138.50527369088957,632.0,14308.0,True
2903,166,4403.0,231.65002928617744,647.0,10107.0,True
1549,132,7727.0,385.53672365416935,485.0,6790.0,True
3981,183,365.0,136.54961579768695,586.0,14153.0,True
4120,20,176.0,114.18557922116631,261.0,14343.0,True
3880,4,1054.0,255.54835031400785,340.0,13469.0,True
3886,10,1229.0,156.29541606474456,159.0,13300.0,True
963,129,8882.0,425.2171554737116,1042.0,5650.0,True
3951,173,449.0,252.89806867950318,636.0,14085.0,False
623,158,11061.0,192.02294441694895,192.0,3475.0,True
4077,160,152.0,91.04570347679845,428.0,14393.0,False
4065,102,241.0,120.64376178423674,388.0,14306.0,True
4048,112,251.0,175.9001724570522,454.0,14302.0,False
3776,23,1336.0,295.24010527372116,526.0,13220.0,True
4099,128,256.0,164.88391590575034,272.0,14301.0,False
3848,106,848.0,262.04637723600086,710.0,13710.0,True
4018,107,403.0,226.65911835756484,457.0,14158.0,True
4046,74,405.0,230.7534810666111,315.0,14156.0,False
3870,56,636.0,366.5604492539249,832.0,13933.0,True
3840,81,1455.0,316.50789248394574,142.0,13122.0,True
3350,50,3332.0,392.1878620747903,711.0,11250.0,True
2837,164,5014.0,144.78912201743557,294.0,9573.0,True
4041,51,395.0,212.47825113012647,404.0,14201.0,False
4103,185,345.0,219.68200035720332,219.0,14255.0,False
1208,62,8808.0,174.84878700663606,416.0,5792.0,True
3244,167,3475.0,186.71146408257692,829.0,11135.0,True
3962,76,585.0,296.6897728723742,533.0,14025.0,False
3747,42,1130.0,448.3227356631727,905.0,13484.0,False
4096,80,277.0,136.58564741023395,317.0,14337.0,True
3813,179,1218.0,252.8218967332678,530.0,13407.0,True
2060,114,6539.0,259.62639831551365,699.0,8088.0,True
2105,117,6784.0,95.92991005132038,322.0,7844.0,True
3750,105,1769.0,210.83232758769657,279.0,12871.0,True
2688,91,5363.0,304.3605273306599,338.0,9277.0,True
4021,104,351.0,185.15479743458678,582.0,14294.0,True
4050,111,312.0,130.76736912323548,469.0,14333.0,False
3917,171,628.0,352.78740187155586,722.0,14026.0,False
3596,153,2621.0,395.08172035143616,339.0,12037.0,True
3608,195,2271.0,146.04936265009488,610.0,12409.0,True
4107,117,463.0,269.9723233625452,185.0,14228.0,True
3972,32,557.0,245.0279722152865,605.0,14134.0,True
3964,38,699.0,305.49474067476166,496.0,13992.0,True
1722,90,7794.0,249.22830365481906,219.0,6897.0,True
3936,189,900.0,317.0525295802069,411.0,13793.0,False
4118,78,211.0,126.06841041376586,410.0,14482.0,False
4009,71,431.0,269.74009876288574,606.0,14268.0,True
3576,115,2680.0,309.90750831093914,484.0,12020.0,True
1001,19,9558.0,247.42190844003468,410.0,5153.0,True
1608,52,7792.0,304.898950210358,483.0,6919.0,True
3966,82,609.0,155.9761526863198,592.0,14105.0,True
4090,24,159.0,100.94882406791133,547.0,14557.0,False
4104,144,437.0,222.8313781067523,246.0,14283.0,True
1246,53,8932.0,163.8313565615445,306.0,5789.0,True
3974,142,459.0,203.21592157015817,741.0,14276.0,True
3897,133,1064.0,313.5229995459742,459.0,13675.0,True
4035,67,346.0,225.39289754737823,615.0,14397.0,False
4087,138,450.0,250.72309893945783,293.0,14294.0,True
3540,59,2678.0,260.6504678188015,730.0,12072.0,True
4176,14,9.0,19.594616036983524,376.0,14742.0,True
3908,22,1165.0,249.64868683548758,311.0,13586.0,True
4126,187,153.0,99.45651544177817,494.0,14599.0,True
4110,43,108.0,101.27565410077653,607.0,14655.0,True
3727,62,1855.0,322.97621793149807,448.0,12920.0,True
4043,2,735.0,87.78453061928394,234.0,14048.0,True
1581,155,8165.0,142.74694146156222,238.0,6620.0,True
4086,163,402.0,215.97314868296792,388.0,14386.0,True
3737,116,2009.0,310.19148851051017,254.0,12782.0,True
3852,117,1259.0,316.1589723085344,522.0,13533.0,True
3941,45,116.0,72.16583546876043,1273.0,14676.0,False
3794,138,1455.0,345.72190600614,555.0,13340.0,True
2670,26,5630.0,347.40269209870587,275.0,9169.0,True
3717,121,1955.0,195.00337343174064,432.0,12850.0,True
1500,31,8360.0,328.86328453261143,281.0,6461.0,True
4069,55,213.0,155.01687351565425,690.0,14613.0,False
3922,110,1199.0,215.09112371029258,306.0,13628.0,True
4031,53,389.0,66.16731627790527,681.0,14438.0,True
2353,184,6426.0,105.37113497028035,282.0,8407.0,True
4070,106,565.0,242.93314800744523,338.0,14269.0,True
4164,174,191.0,98.15492252105591,371.0,14645.0,True
4054,85,475.0,251.56146892498768,479.0,14365.0,True
3660,129,1907.0,123.1182143322644,855.0,12935.0,True
4027,80,813.0,61.98210558716143,294.0,14033.0,True
4157,109,219.0,84.73754504428416,398.0,14634.0,True
4082,101,167.0,103.68013787775705,709.0,14694.0,True
4225,93,207.0,49.58704939647216,119.0,14661.0,True
3835,73,1075.0,309.5889055825081,849.0,13795.0,True
3558,163,2561.0,288.7381056617541,881.0,12311.0,True
3268,115,4261.0,401.2270585810908,266.0,10617.0,True
3878,18,1215.0,141.26660371970598,539.0,13665.0,True
4053,172,278.0,135.9101110404787,723.0,14605.0,False
4159,33,241.0,169.84395504785368,398.0,14643.0,True
3996,176,876.0,133.09296534705553,394.0,14017.0,True
3771,14,1387.0,342.4562140720713,842.0,13523.0,True
4073,123,606.0,302.1212406638531,378.0,14315.0,False
4025,46,325.0,119.76969633548242,865.0,14597.0,True
3969,187,816.0,212.11804996213812,589.0,14109.0,True
3768,120,1925.0,127.49677660889792,326.0,13002.0,True
4063,140,473.0,260.4147392932513,541.0,14455.0,True
4129,145,265.0,134.75482259097302,559.0,14668.0,True
4075,167,547.0,101.60479963643594,430.0,14394.0,True
4094,79,209.0,117.17011695182076,722.0,14739.0,True
3543,179,3187.0,316.71972594614857,407.0,11767.0,True
3923,36,1206.0,246.83770939687093,424.0,13751.0,True
3935,61,1210.0,167.1704714837185,368.0,13747.0,True
4207,96,88.0,73.39895550975872,400.0,14873.0,True
4080,113,735.0,242.77009145901584,248.0,14229.0,True
4004,182,586.0,306.76784590509766,735.0,14380.0,True
4153,192,399.0,196.1567460781243,353.0,14568.0,False
4204,146,171.0,119.50680942839918,348.0,14806.0,True
4200,70,193.0,158.49718848815402,360.0,14812.0,True
4135,5,205.0,105.7741867774483,679.0,14804.0,True
4178,89,209.0,96.94432597712,430.0,14801.0,True
4132,134,317.0,140.89133970786284,573.0,14694.0,True
4001,121,896.0,221.19863137360448,483.0,14120.0,True
4183,124,175.0,153.0317815968772,452.0,14841.0,False
4028,101,1036.0,425.1502721159169,243.0,13983.0,True
323,107,12024.0,384.23261411393037,1051.0,3004.0,True
809,159,10547.0,434.1679429361972,417.0,4485.0,True
3849,120,1604.0,315.5318366343176,428.0,13429.0,True
3659,126,2386.0,204.71383751025203,586.0,12666.0,True
3853,26,1350.0,373.0700810714472,693.0,13709.0,True
4202,47,228.0,177.02001281362223,376.0,14831.0,True
3765,32,1528.0,16.051654634067415,861.0,13533.0,True
4084,195,634.0,246.15465611054128,439.0,14430.0,True
2099,115,7225.0,271.9126769809124,331.0,7840.0,True
1636,96,8217.0,376.9520860674064,355.0,6849.0,True
4189,176,274.0,99.88121474996376,383.0,14794.0,True
4162,177,234.0,145.4731004608368,575.0,14835.0,False
3065,58,4774.0,224.3476128782702,444.0,10296.0,True
3889,7,1302.0,541.3818795146482,613.0,13768.0,True
4206,16,248.0,153.7594204277741,359.0,14831.0,True
4241,168,213.0,134.2938172168468,285.0,14878.0,True
4005,125,568.0,87.46707533823908,880.0,14527.0,True
4209,72,241.0,137.27352371143658,378.0,14854.0,True
3960,37,1374.0,160.32951251885112,233.0,13723.0,True
3448,46,3792.0,308.7061029918694,474.0,11308.0,True
188,184,13265.0,299.2927536394505,656.0,1841.0,True
4051,132,788.0,156.95552879215904,454.0,14321.0,True
4265,144,137.0,96.7578833910855,269.0,14978.0,True
4201,147,153.0,70.58845358802927,521.0,14974.0,True
2898,196,5423.0,126.78915156756102,257.0,9705.0,True
4079,9,1014.0,368.7815914104741,152.0,14121.0,True
3064,156,5015.0,289.035661078669,272.0,10122.0,True
3994,44,503.0,165.31469955310456,1013.0,14634.0,True
4006,100,977.0,243.5455726727927,512.0,14162.0,True
2348,115,6832.0,204.32120732995898,197.0,8312.0,True
3684,133,2460.0,196.7182870377064,434.0,12685.0,True
4040,149,490.0,178.43759576175705,866.0,14658.0,True
4003,79,1375.0,329.30305773834345,143.0,13787.0,True
4131,121,581.0,203.27728805191776,484.0,14601.0,True
4236,183,269.0,150.92474963663992,339.0,14917.0,True
3927,72,1578.0,394.5480756396947,267.0,13615.0,True
4146,25,415.0,157.8536202209332,587.0,14780.0,True
4068,65,369.0,184.3101324505908,904.0,14826.0,True
4112,39,311.0,153.90144927382454,829.0,14885.0,True
3686,15,2285.0,105.57447281765546,652.0,12917.0,True
4160,37,722.0,116.83745517643843,262.0,14507.0,True
4246,69,191.0,135.7664105622699,417.0,15038.0,True
4226,160,167.0,71.94560752827877,522.0,15066.0,False
4116,10,959.0,191.10451070216754,214.0,14277.0,True
1831,136,8051.0,221.03867157322983,313.0,7186.0,True
4248,111,223.0,147.78519205003715,389.0,15016.0,False
4022,130,1289.0,283.85480437214596,235.0,13950.0,True
4170,198,372.0,144.36106201086713,544.0,14876.0,False
4263,52,200.0,144.46775354308653,357.0,15055.0,False
4257,170,298.0,126.55947504920574,290.0,14974.0,True
3588,46,3231.0,224.0852335067498,393.0,12044.0,True
4272,22,384.0,207.1910230251488,164.0,14892.0,False
2788,125,5940.0,164.98355883100862,161.0,9337.0,True
4278,25,215.0,72.12719363046712,284.0,15064.0,True
4218,166,358.0,198.83842927466745,415.0,14923.0,False
4100,61,635.0,201.35336242557042,615.0,14646.0,True
4181,191,351.0,140.00789132390886,560.0,14936.0,True
3823,134,1718.0,346.5783058770971,662.0,13573.0,True
4137,21,469.0,246.39815722242582,693.0,14826.0,True
4177,34,245.0,201.6970474796547,683.0,15051.0,False
3368,168,4189.0,245.98601985224653,516.0,11116.0,True
4088,69,690.0,321.75199254555747,618.0,14621.0,True
4280,155,242.0,122.62109315328499,283.0,15073.0,True
4190,60,488.0,238.19435325006398,421.0,14832.0,True
4282,133,349.0,133.3309558891164,179.0,14978.0,True
4216,12,485.0,289.17043695166393,349.0,14853.0,True
3255,162,4699.0,219.83148882102194,323.0,10649.0,True
3902,5,1223.0,192.08398071872838,885.0,14125.0,True
4172,122,195.0,96.02378112141852,818.0,15159.0,True
4210,11,9.0,13.053530606443,866.0,15349.0,True
4124,82,1014.0,209.50324007662968,244.0,14346.0,True
2841,142,5746.0,198.63186897715823,332.0,9621.0,True
3309,148,4468.0,203.39105618658758,454.0,10901.0,True
4093,176,1165.0,184.98115122832283,188.0,14204.0,True
4290,110,153.0,129.67822868359085,399.0,15226.0,True
4313,118,306.0,112.62891457916544,181.0,15075.0,True
4117,147,914.0,245.09183769849994,406.0,14470.0,True
3847,50,1891.0,37.7421175941845,508.0,13504.0,True
4055,47,954.0,159.37925149828766,567.0,14455.0,True
4062,40,845.0,94.4017937121871,656.0,14568.0,True
4081,75,364.0,195.6428930285282,1068.0,15051.0,True
3632,10,2597.0,184.78508039366736,860.0,12821.0,True
3909,167,1450.0,302.80137993635117,691.0,13968.0,True
4109,63,671.0,222.5386317513437,704.0,14752.0,True
4067,89,1051.0,178.280188576299,454.0,14374.0,True
1774,182,8385.0,297.2294013383975,268.0,7046.0,True
4232,150,510.0,182.94912270167475,351.0,14922.0,True
4179,180,477.0,221.70316588945076,589.0,14960.0,True
3592,27,3480.0,160.80755958171127,296.0,11973.0,True
3483,165,4286.0,415.9722067956941,162.0,11170.0,True
4233,81,529.0,254.43531326052187,357.0,14931.0,False
4032,188,1166.0,288.9952745594002,539.0,14298.0,True
4111,6,823.0,162.22599199557607,590.0,14644.0,True
3978,119,1250.0,134.49296519328834,685.0,14240.0,True
4186,100,673.0,221.0151816291217,431.0,14825.0,True
4083,38,1133.0,400.74608116972007,377.0,14365.0,True
4316,42,157.0,106.62080924221539,443.0,15342.0,True
4138,190,976.0,138.04403220110555,395.0,14529.0,True
4332,151,316.0,174.78101027021125,253.0,15190.0,True
3720,148,2307.0,375.5903471188039,769.0,13212.0,True
2973,182,5330.0,455.04821564342365,525.0,10189.0,True
4281,117,333.0,195.91845826646346,400.0,15190.0,True
4320,193,108.0,85.03134453242609,513.0,15417.0,True
4220,4,314.0,199.03721904850502,693.0,15211.0,True
4085,29,993.0,240.28021137202728,544.0,14538.0,True
4217,20,344.0,216.99217929531633,689.0,15196.0,True
2744,7,6259.0,172.2785866611937,215.0,9285.0,True
4215,10,550.0,230.83075702849504,504.0,15005.0,True
4308,18,356.0,186.08330991101246,336.0,15210.0,True
4391,32,109.0,68.49247136264582,355.0,15469.0,False
3808,82,2067.0,108.23081400148064,669.0,13520.0,True
4268,24,420.0,216.0366109773726,457.0,15169.0,False
3700,44,2724.0,213.88949577334475,533.0,12867.0,True
4243,76,414.0,236.13437909362773,569.0,15177.0,False
4235,158,314.0,174.43859227155662,703.0,15280.0,True
4244,42,686.0,93.07009671114574,297.0,14911.0,True
3965,191,1254.0,139.81737216911964,885.0,14383.0,True
1754,11,8554.0,183.00860854609843,354.0,7089.0,True
4419,113,147.0,110.84828952855818,259.0,15508.0,True
4346,187,273.0,128.3288047049976,410.0,15395.0,True
4151,66,1114.0,202.44473309721542,352.0,14564.0,True
4411,38,398.0,164.51472072088316,59.0,15281.0,True
4356,101,251.0,74.14357119149936,415.0,15431.0,False
4317,2,461.0,119.75697245191573,323.0,15222.0,True
4113,148,977.0,341.6088406950661,650.0,14707.0,True
4191,175,321.0,199.0231702087826,944.0,15365.0,True
4148,18,951.0,168.84297275402108,538.0,14736.0,True
3597,138,3567.0,197.9649247454936,422.0,12122.0,True
4254,131,360.0,159.97738785763394,677.0,15331.0,True
3721,31,2485.0,213.30882775717618,753.0,13209.0,True
4300,190,529.0,212.83061383531964,313.0,15170.0,True
4380,123,425.0,225.9430025266739,184.0,15282.0,False
4219,132,747.0,202.66230030002987,448.0,14963.0,True
3942,109,1475.0,258.79412718703287,827.0,14237.0,True
3545,193,3777.0,124.98966833934998,577.0,11948.0,True
4396,16,211.0,153.9135902626481,377.0,15516.0,True
4045,1,1321.0,211.95351298499736,567.0,14408.0,True
4049,4,1462.0,260.3780224782796,410.0,14269.0,True
4327,59,360.0,169.23825720998204,450.0,15377.0,False
3645,71,3155.0,414.93402814080287,566.0,12583.0,True
4269,178,424.0,115.03293193486184,617.0,15330.0,True
3748,153,2378.0,269.9879508573365,807.0,13388.0,True
4258,90,656.0,91.91188714193643,423.0,15114.0,True
4452,46,233.0,178.05488858743206,217.0,15551.0,True
4301,99,447.0,210.41855655789192,485.0,15343.0,True
4343,141,112.0,110.26444567507527,707.0,15683.0,True
3695,9,3032.0,303.7030149999196,463.0,12781.0,True
4033,64,1462.0,238.4592849878138,593.0,14358.0,True
3861,6,1889.0,190.8042845327228,855.0,13932.0,True
4430,25,320.0,171.2070207815806,240.0,15506.0,False
3879,131,2400.0,215.10765029356384,307.0,13434.0,True
4399,72,155.0,133.14923356751308,537.0,15683.0,False
3871,83,1971.0,180.1542048184278,786.0,13887.0,True
4185,48,667.0,347.55077400180915,802.0,15193.0,False
4418,139,258.0,139.7804054419215,355.0,15603.0,True
3961,28,1493.0,179.78745979702802,898.0,14390.0,True
4267,171,840.0,254.1184359487656,334.0,15046.0,True
4506,126,9.0,20.74078146382652,355.0,15878.0,True
4203,1,776.0,343.96158068282324,661.0,15118.0,True
2206,88,7813.0,421.4557265419327,350.0,8088.0,True
4415,194,373.0,164.17909202158762,290.0,15532.0,True
4251,104,417.0,90.90064793459668,849.0,15489.0,True
4427,67,309.0,167.9129529101374,336.0,15598.0,True
4106,136,1567.0,149.82859948174863,305.0,14344.0,True
3993,87,1566.0,241.7806230456262,729.0,14347.0,True
4379,98,684.0,159.65331379365608,144.0,15231.0,True
4340,197,231.0,149.70281033228716,715.0,15685.0,True
4428,22,118.0,126.51499559225942,536.0,15798.0,False
3804,135,2075.0,218.71765344932305,1020.0,13848.0,True
3793,110,2623.0,290.2656972165356,544.0,13327.0,True
4213,162,738.0,269.0603850770902,715.0,15213.0,True
4367,87,550.0,220.00480247439518,355.0,15401.0,True
3874,165,1817.0,382.7642506353624,1031.0,14138.0,True
3272,54,5307.0,414.1076202600888,289.0,10652.0,True
4360,159,313.0,183.09829914638377,630.0,15652.0,True
2724,77,6624.0,332.492089241242,323.0,9345.0,True
3868,11,2631.0,184.3396546846147,255.0,13345.0,True
4442,8,277.0,142.00266748237567,400.0,15704.0,True
3620,136,3537.0,490.42416685399127,559.0,12460.0,True
3266,73,5348.0,366.5294653401005,312.0,10653.0,True
4482,27,127.0,89.5789646996358,443.0,15882.0,True
3703,197,3073.0,211.99129155663897,599.0,12940.0,True
4409,152,220.0,197.12243577671546,581.0,15799.0,True
4375,105,303.0,148.48774610533908,656.0,15734.0,True
3851,183,2463.0,111.73328570837704,565.0,13574.0,True
4076,184,1388.0,273.3287856702647,686.0,14650.0,True
4365,108,591.0,222.86708093410104,411.0,15451.0,True
4154,118,1208.0,288.55617925937275,617.0,14835.0,True
4171,95,626.0,270.1674379466558,1085.0,15423.0,True
4198,143,1037.0,167.23828110655694,576.0,15022.0,True
3159,104,5799.0,257.2184921770267,185.0,10269.0,True
4567,37,9.0,10.99407042405769,329.0,16068.0,True
4362,79,512.0,214.14084407687858,546.0,15576.0,False
4495,180,196.0,146.0529734143565,407.0,15894.0,True
4250,91,672.0,272.35079530336236,784.0,15420.0,True
4338,192,578.0,378.09163033209484,559.0,15520.0,False
4276,3,734.0,189.69601541028348,595.0,15368.0,True
2972,77,5958.0,276.9732126507076,496.0,10156.0,True
3971,14,2288.0,252.00066318797676,317.0,13840.0,True
4097,94,1234.0,247.19919791246053,870.0,14896.0,True
4410,2,670.0,201.91185617469708,242.0,15461.0,True
4277,62,985.0,292.7769821507682,370.0,15146.0,True
4531,58,145.0,100.86594838479196,382.0,15989.0,True
3846,159,2662.0,218.09842024062164,482.0,13474.0,True
4373,7,831.0,224.01125911418342,235.0,15305.0,True
4553,138,311.0,228.9494176113302,145.0,15834.0,True
4459,163,138.0,89.40357427722813,645.0,16010.0,True
4174,87,1156.0,109.43608783982384,645.0,14992.0,True
4363,49,492.0,284.2074314366596,631.0,15666.0,True
4439,34,432.0,266.46421672225324,442.0,15736.0,False
4270,128,587.0,177.51721165252357,875.0,15589.0,True
4072,110,1633.0,308.59664963674015,610.0,14545.0,True
871,122,11676.0,228.22087729195832,225.0,4503.0,True
3945,137,2491.0,65.14261271022652,276.0,13693.0,True
4564,56,315.0,194.67744202582205,141.0,15872.0,True
4348,17,641.0,381.0132683692142,566.0,15553.0,True
4402,121,236.0,200.96276677901378,784.0,15962.0,False
4536,191,270.0,180.35196412663396,305.0,15935.0,True
3926,138,2689.0,435.5532950056692,182.0,13522.0,True
705,104,12071.0,274.32542772042524,578.0,4147.0,True
4326,92,500.0,150.99398464115367,795.0,15718.0,True
4446,12,293.0,136.8604619545591,604.0,15927.0,True
4461,155,330.0,175.0890806248638,537.0,15906.0,True
3837,40,3033.0,372.9773694134149,258.0,13206.0,True
4511,120,237.0,126.29262847252011,470.0,16004.0,True
4357,127,327.0,244.2986972933383,906.0,15923.0,True
4407,198,518.0,303.1684246340495,537.0,15734.0,False
986,91,11098.0,280.90681325924027,488.0,5163.0,True
4559,113,287.0,132.89007690694314,271.0,15980.0,True
4193,86,1355.0,191.4904195186216,479.0,14913.0,True
4462,57,226.0,137.31170197215627,673.0,16043.0,True
2101,136,8188.0,360.30244369552247,570.0,8086.0,True
4473,75,630.0,344.5431010361693,244.0,15659.0,True
4283,66,880.0,178.2224945284227,616.0,15415.0,True
4303,73,689.0,234.39157513700002,756.0,15617.0,True
4388,83,834.0,320.70609742948625,367.0,15473.0,True
4114,58,1555.0,188.42009606340704,700.0,14758.0,True
3719,135,3607.0,182.0724888375051,271.0,12708.0,True
4605,10,176.0,111.94159122564146,303.0,16141.0,True
4393,19,362.0,201.83563162945808,833.0,15957.0,True
4352,119,902.0,121.994066331227,420.0,15419.0,True
3944,199,2045.0,325.8724725020555,877.0,14289.0,True
4509,145,230.0,117.95232211437698,575.0,16107.0,True
4364,140,611.0,341.11169497391376,698.0,15734.0,True
4237,157,1129.0,350.8532274160579,643.0,15224.0,True
4624,38,149.0,120.48941417732267,328.0,16211.0,True
3764,29,2991.0,273.5116202061099,699.0,13370.0,True
3950,3,2518.0,346.0042356336455,401.0,13844.0,True
4398,77,588.0,146.87355766647624,632.0,15776.0,True
4503,103,523.0,133.0569282422854,369.0,15875.0,True
4381,177,446.0,308.1177429426495,855.0,15954.0,False
4570,43,88.0,53.85740514344327,568.0,16321.0,True
4307,78,1380.0,260.7170963697518,158.0,15030.0,True
4149,26,1853.0,148.43081563598872,358.0,14559.0,True
4355,124,564.0,177.8718437307923,840.0,15852.0,True
4632,194,157.0,141.75477214472812,369.0,16272.0,True
4425,15,679.0,151.76589510603014,501.0,15762.0,True
4534,53,529.0,153.68489774367887,291.0,15913.0,True
4366,171,713.0,130.43725451351366,686.0,15731.0,True
3726,46,2831.0,246.81425684212607,1145.0,13615.0,True
4579,25,443.0,267.8440685293716,225.0,16004.0,False
4173,136,1506.0,395.9028898869346,597.0,14942.0,True
4211,17,1580.0,401.8045104498797,389.0,14872.0,True
3563,181,4602.0,179.6342918109843,396.0,11857.0,True
4698,14,116.0,117.71594641820951,227.0,16344.0,True
3910,126,2835.0,327.7911586435817,382.0,13666.0,True
4469,40,607.0,203.94842030052035,499.0,15897.0,True
4358,182,1211.0,357.78229244232784,290.0,15308.0,True
4502,32,567.0,350.9788281131784,453.0,15955.0,False
4318,80,1471.0,318.82931927372545,160.0,15060.0,True
4417,64,1005.0,231.989413189983,284.0,15530.0,True
3662,53,3975.0,150.92890495977088,465.0,12568.0,True
4599,6,232.0,115.75894944311224,494.0,16313.0,True
4008,70,2320.0,321.5484248410605,572.0,14227.0,True
4523,189,727.0,289.6448624531044,255.0,15823.0,True
4394,9,1006.0,156.88893383470472,417.0,15547.0,True
4532,33,382.0,170.84228510762279,577.0,16191.0,True
4546,31,221.0,134.84939749370656,684.0,16354.0,True
4361,23,984.0,210.19945878086412,566.0,15595.0,True
4437,21,775.0,109.57474296269379,512.0,15805.0,True
4551,38,694.0,238.121265604745,214.0,15893.0,True
4306,54,1302.0,144.26595890305916,415.0,15285.0,True
4634,34,179.0,92.18828157372396,498.0,16409.0,False
4023,143,2462.0,212.4146051999776,409.0,14127.0,True
4057,13,2300.0,277.073332799001,400.0,14290.0,True
2435,183,7773.0,399.3397730123793,507.0,8819.0,True
4765,199,205.0,117.66273995196507,61.0,16393.0,True
3547,84,4488.0,362.3129591406287,736.0,12114.0,True
4571,153,220.0,169.8377066674176,642.0,16399.0,True
3439,19,5186.0,389.9305532036072,646.0,11435.0,True
4400,199,740.0,301.89516921937224,735.0,15890.0,True
4435,85,667.0,204.75519189367054,680.0,15965.0,True
4727,198,267.0,121.14260751559797,153.0,16367.0,False
4221,190,1900.0,233.81889296791275,215.0,14740.0,True
4133,141,1680.0,333.35722488958163,854.0,14976.0,True
4726,127,114.0,93.79405134889848,336.0,16548.0,True
4475,89,894.0,156.9383619353916,354.0,15776.0,True
4498,119,680.0,269.7972352375326,502.0,15991.0,True
3973,174,2460.0,285.58259007137906,682.0,14215.0,True
4180,154,1845.0,300.93808852698305,459.0,14831.0,True
4188,113,1844.0,133.81178695036786,429.0,14836.0,True
4199,108,1808.0,255.2337501338149,427.0,14874.0,True
4715,134,349.0,124.89995019531257,173.0,16337.0,True
4662,102,127.0,60.145148135198205,561.0,16563.0,True
3982,161,2163.0,359.45596622928787,961.0,14533.0,True
4489,188,688.0,193.853332024504,556.0,16014.0,True
4453,116,417.0,222.58338105159822,953.0,16288.0,True
4774,83,213.0,142.24129322079014,129.0,16499.0,True
4344,146,987.0,169.33174284015834,752.0,15731.0,True
4273,67,1508.0,142.81814107060347,468.0,15210.0,True
4547,175,302.0,128.64790209639642,751.0,16424.0,True
4274,43,1381.0,413.5826618046799,587.0,15347.0,True
4560,92,660.0,175.57460177245562,365.0,16076.0,True
4514,52,854.0,309.87986184216646,351.0,15887.0,True
4676,121,348.0,204.05379900203633,374.0,16412.0,False
4529,76,374.0,129.39103027338376,796.0,16386.0,True
4783,177,153.0,118.32861048821394,219.0,16608.0,False
3779,69,3684.0,196.41749770763147,382.0,13082.0,True
4304,93,1414.0,263.5105126599495,487.0,15352.0,True
4253,152,1612.0,236.71924287050766,513.0,15161.0,True
4645,79,421.0,267.8983370353637,403.0,16360.0,False
4711,49,350.0,150.58103744652868,278.0,16435.0,True
4044,77,2192.0,170.5838345190409,782.0,14609.0,True
4638,197,526.0,297.70429594870916,336.0,16277.0,True
4680,96,306.0,162.97405466690896,451.0,16499.0,True
4262,149,1946.0,265.9772089278438,163.0,14861.0,True
4667,192,273.0,219.67201232506693,521.0,16540.0,False
4342,103,1307.0,184.908311949437,540.0,15513.0,True
4382,0,1402.0,240.60416304425144,326.0,15425.0,True
4014,153,2479.0,159.41200544237475,667.0,14350.0,True
4266,82,1741.0,130.98611854194624,389.0,15100.0,True
4422,30,1297.0,263.10727885284035,298.0,15549.0,True
4091,170,2727.0,50.144290757987804,113.0,14123.0,True
3770,133,3635.0,174.37829146285608,536.0,13216.0,True
4408,62,1090.0,210.5097778187342,560.0,15765.0,True
3854,164,3027.0,342.79096079256755,814.0,13839.0,True
4433,126,1344.0,207.77944707428745,243.0,15523.0,True
4616,48,630.0,174.90060920320215,379.0,16238.0,True
4664,27,558.0,247.73462864028673,305.0,16311.0,True
4596,22,203.0,118.38114085348695,872.0,16686.0,False
3949,98,2881.0,372.28730790406837,583.0,14018.0,True
4743,63,270.0,123.38974875601154,366.0,16633.0,True
4184,28,2058.0,229.6895232343278,455.0,14846.0,True
4770,29,227.0,138.63276630508182,324.0,16680.0,True
2475,132,8376.0,305.23022840467854,133.0,8539.0,True
4787,34,177.0,179.4457325881455,353.0,16747.0,False
4814,4,166.0,75.29021993902252,299.0,16774.0,True
3628,184,4391.0,179.77550424246144,617.0,12550.0,True
4098,41,2002.0,196.22971221367197,912.0,14940.0,True
4641,144,216.0,175.4720705009041,781.0,16727.0,True
3648,8,4534.0,257.29490637057086,378.0,12412.0,True
4484,169,820.0,398.91962371504115,691.0,16138.0,True
4517,30,790.0,147.76045823040488,629.0,16179.0,True
4223,173,2033.0,410.3240088472458,410.0,14939.0,True
4309,68,1052.0,223.66330056598846,1049.0,15929.0,True
4566,146,808.0,330.4539531842978,443.0,16176.0,True
4825,45,132.0,68.00333824311691,351.0,16867.0,True
3489,191,5421.0,229.62537646707787,560.0,11592.0,True
4693,91,837.0,176.75566298906355,97.0,16179.0,True
4597,50,698.0,293.43065811182754,513.0,16329.0,True
4573,15,796.0,197.16922937893673,472.0,16234.0,True
4195,139,1963.0,319.55905621953065,633.0,15069.0,True
4493,114,677.0,137.92981680862647,881.0,16358.0,True
2848,167,7372.0,405.28781163502964,357.0,9663.0,True
4568,5,724.0,207.4411474762499,569.0,16315.0,True
4228,112,1848.0,224.4958913808346,642.0,15194.0,True
4794,78,311.0,115.12861584040462,324.0,16732.0,True
4767,140,168.0,98.34020423074726,543.0,16876.0,True
4830,70,9.0,11.364640774280224,508.0,17035.0,True
4242,51,2059.0,174.09907886526594,398.0,14991.0,True
4648,100,641.0,125.90603199759008,441.0,16412.0,True
4766,147,246.0,128.59969783865625,475.0,16807.0,True
4056,26,2850.0,321.98603805213617,315.0,14203.0,True
4249,105,1972.0,206.5865485643074,452.0,15085.0,True
4908,131,255.0,159.4812606669681,95.0,16802.0,True
4703,32,354.0,144.53566847575888,587.0,16726.0,False
4294,153,1681.0,272.2515980258498,564.0,15402.0,True
4723,151,421.0,262.8066233094328,460.0,16663.0,True
4637,74,435.0,176.52380585217549,713.0,16649.0,True
3761,21,3916.0,184.73097460641154,517.0,13169.0,True
3924,31,3076.0,107.07533747342237,683.0,14012.0,True
4066,193,2472.0,471.1048654299434,701.0,14620.0,True
4478,150,827.0,292.1583356917983,858.0,16288.0,True
4334,106,1426.0,257.3298745842032,740.0,15691.0,True
4252,137,2056.0,221.6474284541912,419.0,15064.0,True
4838,138,316.0,154.38554102423797,265.0,16807.0,True
4347,88,1614.0,197.63903807625027,525.0,15511.0,True
4661,20,410.0,151.66792773297834,720.0,16718.0,True
1483,84,10534.0,458.9131055977793,441.0,6596.0,True
4582,160,268.0,181.70092748778805,1093.0,16877.0,True
3955,168,2627.0,291.3189892282255,1066.0,14535.0,True
4205,186,2009.0,220.09835651496036,686.0,15155.0,True
4753,75,242.0,169.63599462851874,641.0,16927.0,True
4450,35,1525.0,253.70382883166818,314.0,15646.0,True
1100,122,11676.0,192.55238569795765,455.0,5497.0,True
4330,188,1757.0,119.98622126910074,483.0,15417.0,True
4817,135,266.0,162.40255092239482,429.0,16911.0,True
4720,104,188.0,104.4103644563922,815.0,16999.0,True
4955,34,140.0,105.299797380867,221.0,17063.0,False
4544,101,1344.0,317.700743816931,195.0,15862.0,True
4214,37,2240.0,387.7605208765008,470.0,14969.0,True
4310,33,1647.0,221.40238793168436,682.0,15563.0,True
3398,97,6113.0,155.22637708134744,398.0,11098.0,True
3976,94,3186.0,135.24176512706683,489.0,14030.0,True
4931,59,183.0,112.93549458110914,265.0,17034.0,True
4539,42,636.0,152.01377833454998,943.0,16582.0,True
4059,14,2847.0,207.25954232594592,477.0,14373.0,True
4822,162,287.0,131.75938669556888,434.0,16943.0,True
3958,159,3315.0,248.95671316420768,462.0,13939.0,True
4759,79,354.0,194.41883742165328,584.0,16901.0,False
4785,145,454.0,146.19352396379136,413.0,16807.0,True
4762,174,706.0,78.43695086408485,232.0,16555.0,True
4603,72,1109.0,197.81408611824207,317.0,16152.0,True
3928,155,3657.0,16.924582462670042,257.0,13607.0,True
4656,125,845.0,243.43726356169572,437.0,16423.0,True
4585,4,1187.0,271.00790527633563,293.0,16081.0,True
4501,182,1046.0,383.9593964475639,726.0,16223.0,True
4905,83,251.0,157.26723445653388,339.0,17041.0,True
4949,172,171.0,134.7030739103723,301.0,17123.0,True
2262,108,8985.0,104.65531314355832,434.0,8310.0,True
4784,103,657.0,159.115978328019,249.0,16640.0,True
4166,54,2427.0,107.15161954594348,593.0,14870.0,True
4655,76,756.0,352.44910855862537,562.0,16546.0,True
4390,132,1709.0,172.48899972931574,486.0,15598.0,True
4229,161,2434.0,405.7038733866389,312.0,14875.0,True
4839,53,504.0,72.67243275471876,270.0,16812.0,True
3967,41,3392.0,259.9542525290969,413.0,13932.0,True
3867,102,3845.0,313.04235752979866,391.0,13481.0,True
4512,55,1468.0,371.69029675538667,329.0,15864.0,True
4602,16,1054.0,265.27410425328753,450.0,16281.0,True
4991,164,108.0,40.45077782478681,316.0,17236.0,True
4259,38,2123.0,213.92213782697394,531.0,15222.0,True
4429,61,1443.0,211.31071443490447,638.0,15902.0,True
4635,107,838.0,98.73309929878874,589.0,16510.0,True
4528,158,586.0,172.53763417701353,1175.0,16764.0,True
4805,25,500.0,297.8335477955189,406.0,16852.0,False
4144,12,2843.0,208.15105984624705,324.0,14510.0,True
4681,185,817.0,215.94528837101916,485.0,16537.0,True
5049,51,133.0,96.26539013155916,175.0,17222.0,True
5044,5,167.0,113.7629067930794,164.0,17202.0,True
4247,181,2371.0,416.69417194778066,383.0,15005.0,True
4941,149,252.0,137.81049356521294,326.0,17131.0,True
4554,36,855.0,111.87834534219273,848.0,16537.0,True
2232,90,9165.0,156.76203347872135,428.0,8227.0,True
5001,82,175.0,73.78497175289274,281.0,17218.0,True
4372,96,1458.0,158.9224311847026,871.0,15937.0,True
1031,178,11921.0,301.6540202213246,628.0,5476.0,True
3413,134,6182.0,213.14421682827648,486.0,11218.0,True
4953,100,134.0,85.34672669539246,432.0,17269.0,True
4000,92,3272.0,263.4243500781348,498.0,14132.0,True
3856,152,3721.0,288.4215365041166,640.0,13684.0,True
4729,194,182.0,116.48221634581586,1002.0,17224.0,True
4141,7,2502.0,243.39390947873193,753.0,14918.0,True
3653,116,5014.0,189.31965404561979,358.0,12408.0,True
4663,62,1075.0,438.11112882874954,344.0,16348.0,True
4975,47,159.0,135.13898862280806,372.0,17265.0,True
3906,57,3818.0,227.72649817178544,346.0,13607.0,True
3647,40,4490.0,213.7547033178326,927.0,12949.0,True
5022,192,189.0,168.8882242091411,266.0,17251.0,True
4299,45,2282.0,263.0834678781331,308.0,15158.0,True
4858,68,666.0,246.49433663208563,210.0,16791.0,True
4685,188,1005.0,253.92058726254584,388.0,16453.0,True
5024,39,204.0,158.85410746449966,273.0,17259.0,True
5045,156,172.0,119.55906559000432,253.0,17292.0,True
4613,71,1299.0,200.586031638705,318.0,16175.0,True
4026,113,3495.0,184.06420830934718,246.0,13981.0,True
4264,19,2355.0,138.83498820369,419.0,15124.0,True
4760,10,837.0,176.47660406644638,325.0,16643.0,True
285,143,15387.0,254.2828803871714,397.0,2099.0,True
4957,120,95.0,94.04659110755696,546.0,17395.0,True
4522,24,1533.0,208.91763528805222,396.0,15958.0,True
4628,154,1363.0,189.4783833820375,240.0,16132.0,True
4550,2,1614.0,241.6739396113931,202.0,15881.0,True
4900,95,405.0,205.01060790764018,403.0,17091.0,True
4837,189,485.0,158.61855814346248,471.0,17012.0,True
4562,129,918.0,254.23333384296964,868.0,16589.0,True
4652,8,795.0,156.80278089526658,746.0,16723.0,True
4872,1,478.0,115.63179279373107,423.0,17045.0,True
4873,115,438.0,213.95258216250141,461.0,17085.0,True
4122,49,2550.0,336.3946155379471,878.0,14973.0,True
4101,73,2886.0,221.99054234605384,612.0,14644.0,True
2428,140,8857.0,205.08628232645668,388.0,8678.0,True
4653,101,1089.0,317.0195790760417,465.0,16447.0,True
5088,182,9.0,10.493347255031184,394.0,17528.0,True
4580,63,1269.0,326.0074651251927,485.0,16268.0,True
4808,195,455.0,108.00572681352358,624.0,17083.0,True
4768,173,937.0,191.87980762064726,259.0,16602.0,True
4954,32,280.0,164.3545587082425,422.0,17259.0,False
4665,66,1298.0,225.40627140910652,238.0,16247.0,True
4854,139,538.0,211.88297962236973,442.0,17012.0,True
4861,13,526.0,172.75541637502585,442.0,17030.0,True
3296,15,6705.0,156.0810782774744,440.0,10854.0,True
4793,43,934.0,283.0541913349823,227.0,16630.0,True
4833,41,705.0,107.5785018146149,330.0,16860.0,True
4015,33,3380.0,330.42644879508845,501.0,14188.0,True
4530,35,1185.0,419.7486923953716,780.0,16383.0,True
4878,85,719.0,229.90275603151503,221.0,16851.0,True
4871,74,620.0,89.7228313649999,334.0,16953.0,True
4981,153,311.0,152.74681371826114,357.0,17263.0,True
2347,187,9182.0,194.9816400346548,282.0,8392.0,True
4392,26,1841.0,212.1669554458305,616.0,15733.0,True
4737,18,967.0,230.54708749949233,356.0,16608.0,True
4261,199,2420.0,271.60395436121706,459.0,15155.0,True
3552,89,5972.0,255.2741751504071,202.0,11605.0,True
4540,65,1232.0,274.3017363866546,710.0,16359.0,True
4447,133,1730.0,354.6438214273235,539.0,15863.0,True
4792,117,806.0,190.54247115106023,385.0,16788.0,True
5070,56,179.0,149.182294180204,324.0,17419.0,True
4798,123,661.0,166.66320446487404,517.0,16951.0,True
4971,98,350.0,133.27311105481445,380.0,17269.0,True
5013,169,446.0,223.5716024685128,223.0,17176.0,True
4538,78,1484.0,206.232906146616,501.0,16138.0,True
4175,0,2521.0,75.2452522405609,746.0,15102.0,True
5091,186,189.0,150.41423766410864,300.0,17439.0,True
4445,14,1949.0,416.1211351062262,363.0,15686.0,True
5102,30,141.0,100.87269083526084,335.0,17494.0,True
4883,190,408.0,199.59513066581445,597.0,17234.0,True
4492,91,1580.0,281.6653759686646,588.0,16063.0,True
4182,27,2729.0,367.3888366240967,534.0,14915.0,True
3956,87,4035.0,345.45094580071424,150.0,13619.0,True
5060,3,209.0,103.43261553109137,369.0,17448.0,True
4882,141,443.0,207.8222746493067,580.0,17215.0,True
5066,76,152.0,89.26434500922781,417.0,17506.0,True
4813,72,986.0,189.89380456295112,200.0,16674.0,True
4764,50,806.0,133.38201361182362,527.0,16856.0,True
3995,196,2923.0,288.04362897837666,1119.0,14741.0,True
4441,179,1549.0,150.58051883913808,816.0,16116.0,True
4826,55,977.0,101.4606270442986,174.0,16691.0,True
3502,126,6189.0,160.72483297538562,379.0,11480.0,True
4039,95,3484.0,200.38849551287416,394.0,14185.0,True
4754,59,865.0,262.29303427052514,515.0,16806.0,True
5031,147,148.0,86.06686807208351,527.0,17526.0,True
1463,23,10661.0,389.54645203857757,904.0,7013.0,True
5073,47,9.0,31.01176852409799,572.0,17671.0,True
4537,29,1613.0,187.8420027732555,433.0,16068.0,True
3176,28,7079.0,144.8346507123694,466.0,10603.0,True
5114,80,91.0,65.18737950911392,396.0,17591.0,True
4524,170,1255.0,235.37383268727828,854.0,16428.0,True
4660,198,435.0,236.48768768754255,1262.0,17258.0,False
4988,176,437.0,212.1634657562474,344.0,17260.0,True
4912,180,198.0,135.83059655031116,780.0,17500.0,True
5036,191,442.0,164.32091507362367,248.0,17258.0,True
5034,136,520.0,206.65522689367404,179.0,17188.0,True
4670,142,1281.0,95.2209031326834,402.0,16427.0,True
3855,44,4081.0,119.8873038755657,592.0,13628.0,True
4108,2,3279.0,373.3559431934089,387.0,14434.0,True
639,83,13954.0,143.0332236177965,401.0,3760.0,True
5103,9,212.0,131.05556641202796,343.0,17502.0,True
5000,4,580.0,171.77748908508377,198.0,17135.0,True
4302,163,2356.0,129.09657390268487,513.0,15373.0,True
4494,104,1960.0,425.0270901556805,288.0,15775.0,True
4037,99,2999.0,252.4588560394523,950.0,14739.0,True
4618,171,1633.0,178.14089296962845,243.0,16109.0,True
5046,119,222.0,101.11412035813197,481.0,17525.0,True
5159,16,232.0,167.14428588541023,183.0,17516.0,True
4977,19,475.0,156.81580035890386,381.0,17276.0,True
4867,157,263.0,177.05288938553713,897.0,17490.0,True
5100,168,211.0,85.89308311180115,390.0,17544.0,True
5065,137,272.0,111.74304245768103,400.0,17485.0,True
4036,169,2908.0,271.1513508447363,1065.0,14849.0,True
4095,127,3153.0,383.99582474629284,586.0,14605.0,True
4788,124,888.0,157.2904908419944,472.0,16872.0,True
4545,148,1687.0,144.46693703476637,408.0,16078.0,True
4165,130,2724.0,366.30815102663394,770.0,15044.0,True
5192,7,294.0,157.75341961827323,65.0,17479.0,True
4518,17,1639.0,262.0626614349322,585.0,16137.0,True
5072,20,190.0,92.0557892046251,499.0,17595.0,True
5144,6,76.0,51.97554164482291,431.0,17709.0,True
4990,11,537.0,86.40442937536162,334.0,17253.0,True
4557,109,1516.0,184.31286194313307,581.0,16279.0,True
4742,131,1074.0,316.0887769318007,460.0,16722.0,True
5167,107,229.0,112.06812616649044,210.0,17568.0,True
4987,144,675.0,233.77232525358258,212.0,17126.0,True
4359,143,1975.0,246.3099165494293,805.0,15827.0,True
4336,36,2590.0,220.10294141688544,256.0,15213.0,True
4353,70,1990.0,231.9624864153822,821.0,15821.0,True
5245,154,87.0,49.08992540176402,230.0,17725.0,True
4866,22,676.0,274.6821903555626,545.0,17137.0,False
4292,85,2532.0,425.39236817472147,452.0,15288.0,True
4746,184,1148.0,261.3376354245323,399.0,16674.0,True
5051,105,519.0,266.1462830239042,252.0,17307.0,True
4950,93,215.0,102.46553430159615,789.0,17612.0,True
4864,183,825.0,237.5558166416542,422.0,17013.0,True
4412,37,2098.0,225.3472247570603,514.0,15743.0,True
5113,42,381.0,201.00188337241912,266.0,17460.0,True
4238,164,2786.0,324.58611923919705,473.0,15056.0,True
4337,138,2227.0,309.98119663401235,655.0,15616.0,True
4569,111,1383.0,256.92703658212673,715.0,16462.0,True
4731,128,1078.0,232.63199680337425,540.0,16767.0,True
5079,34,480.0,124.22800709177756,249.0,17365.0,True
3616,140,5245.0,213.20582951033714,715.0,12601.0,True
4354,21,2560.0,232.72078968188518,283.0,15286.0,True
4696,94,1266.0,237.25249003963194,469.0,16580.0,True
4999,64,628.0,354.3004518684386,283.0,17219.0,True
4940,96,762.0,258.83562275010365,294.0,17092.0,True
4834,81,830.0,170.6693898456673,505.0,17035.0,True
4510,174,1543.0,128.1943964370738,790.0,16323.0,True
4942,163,785.0,207.47640308538115,280.0,17089.0,True
4702,97,941.0,224.93086789763737,807.0,16942.0,True
4621,1,1577.0,165.52142567046766,433.0,16310.0,True
4078,108,3439.0,140.81164273419273,481.0,14448.0,True
4701,159,835.0,133.50626585970113,921.0,17052.0,True
5075,150,364.0,110.12207225628659,419.0,17525.0,True
5131,155,272.0,124.31938957922952,376.0,17624.0,True
4434,54,2249.0,239.1879994456442,366.0,15649.0,True
5076,106,403.0,211.50069294064411,387.0,17497.0,True
4730,120,1111.0,183.9818407267504,567.0,16789.0,True
4384,90,2382.0,278.0918856913035,419.0,15519.0,True
4168,199,3205.0,207.58413985831447,412.0,14697.0,True
4231,40,2889.0,235.55571928479418,445.0,15013.0,True
5014,165,548.0,255.56228435006213,404.0,17360.0,True
5313,3,147.0,143.8930043201396,132.0,17768.0,True
4840,114,1090.0,244.21139331659347,299.0,16842.0,True
4563,115,1287.0,161.7086141015334,924.0,16645.0,True
5005,10,692.0,97.16637140808672,295.0,17241.0,True
4719,56,1249.0,191.65188752186776,507.0,16686.0,True
4870,101,1087.0,295.70346165357387,238.0,16850.0,True
5174,82,255.0,86.49000188889295,308.0,17682.0,True
4463,110,2200.0,251.9742102647725,363.0,15738.0,True
4772,130,1129.0,209.5012995939408,446.0,16809.0,True
4092,31,3504.0,222.431789918768,425.0,14436.0,True
3820,12,4914.0,250.20499377163213,131.0,13027.0,True
4815,15,1084.0,282.06109032880437,380.0,16858.0,True
5196,68,293.0,138.44397624639947,231.0,17654.0,True
4449,178,2434.0,164.7541166224715,193.0,15519.0,True
5190,92,195.0,122.72727187929317,373.0,17777.0,True
5003,41,896.0,166.1722918926143,137.0,17078.0,True
5247,44,128.0,104.57931291133823,349.0,17846.0,True
4778,125,914.0,324.6029994615373,685.0,17061.0,True
4491,167,1553.0,349.89866076951137,949.0,16422.0,True
5137,145,265.0,175.98187556112106,452.0,17713.0,True
4385,13,2145.0,139.70945065686053,733.0,15834.0,True
4716,71,1170.0,296.57621116959325,639.0,16809.0,True
4983,112,520.0,265.908050765311,548.0,17460.0,True
4979,132,804.0,334.40022744306543,274.0,17178.0,True
4992,158,737.0,236.6605659756346,323.0,17245.0,True
5059,195,535.0,212.09013983572527,380.0,17458.0,True
5010,62,228.0,147.66105549513068,818.0,17766.0,True
4903,188,886.0,130.24363712727185,410.0,17109.0,True
3863,69,4388.0,135.21187023034082,534.0,13615.0,True
4565,26,1755.0,206.05142042040296,521.0,16254.0,True
4674,118,1026.0,361.9616486433474,952.0,16987.0,True
4911,121,861.0,254.4785240902739,442.0,17155.0,True
4816,61,930.0,221.7910970237754,608.0,17088.0,True
4847,129,934.0,196.99515943225686,528.0,17085.0,True
5219,113,354.0,138.30136316694274,210.0,17666.0,True
4989,86,788.0,256.29391961640914,314.0,17232.0,True
3612,182,5447.0,452.4050054486203,729.0,12574.0,True
4230,185,2918.0,420.593349478711,536.0,15103.0,True
5345,100,180.0,98.75932245862667,163.0,17846.0,True
5120,146,673.0,153.45016778555384,138.0,17353.0,True
5083,46,405.0,244.12793427793335,503.0,17622.0,True
4865,84,1073.0,272.8075558150059,362.0,16954.0,True
3473,135,6864.0,279.69586644212495,215.0,11169.0,True
5251,8,281.0,156.99178292745492,238.0,17754.0,True
4371,172,2341.0,368.6670456007678,631.0,15696.0,True
4654,133,1811.0,281.4164523266565,244.0,16227.0,True
5334,80,114.0,85.57737604896427,262.0,17929.0,True
5226,177,403.0,172.62696389509142,179.0,17645.0,True
5153,38,384.0,227.2067161407457,353.0,17664.0,True
3990,122,3887.0,329.2206680167398,556.0,14163.0,True
5305,141,210.0,129.1388804340657,215.0,17840.0,True
4964,166,315.0,181.62796560554267,867.0,17741.0,True
4610,39,1764.0,8.084430410117205,449.0,16299.0,True
5095,32,224.0,159.35088268345163,701.0,17846.0,False
5218,73,242.0,143.15808055139854,373.0,17828.0,True
4714,30,1448.0,151.64690925928866,460.0,16624.0,True
5020,50,793.0,54.2665528585648,303.0,17285.0,True
4451,45,2122.0,125.23584422348824,626.0,15959.0,True
3277,196,7454.0,266.75449479088786,255.0,10630.0,True
4374,58,2442.0,97.10038839574004,570.0,15643.0,True
4508,20,2093.0,305.3044620610875,465.0,15996.0,True
5314,171,161.0,120.61818614326818,292.0,17930.0,True
2231,153,10070.0,185.36805825804757,227.0,8025.0,True
4140,150,3644.0,321.71429311720186,288.0,14452.0,True
4860,143,1078.0,337.84413214559817,444.0,17030.0,True
5271,18,340.0,231.96454529063246,212.0,17768.0,True
4960,48,305.0,162.7371967447497,950.0,17803.0,True
5023,91,812.0,224.61731970139905,310.0,17296.0,True
4902,156,1071.0,282.57481765223537,345.0,17042.0,True
4875,60,1038.0,261.0195425190986,449.0,17076.0,True
4578,187,2135.0,84.55428525204701,203.0,15982.0,True
5290,123,236.0,163.24714531600816,285.0,17888.0,True
5054,179,647.0,172.99324600496496,412.0,17477.0,True
5260,35,241.0,126.34841781400482,345.0,17886.0,True
4351,56,2398.0,189.3304133354271,737.0,15731.0,True
4507,117,1709.0,87.51423628015004,899.0,16422.0,True
3899,33,4495.0,285.99399880929127,414.0,13638.0,True
4471,47,2192.0,357.5314344166037,537.0,15942.0,True
5151,151,473.0,219.44610848134286,363.0,17670.0,True
5048,77,372.0,103.87169508441755,728.0,17774.0,True
4019,63,4106.0,188.48667686978862,342.0,14047.0,True
5289,67,222.0,145.5731391888785,333.0,17933.0,True
5243,139,215.0,78.08295613947328,448.0,17941.0,True
5276,74,384.0,171.78998840581693,209.0,17772.0,True
4476,0,2050.0,104.69758704388698,684.0,16108.0,True
5220,2,542.0,206.5399622950551,158.0,17617.0,True
4287,6,2882.0,258.24758824352,454.0,15277.0,True
5136,174,502.0,163.2398924705048,400.0,17661.0,True
5229,59,306.0,151.36030835473986,389.0,17858.0,True
5128,103,400.0,234.77853435760812,523.0,17765.0,True
4370,137,2244.0,292.3360404347102,866.0,15926.0,True
5381,169,234.0,149.1972027954379,192.0,17944.0,True
5084,144,638.0,142.48322928340224,424.0,17544.0,True
5189,191,254.0,130.21864675248787,530.0,17934.0,True
3954,19,4220.0,344.0215769013006,507.0,13973.0,True
5002,68,926.0,263.22011226224777,335.0,17275.0,True
5263,194,403.0,143.59621389340128,257.0,17800.0,True
4684,4,1715.0,335.60938588603426,424.0,16488.0,True
3824,65,4772.0,315.95926134007965,511.0,13431.0,True
5115,34,538.0,219.502973790788,466.0,17667.0,True
4959,85,705.0,81.99047258449377,652.0,17502.0,True
5346,64,9.0,10.590691904139545,519.0,18203.0,True
4945,136,1175.0,112.03957385592102,221.0,17038.0,True
4673,98,1770.0,240.3185791679256,414.0,16445.0,True
4285,57,2848.0,120.14060536980766,553.0,15370.0,True
5225,66,459.0,119.61911421691136,296.0,17759.0,True
5298,14,371.0,185.63999799934663,232.0,17849.0,True
5355,119,331.0,255.26119545458528,183.0,17890.0,True
4010,116,4142.0,133.48720003808708,421.0,14084.0,True
5372,168,349.0,194.279039214883,147.0,17887.0,True
4600,189,1871.0,284.6052711899311,546.0,16370.0,True
5328,72,348.0,163.01872239041734,238.0,17894.0,True
2620,170,9174.0,196.81742916987605,292.0,9070.0,True
5019,183,958.0,202.76013043637465,310.0,17286.0,True
4454,43,2502.0,247.90295957557422,401.0,15742.0,True
5323,107,240.0,140.30981951740299,358.0,18011.0,True
4972,124,1033.0,248.55950135413588,327.0,17218.0,True
4897,108,1240.0,294.8658080387809,331.0,17013.0,True
5145,175,452.0,253.1676836530147,519.0,17801.0,True
5350,70,170.0,109.26451268306671,398.0,18083.0,True
4614,55,1686.0,270.95517644923325,711.0,16568.0,True
3670,11,5506.0,293.75348489738514,626.0,12754.0,True
5445,90,149.0,109.35043492223488,219.0,18111.0,True
4587,99,2162.0,111.09970691612746,313.0,16103.0,True
4846,176,1350.0,234.34567862628404,363.0,16919.0,True
5469,112,56.0,65.56655247471173,253.0,18216.0,True
3126,118,7996.0,257.02580997083504,268.0,10277.0,True
5310,27,332.0,140.0848737670529,324.0,17953.0,True
4818,148,1212.0,247.12589315163086,589.0,17075.0,True
5301,22,323.0,201.78778427725126,345.0,17964.0,False
5006,16,1010.0,227.7960820654061,331.0,17278.0,True
3789,140,5007.0,361.00803464573943,530.0,13283.0,True
5309,147,224.0,127.10947144612135,440.0,18069.0,True
4771,3,1562.0,247.66375479414447,370.0,16733.0,True
4574,23,2116.0,266.436025718513,415.0,16181.0,True
4647,53,2072.0,125.28392649554867,258.0,16227.0,True
4121,83,3691.0,260.5291664171253,524.0,14608.0,True
3215,89,7951.0,484.45302867586787,125.0,10349.0,True
3933,75,4551.0,352.1726646246554,374.0,13750.0,True
4998,92,1122.0,209.87428663876534,245.0,17181.0,True
4922,52,1247.0,231.05501115699644,319.0,17058.0,True
5335,9,178.0,73.81709100444654,464.0,18131.0,True
4748,149,1762.0,102.23261928695996,275.0,16550.0,True
5324,95,424.0,191.8235414223056,234.0,17888.0,True
5455,10,181.0,77.21707555158632,219.0,18132.0,True
5397,37,344.0,178.69383333047892,176.0,17970.0,True
4891,154,1190.0,242.20843833686064,450.0,17125.0,True
5067,193,650.0,232.28563695685298,577.0,17667.0,True
3006,162,8109.0,117.68192901883653,465.0,10211.0,True
4756,106,1714.0,146.7524978261584,309.0,16614.0,True
5283,180,203.0,134.20708484544156,550.0,18126.0,True
5191,152,295.0,187.97047432665676,631.0,18036.0,True
5349,17,271.0,165.42266603367918,377.0,18062.0,True
4892,24,1239.0,200.35901339846188,419.0,17094.0,True
5336,29,295.0,126.53657850183151,370.0,18038.0,True
5429,117,144.0,122.58881594844158,330.0,18190.0,True
3896,199,4909.0,173.40938171295886,216.0,13425.0,True
4516,7,2354.0,260.1466964779304,456.0,15998.0,True
4413,111,2607.0,240.09363172880168,511.0,15747.0,True
5543,151,75.0,74.81866025462178,157.0,18289.0,True
4974,63,872.0,216.88582468396527,600.0,17493.0,True
5187,51,439.0,242.99008680867252,535.0,17932.0,True
4899,102,1333.0,254.76148688011932,359.0,17047.0,True
5203,173,430.0,191.6001856471077,522.0,17953.0,True
4286,31,3015.0,353.6416216531737,549.0,15369.0,True
1547,134,11665.0,241.45588565089858,416.0,6720.0,True
5449,114,309.0,207.1972336240673,178.0,18079.0,True
4187,84,3379.0,258.4229681633358,608.0,15009.0,True
5230,190,275.0,134.38801944439206,645.0,18116.0,True
5433,127,282.0,156.34002870047905,242.0,18112.0,True
5404,164,374.0,247.52869527153112,209.0,18020.0,True
4496,195,2485.0,213.8488867330046,422.0,15909.0,True
5056,79,827.0,146.23462052936515,495.0,17569.0,True
5150,132,733.0,148.28324658734712,363.0,17669.0,True
3892,15,4341.0,133.18057653580604,895.0,14067.0,True
5040,26,1191.0,458.36341023148503,191.0,17218.0,True
4958,126,970.0,241.700937793132,591.0,17441.0,True
4970,44,1241.0,208.64240955336902,286.0,17174.0,True
5343,115,286.0,209.36430540338046,450.0,18131.0,True
4123,155,3905.0,321.910677851326,417.0,14512.0,True
5064,88,644.0,253.6313759599993,697.0,17780.0,True
4672,105,1829.0,134.43802641506278,567.0,16596.0,True
4595,131,2225.0,418.1699976916137,392.0,16203.0,True
5279,163,566.0,169.07780123504568,301.0,17865.0,True
5249,1,752.0,179.83786971364367,169.0,17680.0,True
4074,159,3670.0,180.12061437918194,824.0,14762.0,True
5085,188,1017.0,341.05204845496775,289.0,17415.0,True
5168,128,771.0,145.79649187654167,303.0,17662.0,True
5147,54,761.0,190.6495224558254,387.0,17674.0,True
5163,96,929.0,330.7962023107901,159.0,17507.0,True
4134,197,3460.0,222.63039070324908,857.0,14981.0,True
5292,87,283.0,190.49357069990262,553.0,18158.0,True
5419,94,365.0,167.81620761249076,238.0,18076.0,True
5228,150,746.0,143.1903268043105,231.0,17700.0,True
5454,178,99.0,58.00545042732759,435.0,18347.0,True
5141,108,691.0,166.94626786336997,484.0,17756.0,True
5394,109,381.0,145.21945968299224,280.0,18069.0,True
5215,194,387.0,140.2415772990721,618.0,18070.0,True
5374,20,445.0,137.65261465854533,278.0,18021.0,True
5154,61,704.0,189.54218717655866,437.0,17764.0,True
4426,36,2774.0,154.54092271315798,434.0,15695.0,True
3043,28,8404.0,298.9965150281622,258.0,10067.0,True
5152,58,711.0,285.7523290296191,451.0,17761.0,True
4349,86,2763.0,368.5981608861174,723.0,15710.0,True
5146,104,950.0,194.54895073032324,244.0,17528.0,True
5395,141,173.0,133.0764086716542,514.0,18305.0,True
5501,133,260.0,144.74659803721158,188.0,18219.0,True
4329,135,2853.0,254.00339460454668,695.0,15626.0,True
5427,81,360.0,155.15344519706943,273.0,18124.0,True
5322,23,560.0,264.6401586543109,277.0,17929.0,True
4455,5,2894.0,166.57142243731604,251.0,15595.0,True
4937,192,1410.0,338.905775237264,291.0,17084.0,True
4145,57,3684.0,166.27549507398894,623.0,14810.0,True
5493,46,202.0,91.29527713561066,277.0,18298.0,True
5171,100,797.0,176.63128516891715,340.0,17708.0,True
3893,19,5043.0,229.13418138445314,294.0,13468.0,True
4965,65,1076.0,220.14001135002735,560.0,17437.0,True
4694,99,1880.0,161.19524951115758,546.0,16634.0,True
4472,93,2529.0,223.52068622281112,581.0,15986.0,True
4843,168,1574.0,236.14187651102372,388.0,16942.0,True
5139,160,929.0,206.8019108362558,319.0,17588.0,True
2929,158,8241.0,411.2298784544881,755.0,10277.0,True
5392,49,488.0,207.4705345904298,252.0,18032.0,True
5166,181,526.0,148.0322204699374,638.0,17995.0,True
4627,69,2176.0,343.00109417935965,455.0,16345.0,True
4617,82,2344.0,242.37129036302986,313.0,16177.0,True
5033,78,1008.0,186.3269104890702,510.0,17514.0,True
3992,4,4652.0,124.76517796486131,253.0,13871.0,True
5389,12,324.0,104.49845061814118,433.0,18204.0,True
5495,146,278.0,130.3833858587261,229.0,18251.0,True
3692,73,5645.0,359.53369745703003,592.0,12891.0,True
4757,139,1971.0,147.83819505765487,258.0,16570.0,True
3827,129,4805.0,327.88360810025836,825.0,13751.0,True
4819,182,1738.0,298.94195128324486,326.0,16821.0,True
4339,113,3311.0,160.65202497577198,285.0,15249.0,True
5329,167,412.0,224.89711482908103,494.0,18152.0,True
5412,138,377.0,156.14935529526747,365.0,18192.0,True
4470,166,2573.0,252.1261898615623,597.0,15996.0,True
4832,185,1550.0,200.19703571616222,493.0,17021.0,True
5012,45,1257.0,177.37072844478334,362.0,17314.0,True
4533,97,2436.0,255.72801038381664,517.0,16135.0,True
5549,0,187.0,128.4673460996673,236.0,18387.0,True
3919,157,4697.0,247.99031595259078,578.0,13889.0,True
4227,23,3563.0,347.37076700565603,478.0,15029.0,True
5580,118,163.0,87.72348164805237,212.0,18430.0,True
4724,191,1881.0,156.58475069004035,511.0,16716.0,True
4541,5,2847.0,161.03986681038288,104.0,15753.0,True
5338,88,524.0,227.01812070312732,407.0,18078.0,True
4855,38,1707.0,175.75925517438466,328.0,16899.0,True
4682,143,2146.0,206.7948132872428,408.0,16463.0,True
4668,68,2027.0,372.95416004792094,562.0,16582.0,True
5581,189,160.0,91.51948520171798,234.0,18452.0,True
5205,33,903.0,224.98422603946779,277.0,17712.0,True
4889,56,1493.0,114.8301291440859,456.0,17123.0,True
5358,142,566.0,124.4529519449896,338.0,18051.0,True
5571,116,237.0,126.24494622626523,191.0,18381.0,True
4797,47,1652.0,122.98528965860193,556.0,16976.0,True
4708,108,2078.0,205.38735662058355,407.0,16562.0,True
4836,21,1737.0,341.08086255764516,365.0,16903.0,True
2394,161,10095.0,228.79336364139,323.0,8553.0,True
4601,13,2210.0,243.69186517153418,610.0,16440.0,True
5505,122,209.0,153.69192495895643,399.0,18443.0,True
4071,57,4525.0,310.39052386939903,194.0,14129.0,True
1434,145,11967.0,273.5902713405213,683.0,6688.0,True
5452,77,389.0,220.87761552983144,361.0,18267.0,True
4801,186,2073.0,113.69654831838139,142.0,16584.0,True
3869,91,5153.0,197.77359747161597,413.0,13505.0,True
5564,107,162.0,94.73279997341592,320.0,18500.0,True
5253,140,919.0,156.49664377910116,225.0,17744.0,True
5270,121,305.0,142.5007563467772,809.0,18359.0,True
4333,41,2873.0,391.0225172062142,848.0,15792.0,True
5533,130,231.0,141.29371134141155,323.0,18437.0,True
3991,54,4443.0,213.5989454902151,618.0,14226.0,True
4782,132,1866.0,108.2326468838577,420.0,16806.0,True
5052,148,1253.0,346.539344346019,370.0,17427.0,True
3862,118,4913.0,269.9288455177784,691.0,13768.0,True
5477,61,541.0,156.70603671469462,165.0,18142.0,True
5148,83,1148.0,226.43772844351687,248.0,17540.0,True
5340,172,441.0,308.93247784553625,572.0,18250.0,True
3553,162,6709.0,126.60421784030625,574.0,11985.0,True
5164,25,1151.0,153.9852686882693,193.0,17544.0,True
5535,39,342.0,113.68393106036515,238.0,18353.0,True
5489,71,359.0,184.10871533126502,336.0,18338.0,True
5132,79,1366.0,133.40297790495353,85.0,17334.0,True
4820,40,1567.0,18.88536858183705,630.0,17134.0,True
4780,100,1844.0,204.6002091212285,475.0,16859.0,True
5464,42,496.0,186.67589715163544,260.0,18210.0,True
4909,171,1497.0,360.0349903664362,506.0,17213.0,True
5175,134,1028.0,294.9147346754808,306.0,17683.0,True
5409,22,286.0,164.6418666875819,604.0,18428.0,True
3774,96,5516.0,316.9203946601802,515.0,13206.0,True
4350,181,3351.0,137.00297568896477,392.0,15381.0,True
4824,64,1798.0,353.1315622715174,426.0,16940.0,True
4625,67,2491.0,305.4926971708273,361.0,16248.0,True
4874,10,1794.0,214.29416238240373,321.0,16948.0,True
4192,165,3765.0,269.66744445843034,551.0,14977.0,True
5550,6,143.0,94.09924991940537,447.0,18599.0,True
3515,187,7405.0,362.91909783416315,175.0,11339.0,True
5331,196,791.0,163.15316092983306,290.0,17953.0,True
2892,125,8864.0,173.35053908655448,454.0,9881.0,True
5352,136,747.0,214.26552662074047,303.0,18000.0,True
5545,120,275.0,137.22248244904247,333.0,18473.0,True
4640,85,2370.0,233.55428145403496,434.0,16378.0,True
4504,149,2475.0,79.2233825361655,763.0,16275.0,True
5414,110,495.0,95.1764145700192,424.0,18257.0,True
5094,75,1245.0,412.75143518946993,365.0,17509.0,True
5606,16,226.0,167.89362104958212,242.0,18529.0,True
4686,48,2046.0,237.76746957406024,650.0,16717.0,True
5540,2,248.0,170.74644866640614,392.0,18518.0,True
5050,52,1103.0,309.73387099205115,610.0,17663.0,True
3261,176,8090.0,322.351755889832,350.0,10685.0,True
4961,27,1339.0,208.95694886491765,576.0,17437.0,True
3397,183,7244.0,590.4403292800285,840.0,11536.0,True
5295,98,785.0,218.5748607400474,390.0,18001.0,True
5591,55,229.0,157.6040025872048,309.0,18558.0,True
5255,101,1040.0,148.3596027367006,224.0,17751.0,True
5524,112,271.0,151.8567713784976,422.0,18520.0,True
5432,123,276.0,185.9617894391764,651.0,18517.0,True
5057,60,989.0,302.2924186909393,730.0,17805.0,True
4058,8,4357.0,373.97023603030243,545.0,14438.0,True
5522,156,272.0,167.01657266755524,437.0,18527.0,True
4898,116,1658.0,238.8338341539826,458.0,17145.0,True
5516,35,430.0,218.14438530315468,317.0,18397.0,True
5446,44,604.0,299.60238942952026,334.0,18226.0,True
5287,76,982.0,237.64714920078026,259.0,17848.0,True
4884,175,1548.0,209.7425563447773,649.0,17289.0,True
4675,184,2561.0,329.5629955196964,242.0,16279.0,True
4481,74,2876.0,267.3757121655907,526.0,15965.0,True
5598,34,228.0,142.56449369859607,356.0,18623.0,True
5238,4,795.0,142.19586836475239,573.0,18056.0,True
3984,11,4372.0,262.514562355092,903.0,14486.0,True
5523,177,352.0,207.31595807184254,422.0,18516.0,True
4980,111,1602.0,92.75803329300493,365.0,17270.0,True
5778,6,9.0,15.775796456326747,143.0,18863.0,True
4862,80,2091.0,203.5331553853535,192.0,16781.0,True
2605,53,9788.0,285.5539948183646,356.0,9085.0,True
4444,102,3364.0,214.10025519931423,193.0,15514.0,True
4809,14,1744.0,209.299714258311,680.0,17140.0,True
3657,89,5772.0,482.15232363010176,1046.0,13114.0,True
5486,23,457.0,85.71123115119863,436.0,18431.0,True
4896,161,1892.0,214.24260964279185,326.0,17008.0,True
5640,159,9.0,9.216183405454675,502.0,18898.0,True
4305,114,3494.0,212.09291199543054,553.0,15418.0,True
5588,124,388.0,143.47864880305062,279.0,18526.0,True
4197,103,3941.0,248.74599688740696,531.0,14975.0,True
3482,180,7526.0,297.25879921523074,383.0,11390.0,True
5116,198,840.0,202.44584051869487,871.0,18078.0,True
5645,105,249.0,112.88193421154881,253.0,18670.0,True
3731,106,6195.0,314.2155972742741,239.0,12727.0,True
5699,166,125.0,94.15036517873068,245.0,18798.0,True
5316,147,1082.0,121.69144437663351,203.0,17844.0,True
4995,173,1717.0,273.28810534016344,278.0,17211.0,True
5479,62,716.0,124.41125994422009,240.0,18223.0,True
4488,165,3284.0,352.1675914447048,211.0,15666.0,True
4671,46,2599.0,263.9077805008801,335.0,16361.0,True
5272,138,955.0,115.60475787319234,452.0,18013.0,True
4331,30,3774.0,292.59923956701846,259.0,15194.0,True
5181,194,1354.0,231.39342826985325,230.0,17618.0,True
4295,129,3313.0,248.61428204073312,819.0,15661.0,True
5662,188,121.0,89.96496241768192,408.0,18856.0,True
5786,125,9.0,16.518213445272856,237.0,18974.0,True
5735,122,161.0,83.07693168223278,192.0,18825.0,True
5376,133,1048.0,197.06490355693523,192.0,17938.0,True
4047,135,4193.0,305.0125345932602,967.0,14815.0,True
5625,31,285.0,156.64888412786163,378.0,18724.0,True
5593,90,287.0,185.18798337191987,462.0,18722.0,True
5439,97,611.0,171.7835355032168,525.0,18399.0,True
5466,179,261.0,130.41511043849135,794.0,18750.0,True
5513,50,418.0,199.42616809337215,525.0,18593.0,True
4916,72,1814.0,132.25135435883726,463.0,17197.0,True
5656,87,342.0,175.29619894501405,238.0,18674.0,True
4687,152,2561.0,131.91256496404858,386.0,16456.0,True
4152,131,4538.0,449.2248987815433,277.0,14492.0,True
5578,19,632.0,222.5893997442812,193.0,18403.0,True
4386,185,3517.0,318.70293517263804,419.0,15522.0,True
5507,29,238.0,174.19044256292602,759.0,18806.0,True
3725,141,5919.0,195.06508798011635,662.0,13129.0,True
3930,104,5334.0,195.59064152073725,357.0,13717.0,True
4594,172,2998.0,175.12821437484226,245.0,16054.0,True
4436,144,3078.0,173.18260395714006,683.0,15975.0,True
5235,153,1254.0,219.83931634026743,319.0,17800.0,True
5655,190,163.0,88.46274229298432,458.0,18892.0,True
4829,193,2140.0,374.9183231599542,393.0,16917.0,True
5657,197,346.0,93.0033480061018,279.0,18716.0,True
5702,5,172.0,114.40226211803605,339.0,18895.0,True
4024,86,4667.0,147.80031329153854,680.0,14402.0,True
5567,119,417.0,243.7834886312622,469.0,18653.0,True
4932,49,1771.0,350.45528250482056,521.0,17299.0,True
3891,21,5235.0,328.96707492672965,672.0,13842.0,True
5650,1,300.0,178.90567833985614,366.0,18790.0,True
4994,7,1835.0,357.36146540678817,334.0,17261.0,True
5053,151,1786.0,44.76879403343634,247.0,17311.0,True
5600,3,257.0,175.2144051699821,567.0,18844.0,True
5357,83,1071.0,385.14334263857296,321.0,18031.0,True
4917,92,2094.0,256.0212646759695,274.0,17008.0,True
4527,82,3330.0,192.4032765547916,189.0,15776.0,True
4156,9,4326.0,304.68693177509107,549.0,14781.0,True
3749,117,6083.0,246.0049851822237,436.0,13026.0,True
5661,84,183.0,150.0043473860635,482.0,18927.0,True
5387,36,916.0,182.7941968887515,441.0,18200.0,True
5565,65,756.0,166.98412071317568,180.0,18361.0,True
5663,109,159.0,119.2866256106081,516.0,18964.0,True
5417,128,1047.0,248.95341457630823,245.0,18081.0,True
5553,169,433.0,220.0543409323263,543.0,18698.0,True
5156,182,792.0,195.6990011598246,1008.0,18339.0,True
5488,79,647.0,169.70326297444544,487.0,18489.0,True
5438,199,1020.0,168.50944947795386,247.0,18121.0,True
4525,44,3024.0,122.03181125752953,554.0,16129.0,True
4615,139,2834.0,148.65764513132848,462.0,16320.0,True
5764,167,206.0,87.47896882850503,273.0,18955.0,True
5698,45,385.0,206.27327064471046,224.0,18776.0,True
4811,126,2379.0,136.4289286010344,313.0,16783.0,True
5382,40,624.0,203.77610811388303,792.0,18544.0,True
4876,127,2132.0,343.89527681637696,418.0,17045.0,True
5297,174,1150.0,183.67062882078315,412.0,18028.0,True
1363,43,12970.0,108.14696674952994,408.0,6210.0,True
4561,107,3257.0,258.4153490300009,212.0,15926.0,True
5741,134,103.0,103.2388707092148,443.0,19083.0,True
5425,96,1141.0,257.86190560596265,198.0,18045.0,True
5749,145,266.0,175.34824351360618,270.0,18921.0,True
4751,150,2218.0,162.43100446256753,687.0,16970.0,True
5248,25,1198.0,211.8452345434779,491.0,17990.0,True
2098,46,11174.0,345.9021145494063,507.0,8015.0,True
5337,69,1064.0,312.25670281958423,455.0,18126.0,True
5009,6,1898.0,140.079583871068,345.0,17293.0,True
5366,77,1216.0,240.62952925577179,246.0,17980.0,True
4806,165,2199.0,190.92585912909095,549.0,16998.0,True
5435,155,985.0,237.7024015711752,344.0,18215.0,True
4869,106,2304.0,123.6770903845104,287.0,16899.0,True
5463,137,344.0,224.64621232236175,911.0,18860.0,True
5637,62,442.0,111.81514171655458,376.0,18763.0,True
5509,198,656.0,161.72818342490507,494.0,18550.0,True
4850,186,2153.0,159.04209801598168,492.0,17054.0,True
5750,91,195.0,94.55591498437332,364.0,19016.0,True
4659,47,2793.0,125.01865370066855,428.0,16420.0,True
5652,54,251.0,140.45365588099992,535.0,18965.0,True
5008,146,2005.0,169.65665027981134,267.0,17215.0,True
5686,158,204.0,126.33526706851299,500.0,19016.0,True
5032,59,1642.0,200.85967747943374,576.0,17579.0,True
5639,164,261.0,111.88382620532191,582.0,18973.0,True
5642,26,175.0,116.41268992838378,654.0,19060.0,True
5434,159,1167.0,250.05358024763356,201.0,18071.0,True
5125,162,1657.0,272.0085158990373,351.0,17581.0,True
4851,94,2242.0,380.85788320090955,434.0,16996.0,True
5602,95,269.0,118.27949519008376,686.0,18969.0,True
5467,12,261.0,122.7261965035035,1023.0,18980.0,True
5443,113,309.0,211.34949995080044,1046.0,18934.0,True
4548,18,2977.0,290.7373404238899,590.0,16267.0,True
4577,84,2993.0,246.5917170876031,474.0,16252.0,True
5528,143,889.0,358.3448674186722,254.0,18357.0,True
4763,114,2702.0,452.1037235394518,216.0,16545.0,True
5722,68,364.0,145.22317263127235,287.0,18892.0,True
5484,129,1000.0,166.18835626213053,266.0,18257.0,True
5724,189,116.0,101.9227150720116,535.0,19143.0,True
5539,56,876.0,156.66603300530275,274.0,18399.0,True
5604,37,423.0,230.36163914068214,570.0,18856.0,True
4403,196,2859.0,434.27280781580725,1239.0,16422.0,True
4591,178,2821.0,239.15734505021248,657.0,16461.0,True
5122,191,1687.0,390.5623771207084,377.0,17596.0,True
5369,99,1135.0,192.51219258908503,412.0,18148.0,True
4976,38,2114.0,175.16487601596148,276.0,17170.0,True
5649,163,367.0,212.5990987836978,496.0,18920.0,True
5633,102,495.0,214.2349776770286,422.0,18795.0,True
5483,195,1024.0,102.17210952735385,279.0,18267.0,True
5720,27,187.0,91.71159756569104,508.0,19107.0,True
5379,66,1299.0,271.7576049966174,246.0,17995.0,True
5468,13,950.0,316.73740171322385,388.0,18347.0,True
5307,154,1164.0,217.10462399949506,506.0,18134.0,True
5765,79,303.0,194.87998391365403,312.0,18995.0,True
5617,152,532.0,181.4933540153207,439.0,18767.0,True
5213,176,1275.0,166.97956294706646,578.0,18025.0,True
4651,187,2199.0,445.3508153581698,1125.0,17101.0,True
5717,81,245.0,110.06994980032633,463.0,19055.0,True
4790,142,2090.0,345.1343706024444,813.0,17214.0,True
4487,87,3466.0,341.5331074513381,387.0,15839.0,True
3988,103,5542.0,189.0828518220156,177.0,13766.0,True
4535,185,3252.0,169.8678044856209,429.0,16056.0,True
5807,156,166.0,95.81247033238493,352.0,19147.0,True
4542,130,2957.0,136.8202525204731,700.0,16361.0,True
5223,42,1362.0,264.049800476218,498.0,17958.0,True
5704,0,560.0,242.35604199062456,203.0,18762.0,True
4029,61,5349.0,162.994994559796,226.0,13973.0,True
4721,24,2647.0,225.68664239912482,492.0,16680.0,True
5400,192,1103.0,206.42249287261106,425.0,18225.0,True
5061,21,1788.0,211.26586918903521,463.0,17542.0,True
5582,70,802.0,289.61274871886906,302.0,18528.0,True
4279,116,3996.0,176.64873428588461,552.0,15335.0,True
5411,4,999.0,158.83388837909854,508.0,18333.0,True
5572,72,588.0,226.94553135020826,557.0,18747.0,True
5700,48,262.0,99.60468043824854,524.0,19077.0,True
4119,116,4783.0,271.3659820850849,476.0,14557.0,True
5917,193,84.0,95.99474885676406,224.0,19257.0,True
5603,148,794.0,100.57616696363316,267.0,18551.0,True
5856,105,177.0,90.98011432118845,266.0,19169.0,True
5779,64,196.0,96.74427993044564,424.0,19151.0,True
5905,181,130.0,88.91591195304251,216.0,19219.0,True
4328,63,4195.0,251.10366934417058,224.0,15154.0,True
5821,184,207.0,49.938937285897005,309.0,19146.0,True
5092,121,1871.0,346.2291988137069,357.0,17498.0,True
5497,73,1083.0,234.67091141993947,264.0,18287.0,True
4921,76,2380.0,169.3544958571487,252.0,16990.0,True
5659,173,667.0,225.05710907727592,264.0,18704.0,True
5893,122,223.0,121.40636242934066,172.0,19149.0,True
5570,98,955.0,201.43328124380483,229.0,18419.0,True
4973,28,1900.0,301.1092054149533,587.0,17479.0,True
5610,67,479.0,221.0380797232227,594.0,18901.0,True
4744,86,2455.0,286.3734568715064,658.0,16925.0,True
5526,17,479.0,377.1683609169915,803.0,18903.0,True
5413,108,1404.0,149.84838055904046,152.0,17980.0,True
4607,161,2973.0,283.86337994259594,568.0,16415.0,True
4042,29,5396.0,128.7017181680941,193.0,13992.0,True
5646,131,646.0,174.94351743066005,330.0,18747.0,True
5377,16,1337.0,288.08487434840004,318.0,18066.0,True
5696,49,499.0,159.0987163629764,359.0,18909.0,True
5791,120,325.0,142.31673829566617,343.0,19086.0,True
4196,88,4422.0,222.99925256824292,552.0,14990.0,True
4030,115,5115.0,240.4582387579803,552.0,14299.0,True
5017,140,1979.0,234.55526909898614,472.0,17435.0,True
5611,10,834.0,179.14386272773461,276.0,18584.0,True
5901,133,152.0,146.8825079428988,276.0,19266.0,True
5039,160,2100.0,274.857738906927,293.0,17318.0,True
5747,146,472.0,109.17310150486853,304.0,18950.0,True
3859,119,6187.0,191.32996952964848,171.0,13237.0,True
5499,32,1185.0,102.97612576034959,217.0,18247.0,True
5333,144,1416.0,392.72004912920744,355.0,18021.0,True
5320,179,1476.0,125.33217253275039,321.0,17971.0,True
4692,180,3030.0,186.90976374517675,336.0,16417.0,True
5726,110,118.0,103.31462003536677,718.0,19331.0,True
4799,111,2543.0,173.72410782190258,480.0,16916.0,True
5471,125,1132.0,216.90326073982882,361.0,18330.0,True
5676,99,492.0,115.78144159127667,482.0,18971.0,True
5852,166,223.0,115.78669765948867,340.0,19241.0,True
5752,183,410.0,225.72548595015056,397.0,19054.0,True
5830,177,258.0,137.08124848795995,359.0,19207.0,True
4915,3,2374.0,142.02560577778084,366.0,17092.0,True
5562,104,708.0,207.39948503568212,585.0,18761.0,True
5994,198,129.0,84.83433196147442,153.0,19342.0,True
5819,44,444.0,132.75513343114744,199.0,19028.0,True
4841,9,2236.0,204.83674757152022,692.0,17237.0,True
5767,172,540.0,129.26271187050017,248.0,18934.0,True
5707,20,283.0,174.92280032081732,631.0,19193.0,True
5653,128,741.0,321.72219430911406,313.0,18744.0,True
5624,51,476.0,212.70654436372357,668.0,19011.0,True
3535,43,7589.0,453.81888402845027,617.0,11909.0,True
4256,74,4160.0,310.16584157452314,661.0,15342.0,True
5774,22,500.0,109.94499119352876,298.0,19003.0,True
5867,109,197.0,138.52065848741563,389.0,19308.0,True
5812,52,203.0,91.6157026040066,499.0,19302.0,True
5106,14,2058.0,285.59019910540815,281.0,17450.0,True
5770,171,396.0,241.52684643474228,416.0,19112.0,True
5794,55,378.0,150.38960879599904,365.0,19130.0,True
5876,135,208.0,127.46647427013512,366.0,19301.0,True
4421,112,3526.0,190.29906690036472,733.0,15984.0,True
5047,1,2137.0,189.83991948223238,330.0,17375.0,True
4142,170,4824.0,169.5418411588891,511.0,14688.0,True
5963,130,9.0,6.547492801895074,384.0,19505.0,True
4239,29,4250.0,424.39493379309323,680.0,15266.0,True
4467,50,3697.0,104.98127187061183,426.0,15819.0,True
5797,116,458.0,111.74492963786402,285.0,19063.0,True
5104,101,2075.0,218.36583265382504,292.0,17451.0,True
5709,97,643.0,144.30368915545472,315.0,18883.0,True
5874,141,221.0,192.20732519839112,379.0,19309.0,True
5899,31,288.0,120.01357678248372,259.0,19245.0,True
4500,100,3626.0,249.89399665199775,416.0,15911.0,True
5982,107,181.0,108.50909440416555,198.0,19364.0,True
5041,15,2104.0,142.20514188694168,415.0,17442.0,True
5108,136,2044.0,418.5857664819826,323.0,17503.0,True
4584,41,3080.0,246.3969149355251,686.0,16474.0,True
5826,5,265.0,141.39940984689946,449.0,19289.0,True
5943,92,229.0,106.67146149877593,244.0,19325.0,True
5583,53,905.0,173.90601613153217,425.0,18651.0,True
5690,139,607.0,118.01445549851768,420.0,18951.0,True
5227,85,1813.0,157.25884653664355,279.0,17745.0,True
5069,117,2208.0,243.22350935850884,258.0,17353.0,True
5739,40,624.0,180.20784198358686,298.0,18937.0,True
5942,82,184.0,82.06124468218133,296.0,19377.0,True
4224,13,4468.0,254.58054529177576,573.0,15102.0,True
5701,185,741.0,148.35397312701005,277.0,18831.0,True
5924,186,170.0,88.3555114535099,357.0,19403.0,True
4704,193,3107.0,319.65793108934196,327.0,16467.0,True
3836,68,5733.0,391.0666578613944,895.0,13841.0,True
5038,167,2006.0,306.98408828268543,549.0,17571.0,True
5815,34,420.0,232.24066554575475,337.0,19159.0,True
5946,83,254.0,146.9267805427319,237.0,19325.0,True
5869,106,497.0,134.95732426231328,164.0,19084.0,True
5958,129,9.0,10.64804173336669,468.0,19578.0,True
5798,76,485.0,191.91870052836106,330.0,19108.0,True
5790,165,734.0,128.87217650123898,118.0,18860.0,True
5330,2,1639.0,237.9282888383921,294.0,17955.0,True
5891,153,222.0,155.93315261690282,398.0,19373.0,True
6034,178,126.0,89.8074134470584,188.0,19470.0,True
5630,127,620.0,150.95585449712212,613.0,18978.0,True
5759,33,432.0,247.74097706060132,497.0,19170.0,True
5138,114,2072.0,347.1218946163459,269.0,17531.0,True
5665,199,582.0,239.72511727201498,564.0,19021.0,True
5940,151,173.0,101.37658429768022,353.0,19431.0,True
5133,72,2121.0,126.4586151024005,233.0,17483.0,True
5986,77,225.0,140.72128002787315,210.0,19383.0,True
5832,57,318.0,133.33628018401492,437.0,19292.0,True
6063,122,9.0,22.378604903143838,270.0,19606.0,True
5985,26,246.0,160.53374577304047,199.0,19372.0,True
5399,150,1593.0,162.20294752727122,234.0,18033.0,True
4240,188,4692.0,360.08278110928654,344.0,14935.0,True
5576,168,1190.0,199.4575312538481,236.0,18441.0,True
3934,96,6034.0,374.18960729626394,220.0,13598.0,True
4420,84,3856.0,140.26710455851747,531.0,15780.0,True
5520,91,1149.0,265.5111942045011,401.0,18487.0,True
5321,11,1616.0,174.58208869478656,371.0,18022.0,True
4939,71,2511.0,224.68436025018792,330.0,17127.0,True
5585,175,1145.0,196.33958338071278,259.0,18494.0,True
5694,12,277.0,159.3544430382978,814.0,19363.0,True
4749,39,2656.0,187.25951951916423,705.0,16987.0,True
5840,46,552.0,99.3917093063799,209.0,19092.0,True
5890,118,439.0,158.75236649224334,235.0,19209.0,True
4969,99,2121.0,233.81400081403544,640.0,17527.0,True
5634,195,598.0,184.62189484803292,680.0,19056.0,True
5894,23,184.0,141.5133744520041,494.0,19472.0,True
6036,142,143.0,87.82297867990029,235.0,19519.0,True
4857,54,2601.0,258.95175457742556,485.0,17064.0,True
5814,35,293.0,137.91754988028129,564.0,19374.0,True
5246,25,1959.0,117.89329517172607,215.0,17711.0,True
4284,189,4162.0,176.18097358507805,701.0,15510.0,True
5487,8,1199.0,230.97739601176949,488.0,18485.0,True
5615,194,1046.0,274.3697951271111,317.0,18641.0,True
5605,149,1146.0,146.2831897018607,258.0,18544.0,True
5882,30,540.0,265.25346008148347,190.0,19150.0,True
6048,61,159.0,97.66316712607592,228.0,19531.0,True
5648,66,885.0,342.71874219860166,382.0,18805.0,True
5711,157,506.0,231.23972063922048,610.0,19187.0,True
4678,95,3003.0,117.38736553596488,645.0,16690.0,True
6000,86,217.0,162.6737231626136,281.0,19479.0,True
5117,124,2021.0,231.82532712202817,469.0,17676.0,True
5768,160,55.0,56.063722069459544,962.0,19651.0,True
5904,190,405.0,148.47871794290307,301.0,19301.0,True
5110,94,2176.0,184.14250993098045,343.0,17530.0,True
4907,69,2274.0,352.13635197611603,728.0,17434.0,True
5913,19,331.0,167.06214064630433,353.0,19381.0,True
4612,60,3045.0,228.27980787051558,817.0,16672.0,True
3858,191,6509.0,293.75146271614096,153.0,13209.0,True
6046,87,208.0,86.28941330240872,215.0,19516.0,True
4924,152,2555.0,265.0006094768073,430.0,17174.0,True
5689,138,897.0,191.34581719518056,304.0,18833.0,True
4642,162,3213.0,209.69441281660812,568.0,16518.0,True
5176,197,1605.0,227.4225998954533,745.0,18126.0,True
5730,21,852.0,140.93918271470912,256.0,18880.0,True
5861,147,493.0,254.17585864958704,325.0,19240.0,True
5325,43,1114.0,345.1830076926384,965.0,18619.0,True
5754,132,802.0,122.45327030980593,268.0,18932.0,True
4927,80,2524.0,256.78563821235326,458.0,17213.0,True
6009,113,168.0,81.61131135075024,358.0,19570.0,True
5200,62,1332.0,132.8369344873471,979.0,18406.0,True
4775,58,2694.0,150.57249037867888,673.0,17046.0,True
5216,65,1850.0,163.69964065660048,438.0,17891.0,True
6019,47,193.0,90.26326623468921,308.0,19549.0,True
5838,89,336.0,175.32799400199886,543.0,19423.0,True
5970,182,472.0,116.37884508489324,169.0,19300.0,True
6061,64,208.0,134.33293096231165,231.0,19566.0,True
4677,93,3461.0,206.40897869459357,269.0,16314.0,True
4520,10,3997.0,352.5490048262881,219.0,15779.0,True
5596,176,1168.0,236.65627131260692,346.0,18610.0,True
6008,196,255.0,92.08745323140292,314.0,19523.0,True
6039,154,288.0,203.18712006314948,207.0,19494.0,True
6084,187,132.0,98.2742356844998,262.0,19652.0,True
5291,78,1945.0,271.4102878685462,234.0,17839.0,True
5119,159,2110.0,172.11197878150065,462.0,17676.0,True
5193,137,1906.0,210.0533346892796,466.0,17881.0,True
5594,92,966.0,254.42524310216186,558.0,18821.0,True
5818,111,589.0,127.93681577483163,373.0,19201.0,True
4644,45,3323.0,178.95814117368027,511.0,16467.0,True
5879,1,454.0,196.56161461567254,383.0,19342.0,True
4593,70,3611.0,273.69163357664536,377.0,16185.0,True
6076,98,170.0,99.03444161410113,255.0,19626.0,True
4997,184,2176.0,270.50036698025156,694.0,17628.0,True
5476,41,1472.0,245.06846963845342,368.0,18342.0,True
5756,77,749.0,196.26427364809902,403.0,19071.0,True
5947,81,200.0,110.7901804983892,528.0,19621.0,True
5733,108,789.0,73.55347995488066,402.0,19033.0,True
5548,174,1071.0,193.5033467043921,600.0,18751.0,True
5182,90,2083.0,179.9414214911899,350.0,17739.0,True
4368,173,4448.0,138.11642960951986,328.0,15377.0,True
5160,164,2298.0,172.47768729040536,189.0,17529.0,True
4691,0,3342.0,328.04224337268226,410.0,16489.0,True
5952,145,468.0,231.34764834662826,264.0,19365.0,True
5714,56,819.0,205.32471825257429,438.0,19017.0,True
5269,13,1959.0,293.9737068271465,339.0,17887.0,True
6085,177,186.0,134.58379243478942,273.0,19663.0,True
5864,131,637.0,129.06140904183908,297.0,19213.0,True
6010,143,418.0,219.49325178768532,220.0,19434.0,True
4926,121,2885.0,276.99652790756176,228.0,16974.0,True
5478,158,1634.0,135.57906289871033,250.0,18229.0,True
4722,7,2917.0,399.0890349949314,750.0,16946.0,True
6125,135,167.0,113.0066187197832,202.0,19698.0,True
5816,24,344.0,207.99439646103943,698.0,19521.0,True
4901,20,2878.0,189.7932730006176,298.0,16992.0,True
5811,4,822.0,235.01028955919375,246.0,19048.0,True
6160,165,80.0,47.22832947293109,227.0,19791.0,True
4823,17,2658.0,401.9275691479167,708.0,17218.0,True
5420,75,1262.0,322.7118231995266,775.0,18614.0,True
5969,126,291.0,192.72022990760905,456.0,19586.0,True
5967,169,449.0,172.7573432588444,306.0,19431.0,True
5573,57,1461.0,253.5766435764379,222.0,18419.0,True
4245,193,5041.0,167.44580052219882,222.0,14842.0,True
4845,109,2394.0,312.85836416963997,938.0,17492.0,True
6058,115,153.0,106.9088223346068,412.0,19737.0,True
4713,179,3118.0,141.82887109299105,609.0,16773.0,True
6013,146,569.0,272.9404830556079,113.0,19332.0,True
5093,123,2507.0,257.14202917368925,259.0,17402.0,True
4222,125,5084.0,281.87160919201244,303.0,14829.0,True
4786,26,2983.0,331.19516058511766,537.0,16931.0,True
5721,38,933.0,210.87091176158822,377.0,18982.0,True
5062,31,2342.0,178.4138177122027,495.0,17576.0,True
5944,155,497.0,255.26442065709972,339.0,19422.0,True
5107,161,1862.0,497.11637161836296,897.0,18073.0,True
4423,170,4471.0,252.74987048862684,214.0,15468.0,True
6159,185,216.0,85.15373434897107,177.0,19739.0,True
5373,105,1978.0,367.93288323671305,237.0,17978.0,True
5960,36,513.0,210.22213103878028,333.0,19444.0,True
5521,167,1266.0,197.89293642546141,610.0,18696.0,True
5671,192,905.0,238.70068806456803,583.0,19057.0,True
4706,163,3138.0,193.7685525912589,681.0,16826.0,True
5732,130,863.0,209.58043369084982,476.0,19105.0,True
4968,73,2715.0,298.81417540810594,375.0,17261.0,True
4740,113,3443.0,166.8827307171969,279.0,16536.0,True
5668,28,954.0,327.65261940062726,572.0,19039.0,True
6062,140,168.0,91.70668646308005,492.0,19828.0,True
6117,128,264.0,146.11225812862386,252.0,19736.0,True
6179,122,93.0,49.934850570203345,294.0,19909.0,True
5621,63,987.0,199.50781267104406,678.0,19015.0,True
6065,116,563.0,204.69064882602325,104.0,19443.0,True
5897,32,384.0,212.26014593065693,646.0,19627.0,True
5666,133,1127.0,307.51663670885273,427.0,18885.0,True
5937,134,462.0,248.62501962834926,484.0,19550.0,True
5758,148,935.0,195.23003172888446,406.0,19077.0,True
5231,79,2049.0,181.57770178976182,492.0,17965.0,True
6077,16,277.0,204.66073133418888,368.0,19742.0,True
6098,171,194.0,121.39947563032845,394.0,19825.0,True
5385,6,1967.0,167.39325598034839,296.0,18053.0,True
6148,67,62.0,63.22031905078116,409.0,19958.0,True
5999,27,517.0,301.64209576378073,306.0,19504.0,True
6096,166,128.0,129.4240790719067,465.0,19894.0,True
5820,188,781.0,189.93042951816443,406.0,19242.0,True
6144,139,51.0,49.62149774545543,437.0,19975.0,True
6215,144,186.0,103.40865315480099,172.0,19854.0,True
5482,181,1674.0,136.96432787915586,381.0,18369.0,True
5442,3,1926.0,111.39474142317465,231.0,18119.0,True
4948,103,2907.0,124.74915777759615,323.0,17143.0,True
6140,100,236.0,124.7457401097348,283.0,19819.0,True
5552,74,1512.0,224.41866230212065,392.0,18545.0,True
6166,84,224.0,163.27019845804122,257.0,19833.0,True
5458,82,1806.0,315.85318130328085,333.0,18257.0,True
5760,25,1101.0,355.7076033439164,299.0,18974.0,True
5920,49,880.0,158.04586982735904,159.0,19196.0,True
5030,114,2792.0,416.0158809311941,293.0,17288.0,True
6080,189,217.0,118.01476070474712,479.0,19864.0,True
5885,129,881.0,205.52050178407978,241.0,19204.0,True
6086,110,446.0,249.135039094161,249.0,19641.0,True
5926,40,645.0,121.65934603383268,395.0,19443.0,True
6183,150,255.0,144.2580040257657,216.0,19834.0,True
4443,69,4211.0,290.87518889441594,581.0,15892.0,True
6108,99,516.0,124.5862325106677,125.0,19587.0,True
4747,155,3059.0,252.19105979541192,770.0,17045.0,True
5955,44,732.0,248.55095583680873,271.0,19375.0,True
4383,120,4565.0,116.11058187193706,445.0,15545.0,True
6182,23,194.0,149.3096103847839,299.0,19916.0,True
5658,178,1041.0,144.2768851176197,647.0,19086.0,True
5848,124,1019.0,172.33881713856172,215.0,19109.0,True
6128,1,436.0,124.95138521408106,186.0,19694.0,True
1176,175,14321.0,187.99233963110132,520.0,5811.0,True
5810,54,719.0,150.75894912706252,617.0,19418.0,True
6220,95,157.0,110.13983631695763,293.0,19982.0,True
5992,106,748.0,137.0653648644621,205.0,19392.0,True
6105,42,361.0,90.60843026715284,331.0,19781.0,True
6006,37,319.0,169.2306741861257,619.0,19824.0,True
6123,29,413.0,172.653575643043,238.0,19732.0,True
5396,30,1532.0,244.82576017482285,820.0,18613.0,True
5895,153,367.0,251.45878313225737,801.0,19779.0,True
4986,62,2887.0,254.5586614310687,351.0,17265.0,True
5232,71,2452.0,191.73907779080724,233.0,17707.0,True
6118,14,414.0,246.29974759885062,261.0,19746.0,True
6107,198,214.0,132.13045647551866,486.0,19946.0,True
4464,147,4403.0,396.07133586900545,398.0,15774.0,True
6241,93,192.0,109.1022837042139,250.0,19988.0,True
6147,83,190.0,121.93890929774004,446.0,19991.0,True
5360,5,2156.0,208.55742915552977,309.0,18026.0,True
5989,91,729.0,135.19753183459417,275.0,19453.0,True
5710,168,1122.0,307.3501475901431,499.0,19069.0,True
6042,66,673.0,234.16140140413322,227.0,19518.0,True
5566,34,1801.0,314.7909488464561,207.0,18391.0,True
6113,52,380.0,149.80273012576612,338.0,19812.0,True
4629,61,3954.0,65.25354140770412,343.0,16238.0,True
6191,39,173.0,115.39554145857977,387.0,20021.0,True
4943,53,3092.0,158.715786185134,291.0,17103.0,True
6263,90,84.0,53.1889085518399,308.0,20112.0,True
6205,94,305.0,157.47053196727728,233.0,19891.0,True
6229,87,103.0,57.69705977171155,386.0,20096.0,True
6026,102,791.0,172.57607571041547,151.0,19410.0,True
5839,151,269.0,189.50148551024571,1049.0,19932.0,True
5781,85,871.0,146.75410923476926,603.0,19330.0,True
5910,117,884.0,233.11289098356264,308.0,19319.0,True
5961,195,781.0,193.68785376879507,305.0,19422.0,True
6162,33,289.0,137.47744793517566,349.0,19914.0,True
6208,157,248.0,117.79996743183287,287.0,19959.0,True
6126,50,194.0,118.61789243656095,518.0,20018.0,True
4776,180,3499.0,320.5508455576723,349.0,16724.0,True
6074,18,302.0,175.19356835925942,557.0,19922.0,True
5677,46,1303.0,146.80375716128285,431.0,18924.0,True
6028,10,528.0,134.5485898093571,428.0,19700.0,True
6228,2,311.0,187.86999285015855,210.0,19919.0,True
6122,22,358.0,187.181301542555,381.0,19872.0,True
6279,177,117.0,38.985988276911954,270.0,20115.0,True
6222,190,152.0,121.84931394115324,389.0,20082.0,True
4803,171,3521.0,99.98535047924169,270.0,16714.0,True
6180,173,143.0,91.77296468157792,478.0,20093.0,True
6041,176,804.0,241.81745767926625,143.0,19432.0,True
5537,183,1599.0,254.87096008056454,515.0,18638.0,True
5299,169,2531.0,91.2303099435234,90.0,17708.0,True
4297,8,5003.0,165.4705517281821,398.0,15243.0,True
6231,80,206.0,110.98030392403903,331.0,20042.0,True
4483,118,4476.0,216.7723025714084,335.0,15777.0,True
5423,165,2223.0,469.52354381791133,191.0,18034.0,True
5217,156,2495.0,295.6324594677099,316.0,17771.0,True
5889,194,1110.0,212.89510443874192,188.0,19156.0,True
4812,107,3300.0,297.32162995629733,498.0,16968.0,True
5806,11,967.0,218.60226438347902,509.0,19302.0,True
5236,182,2506.0,364.81031256541496,282.0,17764.0,True
6260,197,171.0,75.47390017040763,313.0,20102.0,True
5538,33,2054.0,295.1328640084567,97.0,18220.0,True
5935,59,876.0,138.8748596251156,343.0,19404.0,True
5984,127,765.0,75.96998211380424,346.0,19518.0,True
4169,92,5366.0,134.67994302371307,606.0,14918.0,True
5078,131,2884.0,225.92936553960757,300.0,17414.0,True
6030,148,590.0,215.48864582002403,434.0,19708.0,True
6276,135,211.0,143.33865172276637,255.0,20091.0,True
4639,123,3992.0,307.6958309943208,368.0,16312.0,True
4962,196,2852.0,141.7841651014225,587.0,17454.0,True
6177,75,193.0,158.67955513645472,504.0,20117.0,True
3953,35,6637.0,338.37202051811636,211.0,13674.0,True
5111,64,2587.0,174.15523025248626,539.0,17727.0,True
4017,137,5670.0,355.3146673292814,952.0,14647.0,True
4060,68,5426.0,221.5171728949864,989.0,14891.0,True
5769,162,1274.0,194.70079809905044,351.0,19044.0,True
6106,51,444.0,201.79679493026498,428.0,19884.0,True
6082,88,494.0,273.91019679242004,450.0,19836.0,True
4831,36,3475.0,431.89218745261434,330.0,16858.0,True
6103,42,9.0,30.496812872216957,883.0,20327.0,True
6072,119,232.0,187.92849369672598,743.0,20105.0,True
6217,19,288.0,218.12848425889456,367.0,20052.0,True
6069,6,691.0,219.15204370133017,298.0,19651.0,True
3013,139,10376.0,455.26129126092866,209.0,9971.0,True
5431,76,2167.0,150.5248450342152,315.0,18180.0,True
5623,7,1736.0,377.8297868206463,273.0,18613.0,True
5669,86,1480.0,280.6849229734507,409.0,18876.0,True
6343,84,92.0,37.05470406101044,254.0,20265.0,True
5972,48,889.0,180.22505939443838,329.0,19469.0,True
5364,78,2260.0,190.45806235214528,374.0,18100.0,True
5718,57,1481.0,326.5559251311479,287.0,18881.0,True
5719,191,1338.0,190.11869994680555,432.0,19029.0,True
6272,112,166.0,84.21652819926051,375.0,20204.0,True
6221,152,188.0,93.01282591369416,492.0,20183.0,True
6255,159,235.0,123.88303425845096,369.0,20138.0,True
5906,108,1176.0,269.9908549002799,195.0,19198.0,True
5589,11,1824.0,251.2229976695727,302.0,18550.0,True
6270,164,157.0,121.16110837227427,399.0,20226.0,True
6089,61,458.0,253.72831649817482,535.0,19930.0,True
6029,70,326.0,169.07210859542465,791.0,20063.0,True
5408,31,2315.0,311.7966899072099,253.0,18075.0,True
5788,196,1235.0,96.92639869214123,431.0,19172.0,True
6315,185,219.0,118.8579846303092,243.0,20189.0,True
5559,194,2025.0,277.06524583838865,212.0,18383.0,True
4886,89,3319.0,248.03030403350402,430.0,17089.0,True
6325,113,193.0,86.9591953775205,250.0,20219.0,True
5737,186,1444.0,134.0063290179874,332.0,18969.0,True
5744,107,1570.0,283.27463311234686,200.0,18845.0,True
5998,15,412.0,192.1100097947537,805.0,20003.0,True
5278,55,2531.0,289.11146202165577,320.0,17884.0,True
5277,160,2285.0,262.72436346915504,568.0,18132.0,True
4312,154,4636.0,337.7880542856277,895.0,15783.0,True
5831,6,1038.0,91.64175273216138,528.0,19382.0,True
6211,58,353.0,149.14486065505514,390.0,20068.0,True
6079,133,652.0,198.58774538292917,402.0,19779.0,True
4895,197,3343.0,214.44601148237538,411.0,17090.0,True
5728,116,1686.0,238.11066218300942,141.0,18759.0,True
6320,140,289.0,151.4903391348958,196.0,20157.0,True
6170,142,311.0,173.73966235114625,547.0,20136.0,True
1871,158,13032.0,297.8747070715207,444.0,7416.0,True
5416,111,2409.0,312.37159498270967,206.0,18040.0,True
6109,12,562.0,170.9976908108843,423.0,19887.0,True
6175,72,224.0,109.63635516077562,623.0,20226.0,True
5123,122,2842.0,275.18176479399364,387.0,17609.0,True
5868,22,1261.0,239.75828621258285,271.0,19190.0,True
4526,128,4589.0,211.1352847247861,288.0,15866.0,True
6131,101,318.0,215.1301741090316,618.0,20138.0,True
5775,41,1207.0,256.2247895653518,536.0,19249.0,True
6226,43,266.0,131.3604250546109,490.0,20190.0,True
6092,17,314.0,107.54668939742025,732.0,20143.0,True
6278,143,95.0,41.929396629059305,519.0,20364.0,True
6172,167,298.0,144.90386738775777,564.0,20161.0,True
6375,120,200.0,125.73079436260278,153.0,20263.0,True
5951,13,1045.0,234.46882615197825,323.0,19422.0,True
6262,121,198.0,70.91751000485826,474.0,20272.0,True
4745,109,3880.0,230.5700013350603,325.0,16594.0,True
6374,44,220.0,105.70371891048897,154.0,20259.0,True
6157,199,461.0,275.7745305096543,458.0,20020.0,True
5932,21,1212.0,167.1881378933394,223.0,19278.0,True
6329,134,263.0,150.5244257284349,252.0,20228.0,True
5077,138,2942.0,416.88749494087403,442.0,17553.0,True
5327,157,2484.0,400.9383097668044,356.0,18012.0,True
3957,49,6383.0,275.3561373193887,638.0,14113.0,True
6057,4,946.0,250.71323894398833,231.0,19555.0,True
6078,125,816.0,231.0259232750956,313.0,19688.0,True
6287,20,90.0,75.09086368880466,550.0,20415.0,True
4485,81,4598.0,190.4352085852527,461.0,15909.0,True
6334,166,246.0,177.78668142315703,277.0,20262.0,True
5143,172,2709.0,274.73740856074664,522.0,17800.0,True
4620,103,4241.0,212.62829720075715,394.0,16270.0,True
6119,130,831.0,198.53177764865927,196.0,19686.0,True
2639,141,11233.0,63.72444322095621,474.0,9284.0,True
6361,189,328.0,222.84060752353736,130.0,20195.0,True
6322,28,353.0,184.8292615316595,215.0,20182.0,True
5643,115,1459.0,247.2735335813588,672.0,19081.0,True
6038,173,886.0,121.2387293912616,371.0,19656.0,True
5609,9,1832.0,398.99359695339206,406.0,18710.0,True
6233,60,460.0,239.18569784631433,376.0,20090.0,True
6302,26,212.0,117.06815026688784,431.0,20342.0,True
6149,40,592.0,130.94360321140778,412.0,19963.0,True
5964,34,1236.0,268.55106146629976,203.0,19324.0,True
6388,62,238.0,114.09787709280846,175.0,20323.0,True
6045,97,650.0,283.93908077648473,612.0,19913.0,True
4575,147,4221.0,118.79588283360451,570.0,16344.0,True
5344,198,2744.0,156.87038401003917,139.0,17822.0,True
6377,106,111.0,117.60648496568581,341.0,20460.0,True
6145,136,336.0,181.20154046283676,700.0,20238.0,True
5262,56,2822.0,185.26012881983218,217.0,17759.0,True
6328,73,332.0,234.7752519885215,279.0,20253.0,True
6068,146,1081.0,350.25510956640534,156.0,19505.0,True
5800,98,1434.0,149.51926139984482,372.0,19154.0,True
5613,180,1867.0,257.87971602206414,403.0,18723.0,True
6054,184,966.0,174.17107071722342,331.0,19644.0,True
6335,67,278.0,211.34162829782787,344.0,20334.0,True
6392,14,221.0,132.09190258970767,250.0,20405.0,True
4690,148,4162.0,291.08373317128877,392.0,16470.0,True
6399,18,217.0,96.16553045072683,238.0,20415.0,True
5055,74,3312.0,305.5735061228758,250.0,17320.0,True
6268,155,308.0,175.43550166471172,508.0,20326.0,True
5822,63,1041.0,247.68205251486947,756.0,19594.0,True
6213,132,277.0,142.73970647349873,683.0,20362.0,True
6121,170,791.0,164.8594122698392,363.0,19853.0,True
6259,45,237.0,176.21092782997025,620.0,20408.0,True
6244,10,711.0,216.97916472652486,194.0,19937.0,True
6384,30,94.0,40.945445721860764,410.0,20555.0,True
5995,94,1193.0,158.4995122873844,269.0,19461.0,True
4424,52,5133.0,318.31815152933325,268.0,15523.0,True
5777,96,1697.0,164.97327086110934,241.0,18959.0,True
6305,149,240.0,116.76006477962837,500.0,20419.0,True
6309,16,325.0,167.24804569971596,415.0,20338.0,True
6192,54,745.0,169.3463181556799,288.0,19923.0,True
4406,65,5014.0,278.76171744106637,464.0,15659.0,True
5590,23,1818.0,405.48303799881694,607.0,18856.0,True
3825,144,7557.0,298.75098944943824,198.0,13119.0,True
6017,114,1170.0,118.02685066093454,278.0,19507.0,True
6376,175,364.0,209.39561336605084,200.0,20315.0,True
5761,71,1343.0,146.2054912250177,661.0,19336.0,True
6146,82,813.0,193.26589848573823,325.0,19866.0,True
4619,126,4456.0,308.55089867609814,349.0,16224.0,True
6370,181,418.0,206.6471992270496,173.0,20264.0,True
4802,46,3509.0,208.27097137202446,729.0,17173.0,True
4105,178,5994.0,144.30434158307418,683.0,14721.0,True
5530,187,2147.0,108.75703105907239,460.0,18568.0,True
6004,24,561.0,228.75013823731751,954.0,20156.0,True
5380,127,2832.0,117.03252293136222,140.0,17889.0,True
6091,38,1077.0,175.94552993472587,243.0,19646.0,True
6037,192,1162.0,238.28804712629815,278.0,19562.0,True
5109,104,3366.0,226.3210701902909,174.0,17361.0,True
6120,117,896.0,245.55879301073014,341.0,19831.0,True
6137,129,1016.0,278.5391008643005,178.0,19712.0,True
6403,87,165.0,71.15419808607705,370.0,20563.0,True
6173,42,223.0,131.40331326258342,910.0,20508.0,True
4255,77,5594.0,237.86441050006528,476.0,15144.0,True
5892,79,1475.0,204.41191612468887,290.0,19265.0,True
5862,188,861.0,169.17686244119446,965.0,19880.0,True
5383,124,2693.0,92.04428268114638,297.0,18051.0,True
6319,32,351.0,139.73199387050835,450.0,20410.0,True
5636,15,1427.0,182.9400469598225,959.0,19342.0,True
5127,111,3019.0,337.10265826747565,518.0,17752.0,True
4735,91,4250.0,202.08088665272487,282.0,16522.0,True
5715,69,1786.0,190.30737881164725,405.0,18987.0,True
6083,131,1096.0,102.59380781728218,292.0,19681.0,True
5833,161,1651.0,275.7169325000808,270.0,19128.0,True
6142,5,901.0,141.65177616968595,342.0,19879.0,True
5881,179,1484.0,214.20596950672166,339.0,19299.0,True
6445,19,9.0,8.605047701542045,470.0,20774.0,True
6505,43,9.0,16.526705056946,343.0,20774.0,True
6531,166,149.0,133.6410434148596,160.0,20642.0,True
6135,145,291.0,244.48661311157326,977.0,20501.0,True
6252,176,823.0,217.7784394767534,212.0,19974.0,True
6419,66,103.0,145.29089256433522,477.0,20705.0,True
6364,110,306.0,138.8912998599391,436.0,20503.0,True
6346,150,300.0,153.45562471826906,484.0,20510.0,True
5025,139,3539.0,347.5305575434547,287.0,17275.0,True
6163,167,1124.0,180.92639888530172,124.0,19690.0,True
6455,183,165.0,86.75782364579956,333.0,20653.0,True
5745,140,1598.0,192.44276906801494,579.0,19224.0,True
4315,35,5490.0,118.31878481610096,434.0,15333.0,True
5929,153,1614.0,191.54185705074678,161.0,19213.0,True
6389,93,332.0,229.27644816972844,347.0,20497.0,True
5004,123,3625.0,349.64594036700146,268.0,17213.0,True
6468,57,110.0,65.71352884017962,375.0,20728.0,True
5265,31,3132.0,320.7912606482218,164.0,17710.0,True
5130,11,3315.0,173.67885917173095,283.0,17530.0,True
5620,151,2148.0,384.5174162512757,363.0,18698.0,True
4887,191,4007.0,132.2585579847413,178.0,16842.0,True
6438,75,198.0,107.61206785679913,359.0,20651.0,True
6232,29,782.0,94.91246178850923,356.0,20069.0,True
4842,33,3906.0,291.2619929153944,392.0,16946.0,True
6274,56,621.0,153.5022776074475,399.0,20233.0,True
6474,152,133.0,84.72193979549807,354.0,20722.0,True
4881,174,3786.0,437.1696921023734,435.0,17069.0,True
6152,53,892.0,230.01620606927014,410.0,19965.0,True
6428,156,97.0,41.565362811529,500.0,20764.0,True
6369,1,401.0,206.86727492875903,375.0,20463.0,True
6313,36,696.0,235.0812622446358,227.0,20168.0,True
4606,83,4636.0,258.6530718194684,390.0,16229.0,True
6196,99,901.0,183.75910682492415,326.0,19971.0,True
4477,3,5094.0,203.37710397506018,357.0,15784.0,True
5959,67,1298.0,18.698121312997525,472.0,19582.0,True
6277,165,806.0,96.1027942108434,240.0,20079.0,True
6543,20,241.0,143.22450004382193,142.0,20644.0,True
6312,105,304.0,204.24456302998578,654.0,20585.0,True
6591,132,67.0,64.98112663860697,195.0,20828.0,True
6489,160,221.0,107.58565596124355,276.0,20676.0,True
4631,88,4303.0,418.7841413841145,696.0,16596.0,True
5795,112,1788.0,140.97128585985325,344.0,19113.0,True
6340,27,398.0,172.71702887019742,499.0,20504.0,True
5631,193,2138.0,279.63336586211483,399.0,18768.0,True
6307,170,683.0,276.2672100297923,304.0,20225.0,True
4321,98,5819.0,472.7682570390257,184.0,15089.0,True
6051,0,1404.0,191.74576919617056,199.0,19506.0,True
6513,121,138.0,97.54468600442485,331.0,20775.0,True
4397,115,5630.0,263.30489761458404,163.0,15303.0,True
6594,10,121.0,97.75460396258202,176.0,20816.0,True
6510,72,157.0,112.79891263888663,341.0,20783.0,True
6363,25,484.0,205.90452337089135,391.0,20457.0,True
6333,122,763.0,276.7356671660083,196.0,20180.0,True
6431,182,223.0,71.13467099950608,450.0,20720.0,True
6415,2,394.0,197.42655797403822,329.0,20550.0,True
5872,50,1697.0,162.97680134821283,324.0,19249.0,True
6025,59,925.0,283.3007609764127,767.0,20023.0,True
6603,54,135.0,90.14507231883188,160.0,20816.0,True
5208,40,3161.0,155.62272287762397,355.0,17796.0,True
6235,7,850.0,183.30451532038273,390.0,20108.0,True
6356,95,310.0,165.7603550648493,601.0,20652.0,True
6111,172,922.0,274.9301902576132,579.0,20053.0,True
6548,136,164.0,119.81201722121826,301.0,20812.0,True
5500,150,2751.0,107.5987564878718,195.0,18225.0,True
5762,118,1976.0,274.39387969308007,325.0,19001.0,True
5836,100,1744.0,187.5357874245931,359.0,19238.0,True
6449,162,217.0,106.74530850053966,461.0,20769.0,True
4725,138,4445.0,183.47286942629276,331.0,16542.0,True
6385,85,262.0,145.10028160147166,586.0,20731.0,True
5011,199,3653.0,323.13021479854706,396.0,17345.0,True
5129,4,3305.0,63.89543752792699,449.0,17693.0,True
6452,68,287.0,131.35949200102186,402.0,20717.0,True
6390,198,556.0,133.03892812325253,299.0,20451.0,True
6332,128,694.0,145.37296226151614,332.0,20314.0,True
6495,101,182.0,175.45287950307758,415.0,20827.0,True
6526,81,203.0,122.836936149932,327.0,20806.0,True
6404,196,389.0,270.21295587197545,427.0,20621.0,True
5063,197,3617.0,134.1196688438433,316.0,17398.0,True
5222,39,3211.0,102.30491605721846,344.0,17804.0,True
5353,26,2725.0,199.4787483532568,596.0,18293.0,True
6317,163,344.0,184.53264787059518,733.0,20682.0,True
4378,102,5703.0,267.5764493745387,242.0,15328.0,True
4020,37,6965.0,250.5377899037129,359.0,14069.0,True
6454,51,404.0,247.4457338291459,313.0,20631.0,True
5556,76,2488.0,435.57593048405477,381.0,18547.0,True
6059,17,1385.0,222.91843890835085,326.0,19651.0,True
6466,78,439.0,236.42758187651563,249.0,20597.0,True
5934,70,1439.0,286.45403533268535,539.0,19600.0,True
5691,73,1813.0,268.4520214685947,692.0,19228.0,True
6545,34,232.0,152.78046260472274,307.0,20811.0,True
4002,141,7041.0,218.25248707813574,364.0,14003.0,True
5776,187,1839.0,336.7389857396387,493.0,19206.0,True
6187,8,1157.0,216.3281146683411,260.0,19889.0,True
6475,119,237.0,162.70564378040922,439.0,20810.0,True
6249,64,1081.0,192.61174331728787,214.0,19968.0,True
6357,178,511.0,136.50425745708142,488.0,20540.0,True
6323,6,836.0,89.92392997850791,263.0,20231.0,True
6050,21,1588.0,221.35157590064946,178.0,19482.0,True
5043,58,3721.0,244.63611622143117,312.0,17350.0,True
6538,125,243.0,116.51539455277505,336.0,20831.0,True
6529,147,282.0,114.35427289077832,312.0,20793.0,True
5805,60,1821.0,290.23942919461894,463.0,19254.0,True
6413,177,306.0,294.46706166071067,560.0,20770.0,True
6546,148,108.0,71.20517710134202,463.0,20969.0,True
4376,107,5538.0,276.7224666607354,462.0,15541.0,True
6552,173,357.0,166.02175332232807,205.0,20723.0,True
6047,185,1603.0,231.71710735714709,176.0,19478.0,True
6554,184,226.0,133.05447220387697,334.0,20859.0,True
6580,65,180.0,149.34168606086692,315.0,20905.0,True
5990,164,1579.0,226.83932310163826,328.0,19507.0,True
5641,126,2368.0,242.54391528424628,317.0,18719.0,True
6341,133,997.0,182.0708713592408,84.0,20093.0,True
6456,48,458.0,265.4728194772095,308.0,20633.0,True
6359,49,802.0,179.6175683662462,232.0,20291.0,True
6281,158,1006.0,197.77807376081842,238.0,20091.0,True
5319,15,2932.0,362.5735690270399,520.0,18167.0,True
5258,30,3258.0,196.87755189229347,305.0,17843.0,True
6324,79,676.0,182.26460545454484,456.0,20425.0,True
6639,29,147.0,78.40703928106673,226.0,20955.0,True
6372,23,653.0,155.24319020037578,356.0,20453.0,True
6424,90,336.0,192.29015190305978,536.0,20785.0,True
4521,151,4898.0,200.13228532563215,664.0,16224.0,True
6345,129,664.0,316.50571610607994,435.0,20460.0,True
6453,61,356.0,139.40919793845416,452.0,20768.0,True
6668,183,188.0,124.00231402700625,153.0,20937.0,True
6575,170,255.0,111.73126309805997,299.0,20872.0,True
6022,71,1144.0,166.64752157073187,733.0,19984.0,True
6571,94,265.0,177.82956134813912,294.0,20864.0,True
5491,135,2716.0,271.46340465886675,400.0,18415.0,True
6181,168,1257.0,270.2787518787217,259.0,19874.0,True
6150,62,1136.0,422.395484096768,449.0,20001.0,True
6035,9,916.0,312.9947991996476,939.0,20222.0,True
4589,80,5027.0,178.95529064071994,322.0,16115.0,True
6459,154,358.0,256.17170646827003,459.0,20789.0,True
6535,134,249.0,142.81081231261268,415.0,20906.0,True
5884,97,1870.0,297.12781439098194,325.0,19288.0,True
5547,103,2619.0,212.484099949175,398.0,18549.0,True
6056,44,1206.0,182.79887313340396,642.0,19963.0,True
6544,28,224.0,99.02308013667509,444.0,20946.0,True
6628,43,238.0,153.45332936257586,232.0,20932.0,True
5339,47,3374.0,316.69535523081964,122.0,17797.0,True
5273,89,3140.0,308.91176498803713,470.0,18031.0,True
6296,146,898.0,232.0158977548873,381.0,20275.0,True
5347,104,3133.0,213.81133429509012,357.0,18041.0,True
6470,159,488.0,234.18201639980842,332.0,20686.0,True
6616,38,171.0,115.78926845221405,324.0,21003.0,True
4807,181,3876.0,167.87828148996056,847.0,17302.0,True
6675,98,162.0,127.93713998558343,220.0,21018.0,True
6587,14,324.0,142.4279578680074,236.0,20861.0,True
4161,194,6239.0,228.9486238146324,694.0,14947.0,True
6625,131,317.0,154.45390560131813,176.0,20870.0,True
6713,20,179.0,126.28462469251866,139.0,21009.0,True
4893,113,4161.0,341.46710365177347,355.0,17033.0,True
6645,33,155.0,141.9412660236564,303.0,21041.0,True
5300,190,3404.0,240.13090232863257,175.0,17793.0,True
6589,82,336.0,242.89677814943724,231.0,20861.0,True
4827,91,4478.0,192.67955083453626,200.0,16720.0,True
6516,22,9.0,11.897846158812278,745.0,21194.0,True
4608,124,5072.0,176.50617003476626,290.0,16138.0,True
6586,175,228.0,129.98238788049503,360.0,20983.0,True
4369,195,5716.0,303.1770791965107,437.0,15495.0,True
6623,111,214.0,118.47505589624049,306.0,20998.0,True
6256,96,882.0,245.93039184056425,559.0,20330.0,True
6094,180,1520.0,372.262929485203,268.0,19693.0,True
6451,84,267.0,111.38941420852984,634.0,20947.0,True
4705,87,4311.0,281.79880165568386,761.0,16903.0,True
6502,116,415.0,247.25450728213445,374.0,20800.0,True
5502,142,2864.0,158.2089172346558,317.0,18352.0,True
5991,150,1775.0,289.1467847170706,255.0,19442.0,True
6203,86,1115.0,181.8771098057797,449.0,20102.0,True
3997,88,6782.0,92.56767087999718,811.0,14438.0,True
6280,109,917.0,102.81587977459091,454.0,20304.0,True
6760,76,76.0,79.31825359240057,144.0,21145.0,True
6018,18,1802.0,215.32690895318586,182.0,19420.0,True
4581,46,5195.0,82.95294782657778,246.0,16030.0,True
6483,140,636.0,172.7483694618829,201.0,20590.0,True
6565,40,456.0,155.938117708363,222.0,20770.0,True
6596,77,354.0,234.17577742346165,229.0,20872.0,True
5456,56,3236.0,135.4868457374787,73.0,17994.0,True
5914,35,1374.0,274.1748014703786,829.0,19857.0,True
5973,152,1710.0,197.50605818923944,384.0,19524.0,True
6632,179,307.0,187.3169927751411,221.0,20927.0,True
6627,172,98.0,96.80266378037696,442.0,21141.0,True
3810,122,7829.0,258.4755608014077,572.0,13432.0,True
5428,75,2826.0,94.05794749069932,585.0,18436.0,True
5560,191,2895.0,96.06894813939323,194.0,18368.0,True
6155,55,1379.0,289.443106870083,327.0,19886.0,True
6423,165,717.0,201.740940294444,304.0,20551.0,True
5029,189,4048.0,224.04791233831517,227.0,17221.0,True
6501,130,408.0,197.66815195083333,437.0,20862.0,True
6508,13,169.0,87.14258422385906,662.0,21102.0,True
5987,45,1750.0,228.7778702266399,346.0,19521.0,True
6479,31,551.0,217.24133009469693,341.0,20722.0,True
3674,27,8201.0,390.9022348064108,925.0,13074.0,True
4505,102,5274.0,170.52111066081727,500.0,16014.0,True
6416,10,831.0,89.33111992033437,235.0,20458.0,True
5511,153,2748.0,238.5504945528734,481.0,18542.0,True
6654,174,270.0,147.31002170761212,277.0,21029.0,True
6617,24,442.0,220.98064708476545,178.0,20857.0,True
5440,1,3004.0,116.13294626565865,412.0,18297.0,True
5206,120,3579.0,246.92919485641434,285.0,17723.0,True
6492,12,394.0,178.4654269876393,503.0,20909.0,True
6774,70,9.0,13.37122635569114,257.0,21294.0,True
4136,157,6707.0,88.85582966710781,472.0,14600.0,True
5568,138,2902.0,392.3043047086228,220.0,18406.0,True
6258,92,1257.0,175.12997250008002,268.0,20051.0,True
5280,117,3413.0,320.055057053197,327.0,17896.0,True
4555,123,5362.0,275.32102064337965,256.0,15951.0,True
4636,176,4749.0,158.7315720685796,640.0,16564.0,True
4448,186,4868.0,180.00743409328777,1122.0,16446.0,True
6433,137,287.0,136.05632024058912,751.0,21028.0,True
6664,167,285.0,160.87250101637417,264.0,21037.0,True
6100,41,1593.0,207.1552515223796,295.0,19730.0,True
5688,78,1724.0,98.05204031896508,1078.0,19601.0,True
5912,3,2032.0,320.41761077729916,276.0,19294.0,True
6293,193,788.0,110.03507982744526,665.0,20547.0,True
3683,37,8266.0,380.2239989995445,837.0,13070.0,True
5896,72,2177.0,173.9880474389471,188.0,19168.0,True
6368,144,939.0,338.05168539704147,326.0,20412.0,True
5554,59,2434.0,243.1787047155797,759.0,18922.0,True
5682,160,2343.0,351.47652470629583,507.0,19014.0,True
6218,69,1291.0,87.1952586446909,380.0,20067.0,True
6185,11,1346.0,182.1763196452351,392.0,20013.0,True
3420,7,10101.0,333.00456386070033,512.0,11258.0,True
6461,112,589.0,209.30938023022193,439.0,20772.0,True
6285,169,1179.0,160.97453838947817,322.0,20183.0,True
6757,4,144.0,94.33478088649464,223.0,21221.0,True
5544,63,3010.0,199.35963778687568,221.0,18356.0,True
6738,26,95.0,46.2764720517694,326.0,21273.0,True
5474,171,3055.0,321.55661422656294,342.0,18314.0,True
6569,149,416.0,181.56769807239226,399.0,20960.0,True
6688,182,338.0,166.45049692992038,220.0,21040.0,True
6512,143,265.0,216.21925880210625,672.0,21114.0,True
6551,187,433.0,100.73456676562056,429.0,20947.0,True
4474,95,5403.0,341.8161739819298,555.0,15977.0,True
5490,32,2461.0,308.92161630831924,917.0,18925.0,True
4623,52,4843.0,177.96710776101548,664.0,16546.0,True
5211,188,3760.0,256.31667387756494,190.0,17633.0,True
6471,108,222.0,107.65537382303734,810.0,21175.0,True
6001,161,1714.0,367.34148755351185,484.0,19684.0,True
6656,145,432.0,251.134028347104,211.0,20967.0,True
6053,42,1848.0,175.97915503018316,242.0,19551.0,True
6695,68,250.0,183.5241603374124,311.0,21149.0,True
6574,67,610.0,153.36639597814238,220.0,20793.0,True
3876,2,7592.0,349.163033513467,700.0,13814.0,True
5780,136,2209.0,206.81985402775842,486.0,19213.0,True
6662,54,198.0,135.8100090698299,460.0,21227.0,True
6595,192,87.0,77.96109133491126,710.0,21351.0,True
6023,163,1816.0,216.05984031286428,370.0,19623.0,True
6174,114,1627.0,221.5098162391306,213.0,19813.0,True
6380,6,823.0,136.2524989858819,492.0,20617.0,True
4271,83,6333.0,250.45385924803338,381.0,15108.0,True
6237,162,1350.0,178.9918667469209,368.0,20092.0,True
1202,155,15811.0,233.81921186038772,283.0,5647.0,True
3921,16,7305.0,113.03657533760259,835.0,14153.0,True
5683,93,2657.0,227.83006732512695,294.0,18801.0,True
6136,141,1881.0,544.0894441836405,65.0,19589.0,True
5803,101,2221.0,161.42128186986875,462.0,19250.0,True
6701,99,229.0,103.51529263210755,390.0,21243.0,True
6723,132,415.0,196.51352927747072,167.0,21058.0,True
6622,178,483.0,105.25649911693921,307.0,20993.0,True
6740,198,71.0,62.9589223259588,454.0,21405.0,True
4894,19,4582.0,265.3760734545198,219.0,16898.0,True
6164,106,1603.0,234.7726321776035,313.0,19880.0,True
6754,71,220.0,135.39044629647563,278.0,21267.0,True
4598,64,5387.0,353.3232610919802,286.0,16102.0,True
6447,197,748.0,97.72293441903237,440.0,20744.0,True
4414,80,5683.0,243.1188067965882,572.0,15810.0,True
6761,196,168.0,74.68502160141716,322.0,21326.0,True
6817,183,120.0,87.55241169755925,265.0,21376.0,True
5214,189,3827.0,272.57747658650874,222.0,17673.0,True
6236,21,1589.0,307.687257588262,192.0,19912.0,True
4657,166,5094.0,101.93098228724145,420.0,16408.0,True
5983,43,2073.0,266.73620535903876,266.0,19433.0,True
6836,44,153.0,88.35130267261484,202.0,21353.0,True
6692,194,330.0,140.94584058080363,345.0,21177.0,True
3819,39,8346.0,231.4529338488526,270.0,13164.0,True
6482,36,899.0,122.62371510252599,228.0,20614.0,True
5496,84,3417.0,204.51681578549713,85.0,18108.0,True
5939,199,2239.0,322.6541190880881,212.0,19287.0,True
6528,61,163.0,126.88557449569403,882.0,21363.0,True
5326,126,3631.0,304.3885588255885,243.0,17899.0,True
5979,25,2111.0,112.1489587534402,270.0,19422.0,True
6715,121,422.0,191.7172655570027,242.0,21113.0,True
5723,143,2320.0,232.87530163697184,608.0,19215.0,True
6851,82,110.0,73.3344047450103,238.0,21426.0,True
6661,139,316.0,198.2014222859631,457.0,21221.0,True
6530,172,769.0,214.85965405842276,289.0,20770.0,True
6321,74,1172.0,211.58463430727858,401.0,20367.0,True
6485,15,891.0,120.04648322897125,257.0,20649.0,True
6663,0,352.0,185.58266089383926,420.0,21191.0,True
6725,73,285.0,143.64267756975883,370.0,21267.0,True
6783,58,223.0,122.81698542161824,277.0,21334.0,True
6755,81,247.0,109.12960393475123,321.0,21311.0,True
6073,48,1489.0,403.31705171993605,710.0,20073.0,True
6745,164,39.0,28.3212888903917,564.0,21529.0,True
6481,17,870.0,283.4683009299388,319.0,20703.0,True
6834,33,209.0,128.74731362371884,217.0,21364.0,True
6700,53,369.0,145.72626911274997,352.0,21205.0,True
6805,135,165.0,108.11422211891971,324.0,21413.0,True
6132,34,1590.0,201.20035454532297,467.0,19988.0,True
6044,103,1932.0,280.91074963310353,348.0,19648.0,True
6791,147,226.0,141.61819474206774,289.0,21354.0,True
6598,150,450.0,99.62025737053139,487.0,21132.0,True
6666,66,593.0,258.82221105569886,215.0,20991.0,True
4966,177,4175.0,227.42636583540468,531.0,17410.0,True
6418,22,1178.0,407.42272331545485,182.0,20410.0,True
6156,127,1628.0,172.86167453169747,402.0,19963.0,True
5729,181,2578.0,392.18760061502076,390.0,19013.0,True
5172,5,3846.0,168.94859734066702,376.0,17745.0,True
4064,126,6788.0,440.1309197218663,893.0,14808.0,True
5731,47,2534.0,230.8361937238986,438.0,19063.0,True
5627,111,2957.0,230.5030763310012,309.0,18659.0,True
6811,151,252.0,114.96574466978916,272.0,21365.0,True
6397,91,982.0,211.25148138753417,463.0,20636.0,True
6127,173,1238.0,202.34099115908012,876.0,20381.0,True
6338,148,1391.0,98.11063426305105,237.0,20231.0,True
5142,50,4125.0,257.06565698401766,221.0,17497.0,True
6779,154,418.0,197.18778490921284,163.0,21206.0,True
6717,105,586.0,265.34082660404016,160.0,21041.0,True
4707,72,5135.0,139.76906065579416,346.0,16495.0,True
6436,131,878.0,177.03011932068964,462.0,20753.0,True
4683,156,4873.0,382.230992366793,699.0,16758.0,True
6620,57,441.0,225.9056786952484,505.0,21191.0,True
5173,1,4187.0,261.21100881791614,80.0,17451.0,True
4928,128,4336.0,201.2183582684234,539.0,17302.0,True
6350,40,1203.0,207.31906609840686,405.0,20442.0,True
6033,79,1906.0,303.8204814147304,460.0,19739.0,True
6822,28,301.0,195.0766073520943,231.0,21356.0,True
5195,116,3777.0,229.96368953441444,470.0,17888.0,True
5018,30,4507.0,173.45161059851606,194.0,17162.0,True
3932,9,7700.0,413.6398889165148,594.0,13970.0,True
4952,170,4323.0,266.9113949659767,516.0,17348.0,True
4649,190,5204.0,341.41813575006626,494.0,16467.0,True
6711,110,579.0,308.725303205417,229.0,21095.0,True
6765,119,321.0,164.82209017532,336.0,21356.0,True
6809,129,217.0,99.0364953179832,376.0,21466.0,True
6769,24,51.0,43.28368051169309,606.0,21632.0,True
5843,23,2514.0,179.7065248482885,286.0,19174.0,True
6949,114,134.0,93.18680267137974,127.0,21556.0,True
6540,188,503.0,168.82541299627653,689.0,21188.0,True
5285,45,3299.0,347.0776508291854,808.0,18392.0,True
5485,118,3473.0,312.93678979076924,225.0,18219.0,True
5587,140,3226.0,118.92880466917462,237.0,18481.0,True
6670,141,450.0,132.89808626553935,470.0,21257.0,True
6923,52,187.0,94.41048494242898,139.0,21520.0,True
6737,85,415.0,192.63336888694735,347.0,21293.0,True
6767,184,242.0,141.294304475778,443.0,21467.0,True
5101,87,4353.0,240.17839170842993,203.0,17357.0,True
6154,46,1821.0,267.17524055008255,333.0,19891.0,True
6577,146,895.0,179.47295741484118,245.0,20821.0,True
5887,125,2470.0,334.68072177744625,282.0,19247.0,True
4465,60,5918.0,120.55131311064446,423.0,15801.0,True
6808,49,247.0,105.60424193896914,383.0,21473.0,True
4920,177,4643.0,193.9866128825272,341.0,17078.0,True
6931,6,120.0,46.635856414710936,205.0,21602.0,True
6747,158,352.0,212.37951169803412,403.0,21374.0,True
5842,198,2573.0,245.17005452106582,267.0,19154.0,True
6770,51,331.0,166.66373752626038,372.0,21398.0,True
6742,65,196.0,107.9392086612682,579.0,21534.0,True
6911,144,201.0,127.48057809965411,197.0,21537.0,True
6825,97,417.0,215.81617047272195,193.0,21326.0,True
6394,168,1100.0,258.06021903712576,497.0,20654.0,True
6792,107,325.0,187.63575268244617,362.0,21431.0,True
6110,31,2149.0,366.478411460477,142.0,19607.0,True
6795,14,373.0,209.90641038908052,313.0,21385.0,True
6667,86,160.0,130.06759662416687,822.0,21602.0,True
6833,159,365.0,216.25885279980517,252.0,21398.0,True
6024,189,2316.0,220.1235391943853,193.0,19448.0,True
6814,115,298.0,138.14769152715164,366.0,21469.0,True
6367,29,1284.0,271.89978034508806,406.0,20486.0,True
6689,10,718.0,158.7270744101412,232.0,21060.0,True
3970,90,7398.0,271.3139399668653,859.0,14380.0,True
5936,95,2229.0,152.39024640359133,489.0,19555.0,True
6919,78,43.0,40.36948175892708,373.0,21744.0,True
6090,102,2009.0,431.8441422685111,384.0,19780.0,True
6102,104,1775.0,111.92537592345056,572.0,20014.0,True
6524,109,806.0,176.90476431651888,523.0,20994.0,True
6216,113,1923.0,115.84365048651395,197.0,19879.0,True
6699,56,795.0,127.82167158381881,156.0,21007.0,True
6683,180,178.0,141.8172396847104,818.0,21630.0,True
5886,186,2668.0,149.7254979325401,182.0,19146.0,True
6653,153,735.0,210.13146342862518,330.0,21080.0,True
6697,27,553.0,199.56616700894108,422.0,21266.0,True
6940,161,126.0,72.6335266289554,284.0,21696.0,True
4311,55,6468.0,245.36855156929096,468.0,15354.0,True
5693,100,2939.0,290.1145050192661,338.0,18885.0,True
6895,92,397.0,187.71170218074639,149.0,21434.0,True
4234,50,6728.0,391.0406098044521,531.0,15106.0,True
6968,198,208.0,66.99393611154312,163.0,21635.0,True
5938,48,2518.0,313.00810011313433,257.0,19330.0,True
5332,163,3820.0,193.1939934517393,368.0,18031.0,True
5678,94,2836.0,118.48491912982861,521.0,19016.0,True
6115,20,2162.0,259.4029587481543,216.0,19692.0,True
6823,195,320.0,138.9323813441451,407.0,21535.0,True
6087,3,2043.0,244.9274698159279,421.0,19813.0,True
6194,118,2013.0,231.70860503730486,200.0,19844.0,True
5902,185,2673.0,151.60685724484154,190.0,19185.0,True
5240,49,4063.0,371.6006584798301,309.0,17796.0,True
5178,102,4135.0,464.1702646184589,341.0,17725.0,True
6214,98,1575.0,206.77888926491204,605.0,20287.0,True
6869,46,354.0,159.2021190933923,292.0,21511.0,True
4791,157,5269.0,36.06952092793506,196.0,16599.0,True
6219,124,1991.0,227.47234713412956,192.0,19881.0,True
6788,38,584.0,324.809244825763,230.0,21290.0,True
6588,75,501.0,235.08947656071598,755.0,21383.0,True
6943,54,191.0,125.4899281635184,278.0,21694.0,True
5679,19,3110.0,317.6633473279936,281.0,18776.0,True
6860,142,327.0,177.2435415771171,361.0,21561.0,True
6421,80,809.0,116.77504090804851,844.0,21082.0,True
6773,13,494.0,275.85251744704476,363.0,21399.0,True
6708,62,522.0,195.53557150621532,508.0,21373.0,True
6891,130,389.0,182.5427475053057,246.0,21507.0,True
6989,74,89.0,61.02368778860103,312.0,21821.0,True
5510,159,3584.0,110.47602279777382,267.0,18327.0,True
6186,175,2034.0,375.2875134807955,251.0,19877.0,True
6856,143,203.0,120.53915800257755,514.0,21711.0,True
6652,32,1050.0,354.0963520833589,117.0,20865.0,True
7009,81,204.0,155.07173569006372,160.0,21711.0,True
4732,133,5385.0,221.44300389017152,303.0,16534.0,True
6336,82,1505.0,364.1935543864957,435.0,20426.0,True
6925,145,208.0,112.57894814503277,338.0,21724.0,True
6939,101,213.0,85.67577384718733,312.0,21723.0,True
6460,88,1287.0,209.57860573770404,324.0,20654.0,True
6947,44,284.0,176.8460508181664,231.0,21659.0,True
6858,76,424.0,239.66416434437997,323.0,21520.0,True
6633,171,272.0,177.90059093075865,964.0,21673.0,True
6304,12,1749.0,224.98831730709034,283.0,20199.0,True
5430,120,3805.0,259.62105800831586,279.0,18143.0,True
6674,83,712.0,98.0631648288615,440.0,21237.0,True
6970,80,135.0,72.87124818560889,343.0,21816.0,True
6990,73,291.0,199.38289088858667,149.0,21661.0,True
5855,84,2439.0,291.1844336368475,633.0,19535.0,True
6804,48,618.0,168.2301037500097,269.0,21357.0,True
6832,89,555.0,340.5144910495358,274.0,21420.0,True
5670,141,3198.0,257.5500908331841,309.0,18780.0,True
1024,27,16316.0,401.2301913141237,829.0,5662.0,True
4777,35,5036.0,194.18228338272337,567.0,16942.0,True
6853,18,420.0,216.56256232257894,368.0,21559.0,True
5883,197,2751.0,472.0786331601126,267.0,19228.0,True
6963,64,338.0,168.78759583489415,180.0,21641.0,True
6064,144,2296.0,397.32796007593595,347.0,19684.0,True
6971,71,187.0,117.64508329843656,320.0,21794.0,True
4139,16,7506.0,111.44875462252118,327.0,14476.0,True
7020,22,256.0,129.24737120923908,150.0,21726.0,True
6593,45,1150.0,280.91761671088,195.0,20833.0,True
7019,135,179.0,100.35956171028502,229.0,21805.0,True
5371,19,4089.0,478.15691450442193,155.0,17895.0,True
4800,136,5161.0,141.87414082863648,383.0,16824.0,True
4967,87,4813.0,230.5159659538524,287.0,17173.0,True
6901,157,296.0,146.11861261827121,388.0,21693.0,True
6651,8,562.0,226.9842824617345,680.0,21427.0,True
4848,178,4862.0,177.20022112606762,568.0,17128.0,True
6330,104,1577.0,216.57283683757046,438.0,20415.0,True
6658,5,918.0,245.9074596924245,314.0,21075.0,True
6592,63,1161.0,259.9127534513668,198.0,20834.0,True
6435,169,1031.0,250.45632780059444,683.0,20970.0,True
6199,25,1996.0,340.61436591828203,358.0,20007.0,True
5846,132,2708.0,413.0459783145729,407.0,19298.0,True
6944,16,379.0,173.6370627107912,209.0,21628.0,True
6719,25,746.0,223.34338576802685,380.0,21266.0,True
6912,160,167.0,119.30902953624059,510.0,21852.0,True
6101,183,2159.0,214.2253394763765,427.0,19865.0,True
6916,112,445.0,232.47322957480614,217.0,21581.0,True
6562,67,885.0,282.49217961703926,598.0,21141.0,True
5975,174,2607.0,263.33614494704375,276.0,19423.0,True
4712,122,5339.0,376.6832398899001,532.0,16692.0,True
6195,195,2074.0,269.8709083050268,314.0,19958.0,True
6539,106,1020.0,320.42331912853774,516.0,21013.0,True
5237,26,4234.0,166.2737919415232,319.0,17801.0,True
6209,30,2158.0,147.68456633084878,204.0,19877.0,True
7014,150,320.0,239.93859301546647,158.0,21717.0,True
6288,179,1468.0,194.24807792367133,700.0,20569.0,True
6801,185,374.0,183.7503942518127,591.0,21670.0,True
6239,182,2071.0,259.42312668454275,242.0,19975.0,True
6883,165,249.0,140.6143671018785,567.0,21817.0,True
6945,21,352.0,183.8685228281213,298.0,21717.0,True
5667,36,3355.0,261.0945931865335,253.0,18714.0,True
6371,39,1519.0,447.67559717008646,459.0,20551.0,True
6908,10,462.0,245.7070781200472,282.0,21609.0,True
7004,164,158.0,110.40960911369231,370.0,21913.0,True
5042,81,4477.0,349.3981202079835,563.0,17598.0,True
5968,167,2657.0,281.5124953415269,294.0,19420.0,True
6948,163,404.0,191.0028807276914,246.0,21674.0,True
6958,93,99.0,97.34066437339254,528.0,21980.0,True
6499,58,1176.0,183.58243731279165,489.0,20904.0,True
6207,149,2163.0,241.52488066072698,255.0,19919.0,True
5542,47,3773.0,290.16048579649737,183.0,18310.0,True
6942,69,319.0,167.58910813771158,351.0,21765.0,True
5685,65,3095.0,254.3184580556463,479.0,18990.0,True
6672,151,1071.0,156.36808607054365,224.0,21015.0,True
6691,95,478.0,130.5378659213437,781.0,21612.0,True
5089,17,4626.0,356.7116775671558,327.0,17465.0,True
5494,60,3616.0,274.0086062229307,457.0,18479.0,True
6800,148,647.0,174.90364712243283,373.0,21450.0,True
4212,131,7446.0,431.31642513213745,165.0,14655.0,True
6124,43,2470.0,349.08476652150046,138.0,19632.0,True
4335,179,6866.0,236.55681857425714,292.0,15244.0,True
7037,111,224.0,157.0185320378492,277.0,21890.0,True
6763,127,790.0,132.49265973031908,308.0,21324.0,True
6932,7,170.0,127.85068169124432,545.0,21944.0,True
7030,100,53.0,26.414820212329438,465.0,22062.0,True
7011,66,115.0,109.06190779588992,446.0,22000.0,True
6504,23,1320.0,385.0785248744177,366.0,20796.0,True
5857,61,2914.0,93.90287145595154,301.0,19205.0,True
4556,190,6187.0,147.2163791224666,238.0,15933.0,True
6841,41,380.0,207.1008302491971,579.0,21743.0,True
6515,122,1392.0,147.07316165368425,286.0,20733.0,True
6707,2,869.0,190.49771368978074,393.0,21257.0,True
7006,154,100.0,54.671666525481214,481.0,22028.0,True
6687,88,1129.0,142.6004647105483,179.0,20999.0,True
6576,74,1248.0,344.83786953193095,308.0,20882.0,True
5457,22,3636.0,296.8492348840101,572.0,18496.0,True
6995,139,431.0,172.3873208935948,180.0,21703.0,True
6966,192,225.0,142.5026229217301,438.0,21909.0,True
5241,15,4365.0,132.6266300333803,282.0,17771.0,True
6985,84,336.0,129.98550362935384,305.0,21803.0,True
5118,33,4610.0,422.304304592489,325.0,17534.0,True
4432,125,6161.0,245.07810306834705,706.0,15984.0,True
6946,162,418.0,213.77639676857407,308.0,21732.0,True
6306,188,1700.0,247.82340446688735,535.0,20455.0,True
6243,137,2009.0,477.7217195326716,408.0,20149.0,True
6859,102,152.0,69.60013356671024,810.0,22007.0,True
5948,105,2366.0,181.30893217007494,699.0,19793.0,True
5170,149,4222.0,168.70360421351782,573.0,17938.0,True
6349,3,1658.0,289.25979642979706,467.0,20502.0,True
6829,124,605.0,173.92285172484216,416.0,21557.0,True
6493,194,1296.0,196.78074421454716,462.0,20869.0,True
7039,131,131.0,71.46151798504503,411.0,22037.0,True
6993,199,275.0,99.43520646467569,373.0,21893.0,True
6437,190,1186.0,151.80814363735178,691.0,20983.0,True
5734,121,3339.0,352.97338560934236,202.0,18833.0,True
5880,138,2849.0,218.74313645195247,366.0,19325.0,True
5158,158,4467.0,233.99806415384973,378.0,17709.0,True
6703,32,1191.0,407.52903569296933,131.0,20989.0,True
5829,76,2311.0,203.43999805124795,1021.0,19869.0,True
6781,134,739.0,339.38540479713794,399.0,21448.0,True
4710,112,5333.0,332.0380721355506,700.0,16856.0,True
5828,152,3056.0,336.62108076966285,285.0,19133.0,True
2317,69,13788.0,461.5753250685814,387.0,8410.0,True
6929,108,443.0,163.3471128137141,369.0,21761.0,True
4323,109,6733.0,226.1288689361976,560.0,15471.0,True
6782,191,538.0,334.88232113568546,617.0,21668.0,True
7040,72,226.0,143.1916597255063,353.0,21980.0,True
6171,96,2418.0,262.6478670510889,194.0,19788.0,True
6937,136,496.0,227.62786232244267,306.0,21713.0,True
6751,163,897.0,139.75541242711355,331.0,21312.0,True
6716,165,1052.0,251.14904594197776,281.0,21158.0,True
6558,98,1358.0,240.59358767724203,323.0,20856.0,True
6227,65,1807.0,180.36522094402437,703.0,20412.0,True
5197,19,4580.0,392.10441118760326,216.0,17640.0,True
6607,42,1322.0,212.24467791503542,241.0,20903.0,True
7028,47,370.0,152.5841428976722,263.0,21858.0,True
6638,155,1174.0,297.60914265959224,342.0,21067.0,True
6852,40,755.0,142.3419975990277,299.0,21488.0,True
6974,103,128.0,35.50767553312157,637.0,22122.0,True
5506,38,3935.0,257.2644240083041,270.0,18316.0,True
7008,129,224.0,112.32090861779197,478.0,22028.0,True
6129,116,2455.0,270.1795683342001,288.0,19799.0,True
6906,3,568.0,169.04499278560837,368.0,21686.0,True
4583,193,6111.0,260.2898494565111,359.0,16144.0,True
6477,120,1368.0,216.6705579611182,516.0,20888.0,True
6308,192,1755.0,128.21768757508178,579.0,20501.0,True
7050,45,432.0,138.2581324129499,141.0,21825.0,True
6446,123,1641.0,390.59915381299834,314.0,20618.0,True
6612,50,784.0,248.93878555572542,809.0,21476.0,True
4515,63,6468.0,387.7529678855831,254.0,15794.0,True
7013,34,209.0,105.83265520308755,496.0,22054.0,True
7015,166,280.0,212.6616834155279,427.0,21986.0,True
6739,59,360.0,186.03348104642558,959.0,21907.0,True
6729,128,1083.0,207.33906590374846,263.0,21185.0,True
6542,30,1476.0,198.8691023491871,297.0,20798.0,True
4143,152,7623.0,370.60202674895,468.0,14653.0,True
4853,23,5498.0,501.96863686555616,210.0,16778.0,True
7053,6,166.0,101.64040529139862,400.0,22111.0,True
5997,38,2867.0,221.8668877784795,221.0,19413.0,True
5607,83,3739.0,170.6790749656811,252.0,18545.0,True
4298,28,6702.0,170.152242911557,744.0,15592.0,True
6988,43,463.0,220.0945076729763,325.0,21831.0,True
5475,196,3893.0,335.9351491827262,430.0,18402.0,True
6720,115,1211.0,141.28475081591446,198.0,21085.0,True
5865,173,3152.0,200.4133424890828,230.0,19147.0,True
5242,24,4474.0,306.93594967680855,334.0,17825.0,True
3613,58,9745.0,320.40080766300235,693.0,12556.0,True
6679,35,1290.0,216.00091043083407,207.0,21012.0,True
6273,0,1758.0,322.8917889514989,715.0,20545.0,True
6924,42,403.0,209.6541111445033,530.0,21911.0,True
7062,107,9.0,4.67898868479099,550.0,22306.0,True
4458,122,6360.0,237.72726386770344,603.0,15956.0,True
6442,8,1541.0,207.5645050102553,475.0,20775.0,True
4387,184,6505.0,288.9450728046565,709.0,15814.0,True
5792,2,3031.0,236.31177985510317,525.0,19289.0,True
6878,189,867.0,133.12597271821625,215.0,21457.0,True
3177,60,11900.0,118.66292335861654,287.0,10425.0,True
6200,47,1678.0,313.3115312126375,1001.0,20651.0,True
6930,67,37.0,43.874290537937334,907.0,22302.0,True
6097,179,2536.0,131.81740401959644,375.0,19805.0,True
4761,5,5459.0,282.40693405212215,563.0,16882.0,True
6866,117,230.0,105.46265475194481,901.0,22115.0,True
6462,191,1581.0,171.79926048405602,434.0,20767.0,True
6826,61,594.0,311.79021291070126,617.0,21755.0,True
6994,9,269.0,128.888938291654,560.0,22080.0,True
7068,118,100.0,57.001347353828606,469.0,22253.0,True
5878,99,3234.0,119.99158527859981,169.0,19119.0,True
4679,172,5594.0,124.90613613202218,716.0,16764.0,True
5097,97,4753.0,368.63768269117867,453.0,17605.0,True
4552,168,6472.0,320.28525884067375,206.0,15889.0,True
6752,17,1043.0,256.8403421015942,338.0,21320.0,True
5577,136,3892.0,216.00743900224958,267.0,18473.0,True
6326,139,2062.0,250.46978945773108,342.0,20312.0,True
6517,167,1740.0,213.1244860275971,180.0,20636.0,True
6951,188,402.0,137.9056547726738,543.0,21975.0,True
5303,106,4357.0,388.6333302335487,406.0,18027.0,True
7024,140,200.0,129.67844374587574,597.0,22184.0,True
6874,131,926.0,146.27443862718266,233.0,21461.0,True
6676,199,1221.0,215.1861231672176,367.0,21166.0,True
6520,4,1754.0,328.91947991265755,175.0,20635.0,True
5186,79,4246.0,416.57764961004926,750.0,18145.0,True
6463,92,1485.0,230.7958219700529,571.0,20907.0,True
6750,96,566.0,248.08476874880313,850.0,21830.0,True
5421,145,4155.0,236.06160982444695,411.0,18251.0,True
6748,162,1204.0,246.75495413337512,231.0,21203.0,True
5402,85,4385.0,266.6282696599917,218.0,18024.0,True
6188,194,2531.0,84.15682691272674,254.0,19883.0,True
6075,121,2682.0,145.06757322476784,371.0,19737.0,True
6476,164,1510.0,132.18043300195066,539.0,20910.0,True
6114,112,2597.0,141.06928541846682,354.0,19829.0,True
6300,125,2226.0,367.8459623297514,298.0,20201.0,True
6978,197,760.0,144.21670545771582,181.0,21670.0,True
5441,68,4291.0,358.59732911398856,252.0,18139.0,True
6579,181,1435.0,315.0765573772914,409.0,20997.0,True
6838,103,996.0,297.5401247196693,281.0,21437.0,True
5763,61,3410.0,304.8561275578672,343.0,19023.0,True
6298,123,2263.0,201.29711410823052,271.0,20171.0,True
6732,126,1046.0,340.5656373985464,459.0,21388.0,True
6803,30,884.0,167.14721206272438,465.0,21551.0,True
6844,20,811.0,198.85599056743624,453.0,21627.0,True
7000,48,714.0,196.6142199942683,190.0,21724.0,True
6957,155,466.0,224.90678733844834,524.0,21975.0,True
6246,187,2035.0,159.29107537535432,660.0,20408.0,True
6491,155,1588.0,352.84485738652796,459.0,20862.0,True
5853,175,3345.0,293.57235769263104,206.0,19107.0,True
6736,40,1297.0,102.74161525305773,211.0,21155.0,True
6557,115,1632.0,96.23030656415044,297.0,20825.0,True
2971,159,12316.0,369.4845374405542,492.0,10148.0,True
4440,168,6780.0,347.47151910672727,387.0,15686.0,True
6643,138,1265.0,186.00891766808434,470.0,21204.0,True
4669,183,6012.0,375.7939526720714,438.0,16459.0,True
5096,135,4815.0,253.57414722962133,508.0,17660.0,True
6979,0,621.0,243.24628554882054,365.0,21856.0,True
5194,57,4500.0,249.45796628144575,560.0,17977.0,True
6261,1,2506.0,310.62240237828416,182.0,19973.0,True
7072,180,396.0,169.56307091562795,285.0,22085.0,True
6950,83,661.0,278.9405276608284,390.0,21820.0,True
6584,91,1527.0,202.9114006995811,337.0,20957.0,True
5962,184,3202.0,62.21762121296042,167.0,19284.0,True
4709,82,5669.0,212.3186519657077,661.0,16817.0,True
4395,149,6973.0,521.585012766465,378.0,15516.0,True
6301,38,2039.0,400.45159490102156,552.0,20456.0,True
6582,6,1736.0,263.893176540039,168.0,20765.0,True
5569,108,4151.0,184.14849916852546,163.0,18351.0,True
7106,142,182.0,101.25192247339783,323.0,22320.0,True
6414,46,1927.0,157.80239135731264,366.0,20577.0,True
7098,171,280.0,169.7075812303069,271.0,22226.0,True
6889,176,349.0,200.71452878065878,908.0,22167.0,True
7122,132,172.0,85.80738589871737,293.0,22348.0,True
6914,75,218.0,139.3105378480325,944.0,22302.0,True
5367,183,4360.0,384.0561475374388,426.0,18161.0,True
6472,70,2023.0,311.2524549225002,133.0,20499.0,True
7054,146,141.0,64.65549070288695,672.0,22386.0,True
5058,129,5084.0,258.7764383074835,366.0,17444.0,True
4115,15,7677.0,272.78218118458085,794.0,14852.0,True
6854,190,1086.0,256.7384549341277,250.0,21443.0,True
6223,160,2521.0,124.09991295193586,315.0,20009.0,True
6234,147,2415.0,245.03471491146382,399.0,20116.0,True
4576,89,6180.0,212.2794165969033,577.0,16352.0,True
4781,166,5650.0,174.293510221118,498.0,16883.0,True
7117,195,243.0,124.5725943986102,260.0,22291.0,True
5703,88,3471.0,210.6049618282352,507.0,19063.0,True
7075,161,188.0,116.76066407636758,535.0,22349.0,True
7046,49,180.0,109.0395418568739,700.0,22359.0,True
6875,45,1024.0,146.92312940896528,297.0,21533.0,True
7102,144,118.0,58.69449624851652,460.0,22440.0,True
4155,97,7712.0,389.26525709439613,626.0,14850.0,True
7017,40,738.0,250.64066356863228,265.0,21825.0,True
6402,151,1832.0,170.0041364822928,544.0,20732.0,True
6879,179,750.0,165.55031414367264,573.0,21817.0,True
7010,58,728.0,192.29471311676264,289.0,21842.0,True
7018,128,631.0,329.1973303180822,379.0,21940.0,True
6507,41,1670.0,274.9888733709133,463.0,20901.0,True
5638,114,3843.0,277.2312826298193,342.0,18730.0,True
7126,21,270.0,114.35473160247871,237.0,22304.0,True
6373,99,2074.0,312.28402750537725,399.0,20501.0,True
5518,20,4341.0,152.16231903101996,154.0,18235.0,True
6997,198,635.0,315.14779484707896,414.0,21943.0,True
7005,22,180.0,108.50963186978117,858.0,22401.0,True
6830,23,1189.0,237.58729651209427,254.0,21395.0,True
7032,110,423.0,232.86466588419515,567.0,22166.0,True
4769,65,5711.0,11.06050055490972,525.0,16879.0,True
6694,191,1505.0,263.11913251434993,251.0,21087.0,True
5525,85,4227.0,304.8511731181624,280.0,18378.0,True
6882,71,222.0,124.94327822166217,1139.0,22384.0,True
5234,192,4794.0,167.76891994410136,333.0,17813.0,True
6686,123,1629.0,209.4599061702651,162.0,20980.0,True
6555,9,1688.0,194.45524693665988,398.0,20925.0,True
6429,11,1971.0,223.8778484769352,376.0,20643.0,True
6002,56,3021.0,233.41433679622656,393.0,19593.0,True
7022,156,383.0,220.26113849978447,648.0,22234.0,True
6360,77,2118.0,277.3690743398618,436.0,20499.0,True
7025,105,581.0,112.91205259537169,453.0,22040.0,True
5311,189,4708.0,250.17917589040775,285.0,17915.0,True
5616,24,3965.0,329.510227283163,335.0,18662.0,True
4695,2,5868.0,412.7420190900246,654.0,16763.0,True
6250,89,2628.0,328.8316116668674,247.0,20005.0,True
6824,72,1177.0,246.18658925959508,325.0,21457.0,True
6724,160,1628.0,226.96793853521342,119.0,21013.0,True
6178,77,2541.0,206.97520387264373,489.0,20102.0,True
6151,193,2897.0,143.1670337840332,194.0,19747.0,True
4147,98,8097.0,401.4941643520712,352.0,14550.0,True
6282,76,2500.0,205.10674575528634,299.0,20153.0,True
6846,113,1231.0,355.7251378207754,246.0,21423.0,True
5294,186,4536.0,332.4153512986703,509.0,18119.0,True
6975,36,795.0,246.47561029928303,375.0,21860.0,True
6775,125,1252.0,277.62809226425975,367.0,21404.0,True
4626,168,6059.0,212.7911516391404,708.0,16597.0,True
6984,119,376.0,166.48302760455036,785.0,22281.0,True
6965,127,923.0,287.45995137132735,270.0,21734.0,True
7158,158,112.0,40.177040617009766,265.0,22545.0,True
7059,86,379.0,267.87713579425537,536.0,22279.0,True
7047,197,741.0,263.34040450105715,258.0,21920.0,True
7012,33,598.0,237.64471282474847,508.0,22063.0,True
4700,154,6263.0,142.17129065879186,270.0,16400.0,True
6969,183,850.0,232.52124158819842,341.0,21814.0,True
6955,141,1033.0,291.09399822076904,192.0,21634.0,True
5403,4,3964.0,216.05775380246743,893.0,18703.0,True
6903,143,324.0,172.99463741312564,1038.0,22346.0,True
4319,14,7346.0,213.18245361998092,425.0,15325.0,True
4194,8,7827.0,411.00307084625393,410.0,14845.0,True
7052,52,350.0,235.56084404569853,639.0,22325.0,True
5612,154,3887.0,207.42161082776911,480.0,18790.0,True
5834,32,3528.0,299.67411433596436,282.0,19149.0,True
6400,34,2198.0,187.17352017847722,297.0,20480.0,True
6141,107,2722.0,346.88353554941557,423.0,19959.0,True
6247,153,2311.0,362.89038476259776,622.0,20372.0,True
5921,104,3444.0,323.25899391437895,215.0,19252.0,True
6391,5,2327.0,255.61976944428588,216.0,20369.0,True
6581,16,1524.0,344.21328269276,582.0,21174.0,True
5267,68,4274.0,314.51536417165954,881.0,18427.0,True
6964,99,893.0,319.8024146925053,346.0,21810.0,True
6873,140,1112.0,109.51478424375267,367.0,21593.0,True
6999,17,947.0,172.79052483479217,226.0,21759.0,True
6996,147,466.0,213.00319397272725,713.0,22242.0,True
6014,68,3340.0,225.1252323901773,149.0,19370.0,True
6907,37,446.0,237.26106506932464,945.0,22268.0,True
4844,0,5367.0,460.64962689496696,797.0,17351.0,True
7094,55,153.0,89.3011707366585,630.0,22566.0,True
5796,8,3434.0,240.79178995997916,513.0,19286.0,True
6899,11,748.0,322.569779917403,679.0,21981.0,True
6066,108,3130.0,244.37013718338264,259.0,19601.0,True
6967,3,191.0,92.07500506315657,1069.0,22541.0,True
5859,114,3675.0,453.4186443145635,160.0,19069.0,True
6744,95,1473.0,206.4157095344503,309.0,21271.0,True
6253,154,2590.0,251.30556942182815,391.0,20155.0,True
6525,44,1798.0,319.08676924810743,474.0,20947.0,True
5672,135,3902.0,197.3408676793289,367.0,18845.0,True
7090,12,336.0,131.62835741639293,488.0,22415.0,True
7084,90,399.0,220.76763193138308,454.0,22352.0,True
6567,171,1932.0,353.1507867487176,270.0,20821.0,True
6896,1,1270.0,184.0335481862291,197.0,21484.0,True
6496,128,1949.0,351.2102140408587,393.0,20805.0,True
6983,39,962.0,271.31352008005786,296.0,21792.0,True
7057,97,580.0,180.96960341417022,447.0,22174.0,True
4925,158,5820.0,94.17596932724803,191.0,16936.0,True
6726,59,1655.0,269.85208178266504,207.0,21105.0,True
6704,47,1341.0,179.39603390221893,564.0,21424.0,True
6379,124,2158.0,200.2383584842264,492.0,20614.0,True
5746,70,3803.0,264.4244645365648,326.0,18972.0,True
6636,117,1711.0,202.69067415966515,351.0,21070.0,True
7155,63,158.0,97.40577787946101,365.0,22629.0,True
7124,54,298.0,134.3948257220478,430.0,22490.0,True
5112,125,5022.0,297.2093352969423,579.0,17770.0,True
6900,138,762.0,208.8499512002799,727.0,22031.0,True
5584,89,4116.0,159.3769611453648,446.0,18678.0,True
6887,174,1144.0,160.37963613129367,394.0,21652.0,True
6741,100,1493.0,353.11414352391745,354.0,21307.0,True
5916,29,3606.0,285.3187375511483,166.0,19195.0,True
6647,166,1853.0,347.5161743008554,209.0,20950.0,True
5149,53,4914.0,296.2314620425064,584.0,17889.0,True
4646,24,6618.0,440.91493371920467,235.0,16192.0,True
7066,85,794.0,298.7349235417888,258.0,22026.0,True
7083,62,220.0,143.27693754607233,721.0,22614.0,True
6987,189,1082.0,121.01849413760749,255.0,21755.0,True
5933,191,3235.0,146.80852823684916,543.0,19603.0,True
5390,21,4548.0,266.16839144070116,518.0,18290.0,True
6299,31,2560.0,109.30554702593108,376.0,20279.0,True
6420,176,2163.0,324.68986485851667,442.0,20679.0,True
5835,14,3572.0,376.8885400709997,395.0,19273.0,True
6506,158,1960.0,399.7136342380949,449.0,20886.0,True
4633,195,6386.0,165.25715529262834,553.0,16460.0,True
6265,41,2743.0,359.24426771937055,295.0,20103.0,True
5415,44,4260.0,147.37959573869966,752.0,18586.0,True
6478,186,1825.0,245.14868761530235,650.0,21023.0,True
4996,8,5590.0,291.4523481360694,329.0,17262.0,True
5481,86,4539.0,239.60118935507245,332.0,18319.0,True
6290,130,2502.0,218.6601990492874,497.0,20370.0,True
6494,55,2193.0,235.11416391343295,276.0,20683.0,True
4934,145,5750.0,342.24813128379566,342.0,17127.0,True
6821,94,1452.0,301.98335734838093,301.0,21425.0,True
6610,46,1919.0,202.55208243909166,296.0,20960.0,True
6712,101,1473.0,233.26503087295131,540.0,21407.0,True
7133,179,576.0,288.9089107485041,198.0,22304.0,True
6240,111,2803.0,269.2609791275357,341.0,20078.0,True
6348,100,2295.0,400.4231096907556,556.0,20588.0,True
6730,7,1714.0,176.25327532980234,245.0,21170.0,True
6953,178,1161.0,169.19167445723235,287.0,21728.0,True
5261,199,5046.0,341.39386538974696,305.0,17846.0,True
7136,7,270.0,94.58450467687729,516.0,22626.0,True
6450,59,2307.0,266.78589356338756,281.0,20590.0,True
5561,14,4377.0,196.25461020395488,346.0,18521.0,True
7193,75,9.0,2.7666585714824254,391.0,22896.0,True
5204,10,5226.0,185.4912812758462,246.0,17681.0,True
7194,79,183.0,115.83853869984227,231.0,22737.0,True
6606,197,1651.0,267.0368902944364,609.0,21270.0,True
6267,131,2768.0,260.22310211723965,338.0,20156.0,True
6248,196,2799.0,275.53916989077334,374.0,20126.0,True
5519,58,4528.0,316.3458327510536,314.0,18397.0,True
5198,192,5269.0,141.24536994130278,232.0,17658.0,True
4755,73,6008.0,195.00319503351827,619.0,16919.0,True
7118,185,242.0,139.17248911503358,639.0,22686.0,True
6892,27,1239.0,358.30725666766216,431.0,21692.0,True
5460,132,4747.0,250.71427991086756,258.0,18186.0,True
3708,147,10134.0,351.75581731843846,421.0,12801.0,True
4879,99,6033.0,136.94835304499784,277.0,16908.0,True
5941,128,3635.0,263.7649857136793,232.0,19311.0,True
7139,84,371.0,209.4056516847524,441.0,22578.0,True
6972,121,1018.0,208.36411946505189,468.0,21942.0,True
6915,63,1154.0,159.8898532501159,447.0,21806.0,True
5121,86,5303.0,269.4019706887759,446.0,17662.0,True
4486,108,7197.0,424.67288325116004,321.0,15772.0,True
7170,35,340.0,194.67355608411717,266.0,22629.0,True
7196,92,128.0,99.18152053408133,330.0,22842.0,True
7121,39,425.0,170.35350452877444,494.0,22549.0,True
6977,1,801.0,139.70007063672324,688.0,22175.0,True
5098,37,5518.0,371.73228072539814,308.0,17461.0,True
347,29,20539.0,161.9451993087066,349.0,2444.0,True
4405,39,7124.0,347.7459528962963,667.0,15859.0,True
7189,83,125.0,62.12359339528129,381.0,22859.0,True
5736,13,4080.0,265.7893632343393,271.0,18907.0,True
4128,156,8379.0,399.26686263916537,508.0,14615.0,True
7056,168,923.0,144.38090703064935,352.0,22077.0,True
4208,64,7809.0,200.2396219808117,718.0,15191.0,True
5599,147,4332.0,322.5522760291047,404.0,18672.0,True
5288,0,5115.0,383.93749645434934,304.0,17894.0,True
6284,13,3045.0,325.80390639213863,106.0,19964.0,True
7115,51,538.0,306.95662984115995,446.0,22473.0,True
6735,187,1787.0,97.50790460724559,291.0,21225.0,True
7116,26,331.0,180.46688116998163,655.0,22684.0,True
5827,74,3948.0,251.856530851964,227.0,19068.0,True
4622,28,6442.0,259.3020511607565,704.0,16581.0,True
7002,170,730.0,380.66059133776827,753.0,22294.0,True
4734,61,6527.0,445.7862847442125,267.0,16502.0,True
7123,44,630.0,309.32758370655495,344.0,22400.0,True
7110,78,550.0,269.5314756313496,468.0,22483.0,True
4558,132,6638.0,213.7928171138434,695.0,16401.0,True
6387,71,2585.0,132.7847116569352,311.0,20459.0,True
6473,199,2280.0,202.82184399776176,398.0,20765.0,True
7137,169,485.0,264.88247194206394,451.0,22571.0,True
7086,175,939.0,273.255887139587,212.0,22119.0,True
5784,10,4049.0,329.909055427569,277.0,19012.0,True
6088,120,3092.0,389.39571800033167,577.0,19969.0,True
6550,189,2151.0,197.6029298657253,396.0,20911.0,True
6021,68,3306.0,410.0054418527634,509.0,19758.0,True
7149,81,448.0,218.83797059278362,428.0,22618.0,True
5207,195,5215.0,205.38997169215753,417.0,17855.0,True
7114,87,271.0,155.91369565013198,775.0,22801.0,True
6353,180,2621.0,163.2856523177086,407.0,20454.0,True
7085,101,574.0,184.2472561501822,601.0,22508.0,True
5823,92,3355.0,368.7386454881288,891.0,19729.0,True
5727,39,3811.0,378.78537272432226,670.0,19287.0,True
6888,102,1389.0,375.29166679321315,451.0,21710.0,True
7152,165,351.0,136.13969138405199,544.0,22753.0,True
7216,181,171.0,95.2881591272229,324.0,22933.0,True
7079,163,305.0,187.26762266464834,947.0,22800.0,True
6784,177,1710.0,147.4823125421931,338.0,21395.0,True
4288,53,7600.0,408.21203373534115,678.0,15505.0,True
5233,41,5353.0,215.53715068253172,275.0,17755.0,True
6289,108,2864.0,180.53711282200678,376.0,20248.0,True
4718,110,6480.0,226.9313085483954,459.0,16633.0,True
4324,145,7881.0,447.0209302784996,324.0,15236.0,True
5161,12,5281.0,220.7351987217254,500.0,17842.0,True
4345,51,7524.0,426.7097819032996,620.0,15599.0,True
6771,37,1940.0,157.38040316408143,159.0,21186.0,True
7099,167,513.0,305.90592238466286,655.0,22615.0,True
6448,64,2309.0,297.4080382376245,512.0,20819.0,True
5993,158,3684.0,417.073137383964,258.0,19446.0,True
7260,47,240.0,127.2831295092422,135.0,22898.0,False
6818,186,1580.0,278.35070590770346,443.0,21559.0,True
6837,43,1746.0,116.19791292246138,248.0,21402.0,True
5977,46,3766.0,503.1349331730914,236.0,19384.0,True
5162,45,5303.0,275.3178079680767,507.0,17852.0,True
7051,23,1143.0,244.0040462560738,330.0,22016.0,True
7041,79,1023.0,369.8987183461936,495.0,22136.0,True
7190,91,323.0,180.2840601760895,353.0,22836.0,True
5239,143,5491.0,171.28935651737342,183.0,17669.0,True
5574,110,4547.0,306.33713445581833,417.0,18614.0,True
6959,19,1502.0,183.1298755716958,204.0,21660.0,True
6040,187,3701.0,389.9905618484483,185.0,19472.0,True
6292,126,2838.0,306.20933165361276,460.0,20337.0,True
7067,29,948.0,270.6186747050357,457.0,22227.0,True
4604,51,6668.0,423.3870318862297,672.0,16510.0,True
6469,86,2346.0,231.99430715660705,479.0,20832.0,True
4880,110,6259.0,186.33923733887698,296.0,16927.0,True
5185,115,5415.0,286.4861992330565,383.0,17776.0,True
6573,56,2467.0,255.1290105935406,154.0,20725.0,True
6224,138,3143.0,354.0468398573,353.0,20050.0,True
6031,99,3793.0,274.458743492249,127.0,19401.0,True
5751,83,4195.0,93.60915577096453,345.0,19000.0,True
6498,111,2475.0,226.51034363106248,306.0,20721.0,True
7171,139,315.0,199.6688177339516,516.0,22881.0,True
6816,146,1752.0,236.26822021404553,334.0,21444.0,True
6613,71,2286.0,335.50178381731075,239.0,20910.0,True
5930,74,3889.0,212.63811084199673,257.0,19310.0,True
6659,152,2095.0,344.81241891423707,344.0,21105.0,True
4929,179,6128.0,203.07235655464817,308.0,17072.0,True
5870,175,3820.0,463.1423356224764,463.0,19384.0,True
5950,65,3786.0,142.65124716609097,323.0,19418.0,True
6843,22,1811.0,116.53163074392616,237.0,21411.0,True
7109,160,825.0,305.74738434685725,389.0,22402.0,True
7224,72,70.0,80.99003764268696,525.0,23159.0,True
6657,9,1976.0,410.46896362622056,499.0,21256.0,True
5557,66,4803.0,241.79139853727253,263.0,18430.0,True
6310,161,2640.0,186.99785532638876,672.0,20595.0,True
4984,110,5903.0,337.91701731726664,425.0,17338.0,True
5953,112,3898.0,476.72022260220257,241.0,19343.0,True
4586,141,6763.0,349.7551394880354,689.0,16478.0,True
6572,150,2274.0,219.45786625103597,396.0,20967.0,True
6355,54,2775.0,266.1961387323997,416.0,20466.0,True
6398,94,2792.0,450.52120732796755,273.0,20449.0,True
7148,134,293.0,160.60886493475297,770.0,22956.0,True
6407,33,2603.0,327.9717114750484,448.0,20647.0,True
7153,116,375.0,250.52985191236195,623.0,22877.0,True
6432,148,2744.0,333.3190022184797,233.0,20508.0,True
5804,53,3984.0,463.5179333776591,482.0,19271.0,True
6885,153,1636.0,213.50545953653855,367.0,21621.0,True
6060,193,3767.0,190.03930037592102,158.0,19490.0,True
7129,93,159.0,110.96035653677573,1025.0,23100.0,True
7104,157,424.0,119.66409953583585,853.0,22839.0,True
4982,29,5824.0,225.82887015362894,534.0,17441.0,True
6561,55,2400.0,339.6109679024331,332.0,20872.0,True
6624,78,2003.0,300.64544878135484,577.0,21269.0,True
4877,199,6296.0,305.2289188115772,347.0,16977.0,True
7181,30,254.0,133.00120304566704,592.0,23026.0,True
5444,40,5037.0,118.78657090069956,354.0,18243.0,True
5687,58,3939.0,370.89751313898233,828.0,19347.0,True
6886,32,1641.0,245.23475491996587,391.0,21646.0,True
6897,120,1558.0,237.84335082457713,440.0,21731.0,True
7103,154,260.0,146.58312045937566,1045.0,23030.0,False
4572,90,6928.0,133.67735665794257,604.0,16363.0,True
7178,162,9.0,11.93165124521069,879.0,23286.0,True
7168,173,223.0,109.04741721828098,718.0,23074.0,True
6772,90,1633.0,311.44203811775196,631.0,21667.0,True
4796,196,6538.0,168.51676519137786,350.0,16767.0,True
7217,9,197.0,134.92411154742,497.0,23108.0,True
7215,71,374.0,152.31379941855357,326.0,22934.0,True
7089,133,429.0,189.66161656988254,976.0,22894.0,True
6722,170,1951.0,273.72958568447774,485.0,21376.0,True
7229,193,215.0,147.89490545386673,467.0,23113.0,True
7081,159,1164.0,181.20971816099345,284.0,22167.0,True
6176,26,3581.0,232.201457054032,143.0,19752.0,True
6621,118,2044.0,289.5023455450954,612.0,21298.0,True
7141,137,212.0,123.03505983290094,978.0,23131.0,True
6427,195,2261.0,172.9179074632652,823.0,21084.0,True
5782,75,3741.0,213.86890596822496,877.0,19605.0,True
6954,106,1487.0,228.9703511731942,419.0,21860.0,True
7111,177,946.0,344.18473381959,386.0,22401.0,True
5877,165,4238.0,279.48612413762345,177.0,19113.0,True
6393,53,2903.0,238.18208506940996,300.0,20456.0,True
6601,52,2453.0,216.16509567172375,257.0,20908.0,True
5447,54,5181.0,385.99461207374156,291.0,18188.0,True
5858,48,3756.0,107.04215737458429,710.0,19616.0,True
5274,187,5617.0,183.38211474903594,193.0,17756.0,True
4549,66,7354.0,215.60743467516417,341.0,16019.0,True
6845,91,1854.0,115.01226932501604,343.0,21519.0,True
6698,112,2249.0,340.5330598780248,281.0,21128.0,True
7291,142,169.0,95.14818885251698,284.0,23209.0,True
7113,183,1129.0,142.01254286045028,232.0,22251.0,True
7125,16,966.0,296.76269172880524,352.0,22417.0,True
6362,69,2754.0,177.61951847038904,563.0,20629.0,True
7128,10,924.0,345.42483241620795,389.0,22461.0,True
7177,67,528.0,130.2483908913851,460.0,22861.0,True
6641,93,2268.0,183.43869613197015,394.0,21124.0,True
7250,125,417.0,264.07659446782867,263.0,22979.0,False
6570,198,2491.0,163.8783699229944,341.0,20906.0,True
4739,33,6834.0,320.53189248177625,311.0,16564.0,True
6016,162,3927.0,305.96441308200116,265.0,19489.0,True
6266,81,3169.0,248.82514224812599,433.0,20249.0,True
7255,135,214.0,149.0725574190474,459.0,23205.0,True
6734,72,2242.0,217.23181254704488,243.0,21177.0,True
6921,182,1763.0,262.9571879198449,284.0,21660.0,True
6727,193,2311.0,249.69826529037613,210.0,21114.0,True
6522,26,2657.0,239.89828732455345,301.0,20769.0,True
6868,56,1888.0,237.42026894730841,320.0,21538.0,True
7295,63,112.0,59.648031868835446,363.0,23314.0,True
6602,126,2445.0,231.81989016866572,332.0,20987.0,True
7321,129,9.0,11.51111504988278,356.0,23425.0,True
6872,152,1714.0,263.1686882498523,496.0,21720.0,True
7249,140,352.0,100.83365622682624,379.0,23084.0,True
6611,144,2512.0,301.4835313101506,259.0,20924.0,True
6425,118,2745.0,204.13437244514884,443.0,20694.0,True
7241,34,211.0,117.67178155649113,552.0,23230.0,True
6410,117,2836.0,328.38786491141576,407.0,20609.0,True
7247,160,389.0,179.88899907530174,360.0,23060.0,True
6871,77,1520.0,333.2946279450251,724.0,21946.0,True
3454,73,11896.0,203.78327476213576,709.0,11571.0,True
7146,111,752.0,185.8737161834269,543.0,22716.0,True
3801,155,10100.0,414.1203402255709,562.0,13368.0,True
7221,2,228.0,119.45980295598238,618.0,23243.0,True
4733,57,6839.0,494.8012748403657,402.0,16634.0,True
5257,63,5708.0,198.68480712506138,238.0,17768.0,True
5254,170,5593.0,412.55953434850073,360.0,17885.0,True
4322,169,8020.0,289.53567032527593,549.0,15460.0,True
6867,88,1772.0,217.67394574879637,495.0,21711.0,True
6702,42,2398.0,340.6287682241463,236.0,21089.0,True
7088,20,1363.0,160.56894389705363,212.0,22129.0,True
5405,93,5323.0,190.84960544154924,356.0,18172.0,True
5090,35,6139.0,262.95683884952336,228.0,17367.0,True
4438,136,7780.0,261.8346306913613,435.0,15728.0,True
4741,16,6559.0,197.7283206095336,688.0,16949.0,True
7222,23,598.0,276.8441792538629,283.0,22910.0,True
6381,37,2941.0,267.9771587523429,440.0,20567.0,True
7161,43,808.0,317.85002861128453,409.0,22701.0,True
7151,109,539.0,254.80266434666,781.0,22972.0,True
7211,110,476.0,149.8877021423821,446.0,23035.0,True
6099,111,3892.0,400.4501916549088,188.0,19621.0,True
7223,22,530.0,229.26282308559354,355.0,22983.0,True
6827,12,2072.0,288.6797824389621,310.0,21448.0,True
7065,153,1146.0,192.20440091708454,608.0,22376.0,True
6354,103,3225.0,287.6108039220452,252.0,20300.0,True
6847,194,2127.0,108.76304939006258,218.0,21398.0,True
4293,174,8100.0,279.98953654439276,589.0,15427.0,True
5966,165,4213.0,277.7143966952981,196.0,19320.0,True
7061,31,1160.0,239.6428839957623,617.0,22373.0,True
7264,105,164.0,121.91554830597168,594.0,23378.0,True
5391,143,5525.0,95.24234172934324,253.0,18028.0,True
5529,144,5214.0,383.7211865504754,235.0,18340.0,True
4933,117,6457.0,415.59612440710754,322.0,17101.0,True
6902,137,1735.0,417.42219030257394,518.0,21824.0,True
7034,173,1763.0,231.18955609227834,195.0,21796.0,True
7077,113,1348.0,353.70233487767865,373.0,22214.0,True
5541,67,5044.0,170.65889521756327,393.0,18520.0,True
7252,114,279.0,170.70760545455212,557.0,23287.0,True
6926,68,1364.0,317.42283575812235,815.0,22204.0,True
4416,156,7506.0,139.57962078822612,819.0,16063.0,True
5841,182,4024.0,192.09262483724245,672.0,19559.0,True
6509,142,2863.0,302.0944553897676,294.0,20735.0,True
4738,169,7180.0,488.801684996979,167.0,16419.0,True
7069,173,1478.0,347.01146093273144,325.0,22121.0,True
6365,107,2874.0,266.5209103693033,663.0,20730.0,True
6650,176,2587.0,199.45212245792635,271.0,21017.0,True
6547,62,2754.0,232.3966105515119,339.0,20850.0,True
7164,120,568.0,211.9078417574088,723.0,23039.0,True
6257,78,3623.0,433.6312468162726,207.0,19985.0,True
7300,121,147.0,111.5245583818943,506.0,23466.0,True
4314,94,8071.0,52.379359222063805,648.0,15543.0,True
7306,77,181.0,151.5743707937545,447.0,23434.0,True
7182,126,620.0,220.00323785552987,561.0,22996.0,True
5082,40,6221.0,198.88804496830363,279.0,17398.0,True
7093,82,1231.0,212.58935039165368,467.0,22396.0,True
7226,96,376.0,220.45033273885093,615.0,23251.0,True
7258,171,308.0,173.5806425147641,571.0,23324.0,True
7345,74,129.0,95.90349840282721,311.0,23509.0,True
7132,182,660.0,278.2846417148628,876.0,22981.0,True
6877,190,1721.0,181.1932578083282,683.0,21921.0,True
7243,5,412.0,194.59992820639854,543.0,23230.0,True
7143,102,859.0,272.34232567946606,627.0,22787.0,True
7185,115,586.0,101.97459759562797,609.0,23063.0,True
5601,27,5075.0,234.06692518853214,299.0,18577.0,True
4913,43,6312.0,396.7218806165041,616.0,17341.0,True
7112,150,640.0,333.0758965325388,999.0,23014.0,True
6917,26,1909.0,250.52942467326216,394.0,21762.0,True
7197,17,519.0,290.62678885096904,635.0,23153.0,False
7186,159,736.0,304.8783477989897,483.0,22940.0,True
5558,117,4773.0,337.92071580223984,746.0,18913.0,True
5919,144,4342.0,213.64295355400392,310.0,19346.0,True
7206,149,351.0,111.90048636421695,789.0,23338.0,True
5771,16,4432.0,414.56736569913903,555.0,19259.0,True
6904,177,1740.0,264.1183895055204,640.0,21954.0,True
5742,42,4590.0,282.90303946591507,463.0,19104.0,True
7254,153,513.0,143.66747256418154,443.0,23182.0,True
5375,131,5500.0,193.04349444509805,456.0,18200.0,True
7219,8,455.0,299.47105333849,633.0,23253.0,False
4325,150,8543.0,288.0369450243459,246.0,15168.0,True
4773,1,7092.0,250.31616194005903,254.0,16622.0,True
5866,62,4593.0,208.6294361709493,206.0,19124.0,True
7238,4,396.0,196.08220626533435,674.0,23339.0,True
6665,156,2653.0,415.5194767100047,308.0,21083.0,True
4758,135,7237.0,211.59531985409305,186.0,16500.0,True
7157,38,1334.0,133.3469741878864,127.0,22406.0,True
7367,90,85.0,41.20539248938212,357.0,23657.0,True
5365,48,5388.0,328.4207445819213,627.0,18355.0,True
4699,44,6848.0,324.66162244852393,776.0,16897.0,True
6439,35,3202.0,282.1668050349295,250.0,20546.0,True
7322,59,193.0,113.10049330108285,486.0,23560.0,True
4513,94,7786.0,220.04662824196907,434.0,15970.0,True
7234,127,644.0,292.2096896626484,462.0,23114.0,True
4460,142,7682.0,149.00455881177402,712.0,16077.0,True
5418,140,5696.0,120.63286456461057,231.0,18067.0,True
7203,40,796.0,404.37064587265894,427.0,22970.0,True
4163,93,9225.0,252.32278551624393,276.0,14543.0,True
7341,197,132.0,7.210680398179198,455.0,23638.0,True
7016,53,1854.0,260.66350637289065,356.0,21916.0,True
5105,130,6320.0,292.7165934199525,289.0,17454.0,True
7348,179,169.0,123.15003943819065,409.0,23608.0,False
6637,124,2868.0,242.27730093929233,192.0,20913.0,True
7049,114,1530.0,269.1912245025965,573.0,22253.0,True
4923,67,6076.0,171.8491254205957,964.0,17707.0,True
7082,48,1525.0,181.47573968592462,366.0,22259.0,True
5898,159,4409.0,453.6352353198201,395.0,19377.0,True
4167,3,9001.0,68.97789857752623,517.0,14794.0,True
7393,181,180.0,141.2332765367945,218.0,23620.0,True
7204,38,824.0,283.63652691196893,431.0,22976.0,True
4650,11,6858.0,418.93440450971036,968.0,16944.0,True
7156,152,939.0,219.97798471193263,588.0,22864.0,True
7335,158,247.0,142.67028240823387,431.0,23560.0,True
6049,72,4348.0,175.20301695829048,160.0,19464.0,True
7333,178,302.0,125.68646315468425,395.0,23520.0,True
5965,96,4378.0,167.65987529911519,326.0,19447.0,True
6778,173,2422.0,325.4836658715961,364.0,21405.0,True
7332,145,245.0,145.04989368773374,470.0,23583.0,True
7198,129,760.0,87.81096052643203,544.0,23071.0,True
7287,164,220.0,113.90064772381534,712.0,23611.0,True
6487,113,2840.0,300.6174490293419,594.0,20992.0,True
1321,10,17821.0,258.3604666762967,332.0,6014.0,True
7390,183,9.0,8.256614703670762,445.0,23829.0,True
7162,128,461.0,303.3035831308271,1094.0,23386.0,False
4936,130,6653.0,235.16975673052264,405.0,17194.0,True
5266,43,6000.0,317.3104441916491,305.0,17851.0,True
5785,176,4711.0,355.1263319925653,416.0,19152.0,True
5462,25,5609.0,413.7042792424752,313.0,18258.0,True
7205,82,722.0,253.75469651821308,601.0,23147.0,True
7346,15,88.0,71.1858286286463,589.0,23787.0,True
5660,150,4850.0,111.10040319107274,583.0,19025.0,True
4938,77,6783.0,263.7752703701583,296.0,17093.0,True
5378,80,5429.0,302.39895020491315,701.0,18449.0,True
7071,109,1795.0,156.19095141228,285.0,22084.0,True
5473,188,5626.0,244.68811125646943,284.0,18254.0,True
4456,162,8184.0,188.66621484694738,351.0,15697.0,True
4736,137,7251.0,232.59839596897208,389.0,16632.0,True
7027,50,2063.0,285.53933018994985,231.0,21825.0,True
5448,113,5554.0,404.82364676340893,438.0,18336.0,True
7214,56,821.0,221.81622942642562,476.0,23069.0,True
7336,87,190.0,119.16912727559901,570.0,23700.0,True
7144,18,872.0,425.59298972841594,858.0,23019.0,True
6578,180,2941.0,168.43121336349986,371.0,20951.0,True
3986,20,9908.0,357.0410707402602,402.0,13987.0,True
3598,143,11579.0,553.0956582675377,601.0,12318.0,True
7310,156,639.0,247.45860531051258,267.0,23260.0,True
6553,97,2984.0,203.13982972177305,395.0,20920.0,True
7235,49,266.0,177.00705132948562,994.0,23650.0,True
7145,124,1329.0,277.37618802485633,426.0,22589.0,True
7320,27,364.0,138.2471794197149,508.0,23555.0,True
7188,172,1167.0,331.89256243563415,291.0,22754.0,True
7259,16,798.0,264.5371275065888,372.0,23128.0,True
6605,19,2956.0,287.3772097006807,321.0,20981.0,True
7261,98,288.0,215.0168765989924,891.0,23658.0,True
6556,60,3041.0,181.8755504920931,389.0,20917.0,True
6618,127,2904.0,257.4983811757048,374.0,21056.0,True
7131,95,1528.0,254.32418503215646,343.0,22433.0,True
7326,11,395.0,189.12647402889021,471.0,23567.0,True
6673,157,2932.0,323.66592880660215,242.0,21037.0,True
7362,55,376.0,253.98229443913283,325.0,23593.0,True
6952,198,1588.0,182.88118478200096,946.0,22382.0,True
5086,84,6173.0,259.52949698928745,669.0,17798.0,True
7244,95,642.0,199.43497430471467,649.0,23336.0,True
7174,42,911.0,163.12889768494094,697.0,23071.0,True
7374,133,312.0,198.86963796881682,355.0,23672.0,True
1218,2,18131.0,181.7219005866234,446.0,5853.0,True
7399,104,115.0,58.971182449704216,458.0,23889.0,True
6796,62,2770.0,341.97800675950197,161.0,21235.0,True
7023,181,1892.0,196.94818526710628,531.0,22118.0,True
6960,5,2105.0,210.07678143322315,474.0,21930.0,True
6857,111,2593.0,176.54396211578714,250.0,21447.0,True
7246,43,1099.0,294.163541797219,251.0,22944.0,True
7212,121,1097.0,318.1708980689015,360.0,22951.0,True
6590,18,3054.0,286.6585896174726,364.0,20996.0,True
7305,38,441.0,146.37214994527707,634.0,23611.0,True
6810,15,2651.0,255.0136197892811,311.0,21403.0,True
7288,3,939.0,167.23999702172026,216.0,23116.0,True
6802,150,2743.0,340.3594563581857,233.0,21313.0,True
7378,86,184.0,75.34463086122862,535.0,23876.0,True
5555,162,5516.0,225.6251682528504,384.0,18547.0,True
5015,70,6560.0,285.0342144601617,547.0,17504.0,True
5945,109,4372.0,325.032923460684,610.0,19694.0,True
7060,184,1758.0,302.1937114630557,562.0,22310.0,True
7070,56,1599.0,125.00838560064543,683.0,22480.0,True
7340,99,259.0,109.68002367076521,660.0,23820.0,False
7134,127,1599.0,341.7048452521216,377.0,22484.0,True
6992,116,2164.0,181.65592385825522,404.0,21921.0,True
6081,49,4445.0,359.3115116758385,257.0,19643.0,True
7400,118,256.0,121.6504946952598,408.0,23843.0,True
7315,61,544.0,276.2383236719277,545.0,23559.0,False
7166,88,863.0,264.9402864278257,907.0,23242.0,True
7232,113,1166.0,280.934145493388,307.0,22956.0,True
7160,196,1313.0,308.4350839327888,523.0,22810.0,True
6500,133,3266.0,238.90114504621928,442.0,20866.0,True
7338,47,542.0,320.1730722653925,456.0,23592.0,False
7209,198,1020.0,293.7207883870447,537.0,23115.0,True
3784,137,10717.0,212.64542899840097,685.0,13424.0,True
7419,79,306.0,126.79677211818037,311.0,23840.0,True
7285,188,693.0,225.49577261601584,579.0,23457.0,True
7035,24,2312.0,238.87178343808029,236.0,21844.0,True
7442,83,248.0,164.7837645706973,297.0,23908.0,True
7441,108,211.0,140.17886281331056,344.0,23951.0,True
6204,57,3983.0,205.9736966764443,525.0,20181.0,True
4852,31,7221.0,125.70230675100686,379.0,16946.0,True
7459,144,254.0,157.35302544323088,236.0,23924.0,True
4890,18,7189.0,264.02123785458815,325.0,16993.0,True
7357,148,381.0,185.83790981993775,551.0,23803.0,True
7183,48,1008.0,356.4143173324257,739.0,23176.0,True
7307,185,176.0,106.91904286611293,1026.0,24013.0,True
6794,60,2818.0,260.6133704724647,300.0,21372.0,True
5981,156,4596.0,357.91129088143106,435.0,19598.0,True
5809,93,4736.0,222.90178935334964,665.0,19462.0,True
7452,26,94.0,100.78210799815045,449.0,24108.0,False
5628,134,5634.0,234.45193661091403,217.0,18581.0,True
7429,112,201.0,87.68182705740503,474.0,24030.0,True
7220,151,834.0,341.465167626023,776.0,23397.0,True
7207,25,652.0,180.9180643735202,1026.0,23579.0,True
7266,166,718.0,192.65589401751473,717.0,23514.0,True
6629,197,3287.0,259.9009921823659,245.0,20946.0,True
6534,141,3322.0,206.81342447826202,424.0,20912.0,True
7327,102,713.0,292.5173922304159,418.0,23522.0,True
7100,64,1395.0,328.56759374990366,869.0,22844.0,True
7179,194,1299.0,165.63211604140102,536.0,22943.0,True
4490,157,8036.0,172.90282069283722,748.0,16208.0,True
4688,165,7793.0,241.70129317571553,384.0,16456.0,True
7381,154,455.0,189.91547782387465,450.0,23799.0,False
7377,30,130.0,88.45528006174912,787.0,24126.0,True
7270,21,718.0,248.773043922881,717.0,23539.0,True
6660,36,3000.0,194.33026993825095,502.0,21265.0,True
7236,192,529.0,284.4882462830088,1074.0,23737.0,False
7140,151,1813.0,152.3959695750892,309.0,22456.0,True
7425,105,323.0,155.19090544714118,407.0,23949.0,True
7424,7,205.0,139.66691892316646,532.0,24067.0,True
5021,18,7019.0,315.51955074288577,272.0,17256.0,True
7469,8,330.0,187.46041628793273,234.0,23947.0,False
7316,28,546.0,304.07872571040866,719.0,23736.0,True
7274,191,1205.0,107.03281847525646,247.0,23081.0,True
6153,13,4586.0,428.25152777747684,144.0,19701.0,True
7483,52,9.0,8.360326793180393,495.0,24280.0,True
7450,17,298.0,139.76304843601685,339.0,23992.0,False
4856,42,7335.0,294.85421269621065,381.0,16958.0,True
6850,87,2772.0,424.4522038384166,337.0,21523.0,True
4946,119,7239.0,103.33826559700594,240.0,17057.0,True
7263,117,1095.0,209.9488913656689,435.0,23210.0,True
7368,196,260.0,72.32432145812227,742.0,24046.0,True
7460,22,179.0,113.92540853530912,454.0,24143.0,False
7409,63,267.0,175.53336799844877,582.0,24056.0,True
7385,147,351.0,225.91224711542648,617.0,23980.0,True
7352,70,790.0,358.2441084238208,317.0,23542.0,True
7225,20,1114.0,289.3359880568138,589.0,23224.0,True
7384,125,277.0,197.80155326670265,703.0,24064.0,False
5928,86,5063.0,378.1050800618007,238.0,19288.0,True
6705,178,3160.0,223.83126271783183,332.0,21193.0,True
6758,126,2559.0,251.70560473225004,810.0,21810.0,True
7402,69,210.0,108.82630898075867,720.0,24161.0,True
7281,32,226.0,131.17324953173107,1291.0,24146.0,False
7466,40,223.0,192.29302914385474,445.0,24149.0,False
6396,83,3732.0,277.4252074145977,476.0,20641.0,True
4956,127,7099.0,369.55824891354456,429.0,17275.0,True
7278,186,1339.0,199.249276795548,197.0,23045.0,True
7364,79,864.0,106.9363548576354,257.0,23529.0,True
7342,167,669.0,253.3762052576683,554.0,23741.0,True
7529,98,119.0,38.477897198772084,350.0,24292.0,True
7482,152,431.0,237.23124057197802,198.0,23981.0,False
7439,88,320.0,182.7330418965968,495.0,24096.0,True
7387,187,590.0,7.895108980949672,460.0,23827.0,True
7375,29,350.0,176.74734351768006,743.0,24067.0,True
7038,57,2297.0,153.33895929904452,505.0,22120.0,True
6991,46,2163.0,144.44760954470337,741.0,22256.0,True
5692,129,5595.0,84.26390178786136,286.0,18825.0,True
7308,172,540.0,235.68244804657257,897.0,23886.0,True
6642,3,3163.0,285.91630597503706,537.0,21268.0,True
7509,124,63.0,49.611299805282236,481.0,24379.0,True
7540,181,213.0,115.98342391517048,234.0,24231.0,True
7031,15,2663.0,314.2187072258532,186.0,21784.0,True
7493,186,357.0,234.1731753166653,255.0,24094.0,True
6764,21,3209.0,258.57379769818397,270.0,21289.0,True
7430,23,481.0,291.56040381308514,451.0,24018.0,False
3959,148,10472.0,221.68260296937328,542.0,14028.0,True
6406,50,3865.0,190.53791340746312,439.0,20635.0,True
7473,4,191.0,76.82885226862602,579.0,24311.0,True
7361,199,491.0,194.9798372624975,746.0,24012.0,True
7423,161,437.0,226.4327118707854,536.0,24070.0,True
6839,104,3064.0,256.8246704206544,288.0,21445.0,True
5250,64,5997.0,210.8032132665176,999.0,18513.0,True
6706,122,3351.0,159.7867846266646,301.0,21162.0,True
7233,36,979.0,215.33387560927736,886.0,23538.0,True
5860,119,5190.0,96.45351663120056,418.0,19328.0,True
7461,177,343.0,184.61007008460942,512.0,24203.0,False
5184,129,6830.0,262.14846823451245,324.0,17717.0,True
7480,74,189.0,84.37000356791448,611.0,24372.0,True
7301,51,692.0,378.5654359276482,916.0,23877.0,False
7451,46,424.0,193.6424041436232,496.0,24154.0,True
6928,193,2601.0,237.5489954886265,599.0,21990.0,True
7478,53,214.0,169.5453117249814,632.0,24382.0,False
7531,84,169.0,98.25411683050604,472.0,24427.0,True
7418,194,543.0,190.0935401098645,531.0,24055.0,True
7404,198,822.0,243.99624833384755,321.0,23776.0,True
4630,164,7837.0,440.33192373607517,872.0,16770.0,True
7356,58,266.0,133.5332273952849,1097.0,24348.0,False
6815,168,3310.0,250.31522298611145,200.0,21306.0,True
7428,68,386.0,197.53820150150105,683.0,24237.0,False
7318,131,1232.0,302.44844899712405,379.0,23398.0,True
7199,118,1743.0,282.32229861731764,359.0,22888.0,True
7511,139,304.0,136.3834319295253,443.0,24344.0,True
7597,45,114.0,125.79674984250269,343.0,24549.0,True
7571,29,478.0,193.07795810721717,82.0,24202.0,True
7512,16,431.0,162.267859121452,349.0,24253.0,False
7237,183,1609.0,258.56622614418046,417.0,23080.0,True
7627,63,181.0,126.44773759001457,217.0,24513.0,True
5465,185,6483.0,293.71016899178807,260.0,18212.0,True
7416,168,346.0,115.81801954727946,833.0,24354.0,True
7358,157,844.0,170.9775403939238,623.0,23880.0,True
6848,84,3324.0,193.9305662298706,221.0,21402.0,True
7456,182,578.0,223.3035317665793,471.0,24154.0,True
4947,133,7515.0,238.4248005266624,403.0,17221.0,True
7614,7,193.0,149.95778937621913,271.0,24543.0,True
7573,137,223.0,115.95204641286026,390.0,24520.0,True
7600,112,130.0,73.98164800221431,405.0,24635.0,True
7353,132,1072.0,241.7503870207611,466.0,23693.0,True
7108,174,2379.0,337.95446143488044,375.0,22388.0,True
7498,78,528.0,319.2009314925229,392.0,24239.0,True
7543,145,454.0,88.61565558113945,327.0,24328.0,True
4468,160,8944.0,240.95149029917405,443.0,15840.0,True
7638,70,97.0,82.93363338528482,364.0,24688.0,True
5996,59,5132.0,469.64575609003253,463.0,19655.0,True
7655,96,213.0,122.40529601238332,197.0,24575.0,True
6880,122,3033.0,224.7291221436508,512.0,21757.0,True
7373,146,730.0,411.33020952108535,751.0,24066.0,True
7304,1,1330.0,219.91882428148313,509.0,23485.0,True
7527,34,311.0,162.0379905374735,563.0,24505.0,True
7363,19,1297.0,377.5059960038591,254.0,23526.0,True
7142,148,2014.0,350.31425430056174,663.0,22817.0,True
7524,101,256.0,192.7112265540122,640.0,24580.0,True
7612,188,286.0,168.09373393613384,284.0,24551.0,True
7504,150,475.0,259.0723089232033,479.0,24363.0,False
7672,23,160.0,137.10263618119794,255.0,24688.0,False
7682,76,9.0,10.010770824443103,383.0,24841.0,True
7453,189,640.0,242.06905090885792,553.0,24216.0,True
7533,97,397.0,167.83215074006517,501.0,24461.0,True
7076,92,2718.0,135.5466952257542,326.0,22146.0,True
5318,50,6968.0,163.21184449708855,252.0,17899.0,True
7602,141,185.0,180.472454821745,453.0,24687.0,True
7620,73,319.0,125.25068202262025,274.0,24553.0,True
7462,132,951.0,224.41644216144752,230.0,23923.0,True
7510,163,279.0,90.00221513195693,696.0,24596.0,True
7491,179,144.0,121.59381311062074,902.0,24736.0,False
7555,43,429.0,239.06585923696008,433.0,24465.0,False
5801,123,5861.0,348.843022132999,254.0,19038.0,True
7432,75,848.0,163.9862365641903,472.0,24053.0,True
7485,72,268.0,139.80082282902865,837.0,24637.0,False
7313,168,1386.0,107.49378624142105,524.0,23522.0,True
7200,146,1942.0,248.60838381679247,442.0,22974.0,True
7282,67,1672.0,404.6309844116361,387.0,23247.0,True
4466,181,8967.0,391.3018703770727,576.0,15956.0,True
7101,27,2433.0,363.8888177941052,520.0,22496.0,True
7202,161,1913.0,436.5517319414494,499.0,23037.0,True
7665,127,165.0,78.9020410672619,366.0,24786.0,False
7458,160,487.0,153.8284648051772,779.0,24465.0,True
6749,136,3817.0,232.0830157239653,166.0,21140.0,True
7599,25,200.0,129.1733619960395,543.0,24771.0,True
7410,170,830.0,169.5933655258014,670.0,24147.0,True
7091,73,2260.0,377.58445801290003,790.0,22717.0,True
7584,89,303.0,197.23127469917773,527.0,24683.0,True
7534,175,480.0,201.11774878100766,547.0,24516.0,True
7286,7,1645.0,293.8124153756025,460.0,23355.0,True
7660,140,299.0,156.68788042603606,294.0,24703.0,True
6840,181,3640.0,204.46024313349758,207.0,21364.0,True
7415,33,1247.0,527.3838922342277,243.0,23761.0,True
7026,151,3170.0,241.5020165110226,254.0,21842.0,True
7213,15,1894.0,279.41010785851256,551.0,23143.0,True
6918,123,3035.0,336.0949619751103,635.0,22004.0,True
7565,118,531.0,134.2684288779954,420.0,24512.0,True
7395,81,560.0,119.71576523988671,1077.0,24494.0,True
4828,6,8015.0,361.69380569567943,519.0,17040.0,True
7470,76,590.0,241.71073464971803,751.0,24466.0,True
4089,146,10719.0,401.87192412517,339.0,14343.0,True
7505,50,652.0,187.23947512129908,528.0,24413.0,True
7087,19,2250.0,306.0767275162594,916.0,22832.0,True
7605,165,512.0,279.8535775683721,327.0,24574.0,False
7435,155,578.0,117.80933696101394,924.0,24511.0,True
7697,58,334.0,222.40922391747597,265.0,24763.0,False
7172,136,2266.0,242.3289650277178,471.0,22836.0,True
7437,107,996.0,275.72802730040183,510.0,24108.0,True
7420,31,1057.0,333.91842086606397,523.0,24055.0,True
5931,181,5565.0,497.0540138653131,505.0,19558.0,True
7289,50,1831.0,416.1687484361075,392.0,23297.0,True
4717,12,8151.0,433.1180087923192,814.0,16987.0,True
7721,134,9.0,14.363249120568582,553.0,25130.0,True
7560,99,534.0,189.44057810708404,540.0,24610.0,True
6631,87,4059.0,336.70879027350225,391.0,21093.0,True
7720,103,193.0,130.80271000018766,397.0,24974.0,True
7728,118,172.0,77.14253447084154,370.0,24999.0,True
7302,35,1808.0,116.96233863706273,397.0,23364.0,True
7624,52,281.0,172.02746941448035,604.0,24891.0,True
5512,18,6616.0,291.6392544770254,513.0,18574.0,True
7475,90,1171.0,131.5135821576095,286.0,24031.0,True
7585,132,775.0,284.9015879274547,282.0,24443.0,True
6927,188,3593.0,138.0057743879654,235.0,21625.0,True
6169,178,5167.0,265.4501116431547,472.0,20052.0,True
6634,133,3764.0,255.72470710244534,758.0,21470.0,True
7058,65,3213.0,267.5476546432208,296.0,22025.0,True
6776,116,3722.0,131.9782119434099,479.0,21517.0,True
7283,130,1677.0,216.78577836838676,693.0,23562.0,True
7688,68,462.0,268.5697748087614,305.0,24778.0,False
2659,140,16106.0,291.7399095239866,278.0,9135.0,True
7159,66,2484.0,290.701628906705,483.0,22764.0,True
7648,110,259.0,62.31188042487079,657.0,25010.0,True
7516,172,1018.0,280.65050440848955,333.0,24255.0,True
7674,124,272.0,125.0582847968846,568.0,25002.0,True
7713,46,176.0,75.75718482027375,531.0,25098.0,True
7347,76,1676.0,194.84101584243578,408.0,23606.0,True
7323,191,1479.0,372.744735278223,737.0,23816.0,True
7839,67,117.0,70.82880315524719,201.0,25179.0,True
7449,115,1237.0,333.4063425261554,418.0,24061.0,True
5957,84,6104.0,245.86998357827483,95.0,19203.0,True
7245,104,1935.0,178.02954481611636,685.0,23374.0,True
5824,80,5844.0,289.7156123097939,628.0,19468.0,True
7591,184,715.0,255.57490217476246,417.0,24598.0,True
7508,39,758.0,262.24171622977246,662.0,24558.0,True
5614,106,6567.0,101.98128436813194,429.0,18750.0,True
6264,174,4979.0,197.36384511787875,530.0,20338.0,True
7747,150,315.0,247.4406324706137,313.0,25006.0,False
7698,111,583.0,268.26583023513,233.0,24739.0,True
7714,198,369.0,214.729857638916,386.0,24958.0,False
7652,56,462.0,176.31876453916712,503.0,24868.0,True
7303,109,2153.0,276.4372515851867,214.0,23185.0,True
7575,47,256.0,156.75945615769444,959.0,25094.0,False
7553,90,822.0,310.37515610973253,501.0,24530.0,True
7440,21,1189.0,128.0049138265874,560.0,24165.0,True
7778,70,297.0,122.50014425609008,274.0,25057.0,True
5370,7,7417.0,308.9282459397642,209.0,17949.0,True
7774,174,157.0,90.4459194671874,462.0,25228.0,True
5575,82,6588.0,244.59511440079393,609.0,18810.0,True
7710,158,195.0,136.8051106409317,654.0,25205.0,True
7589,113,517.0,139.1232027549831,716.0,24891.0,True
6484,185,4534.0,403.3599702611123,495.0,20886.0,True
7130,130,2924.0,218.2720489914081,445.0,22520.0,True
6922,187,3353.0,331.5063667585036,713.0,22093.0,True
7695,51,697.0,351.7300563082889,259.0,24752.0,False
7731,139,235.0,158.47658181849863,581.0,25218.0,True
7388,66,1299.0,400.79178330975253,781.0,24154.0,True
3914,151,11703.0,410.88074599179953,458.0,13751.0,True
5911,87,6250.0,209.16438402824383,197.0,19213.0,True
7788,148,315.0,171.58032349758838,342.0,25149.0,True
7824,176,400.0,220.4829197782502,143.0,25067.0,True
7654,83,275.0,157.41499904603464,822.0,25192.0,False
5873,9,6220.0,311.7001271991609,322.0,19248.0,True
7781,72,211.0,160.56401466755688,472.0,25258.0,False
6678,75,4432.0,363.00637290794043,236.0,21039.0,True
6536,157,4658.0,242.22177332831833,326.0,20818.0,True
7782,159,229.0,103.2299070097452,458.0,25248.0,True
7693,100,315.0,211.23736832426556,686.0,25169.0,True
6490,89,4839.0,443.84417261395237,255.0,20656.0,True
7724,99,469.0,153.76979909534143,424.0,25026.0,True
7343,138,1794.0,177.35004522727672,511.0,23702.0,True
7351,100,1745.0,268.9942592015435,543.0,23759.0,True
7738,43,137.0,95.6351951029848,712.0,25369.0,False
5209,95,7874.0,165.87559575702036,194.0,17635.0,True
7248,11,2422.0,127.13213628840415,397.0,23100.0,True
7334,180,1742.0,184.96721258843328,663.0,23790.0,True
7709,120,473.0,272.44707176825824,518.0,25060.0,True
7120,178,2828.0,268.9506044413742,664.0,22711.0,True
7790,105,270.0,121.82689432892364,455.0,25271.0,True
7733,45,326.0,122.52119236432381,579.0,25222.0,True
7489,142,772.0,111.39336852540757,962.0,24778.0,True
7496,37,1329.0,353.02297131807063,375.0,24221.0,True
7820,27,145.0,87.2137648385106,489.0,25408.0,True
7904,137,105.0,92.15915730768005,259.0,25452.0,True
7844,151,276.0,96.08227446355411,276.0,25281.0,True
7685,187,478.0,243.0199083483899,631.0,25099.0,True
7311,0,2036.0,95.70888662230341,545.0,23542.0,True
7732,117,562.0,134.68010021925684,377.0,25018.0,True
7427,54,1328.0,207.82690629584374,708.0,24257.0,True
7154,50,2747.0,297.9950243990523,586.0,22845.0,True
7150,69,2443.0,246.40589045528492,962.0,23153.0,True
7433,73,1317.0,131.79134667615224,696.0,24279.0,True
6366,114,5138.0,349.23429884048556,388.0,20459.0,True
7791,182,286.0,134.41194884533422,495.0,25312.0,True
7750,191,420.0,153.925733963702,480.0,25182.0,True
7762,8,453.0,174.08821872684527,419.0,25151.0,True
7615,13,368.0,225.6989738898286,969.0,25242.0,True
6746,34,4303.0,373.8114276541076,344.0,21313.0,True
7572,48,712.0,366.6168040114339,789.0,24910.0,False
7726,23,716.0,308.9529449769273,280.0,24907.0,False
4592,9,9266.0,138.85657147264286,553.0,16359.0,True
7431,12,1617.0,289.9381441984347,433.0,24011.0,True
7860,81,214.0,90.94199689462366,364.0,25417.0,True
7613,105,816.0,246.95885459157202,546.0,24816.0,True
7897,74,351.0,113.82893645330445,101.0,25286.0,True
4401,161,9780.0,461.0339272526377,684.0,15859.0,True
7708,50,880.0,222.69924589632012,237.0,24776.0,True
7649,144,692.0,251.23278408440422,608.0,24966.0,True
7240,141,2723.0,140.96719575883614,276.0,22944.0,True
7754,157,601.0,181.84326104069748,351.0,25066.0,True
5177,101,7409.0,246.72851013814383,877.0,18260.0,True
7661,152,730.0,283.028088621101,531.0,24940.0,True
7611,151,906.0,232.1982610106744,507.0,24774.0,True
7681,16,667.0,316.710677911227,569.0,25023.0,False
5087,163,8242.0,245.95719753107872,320.0,17453.0,True
7457,149,1718.0,220.42422839972986,292.0,23978.0,True
7468,1,1695.0,52.640509006914236,299.0,24012.0,True
7312,85,1845.0,431.26099380474733,865.0,23863.0,True
7680,28,449.0,216.14943652752686,812.0,25266.0,True
7737,49,380.0,154.47721995915612,683.0,25336.0,True
7807,137,520.0,125.47951185563018,336.0,25200.0,True
7909,178,220.0,126.46773932847702,284.0,25505.0,True
7770,60,308.0,176.3046556014412,674.0,25429.0,True
7581,67,991.0,239.6126366477593,622.0,24772.0,True
7900,18,226.0,127.64973095744467,351.0,25539.0,True
7717,53,677.0,353.50237276000615,514.0,25090.0,False
7370,71,2121.0,60.53454515929241,344.0,23651.0,True
7751,17,179.0,105.66914788266553,886.0,25597.0,True
7269,62,2561.0,364.04692158173503,396.0,23217.0,True
7840,175,199.0,93.6288614060116,601.0,25580.0,True
7729,102,196.0,139.16136852599237,960.0,25590.0,True
7546,104,1509.0,175.4878329596872,275.0,24278.0,True
7739,63,369.0,138.50824855051678,761.0,25423.0,True
7760,153,884.0,265.872471255754,192.0,24922.0,True
7838,165,221.0,81.54481995328611,610.0,25588.0,False
7671,91,625.0,284.1770541213925,753.0,25185.0,True
7630,138,920.0,253.95950530567757,589.0,24892.0,True
7744,185,856.0,231.43682759137565,273.0,24956.0,True
7800,173,112.0,64.88522988800979,863.0,25707.0,True
7913,119,268.0,159.63081207481594,327.0,25553.0,True
7892,47,329.0,194.35526465951796,343.0,25504.0,False
7934,98,210.0,155.15423126220153,334.0,25628.0,True
7942,134,190.0,92.03314063234738,352.0,25660.0,True
7837,150,232.0,130.8217149040302,642.0,25618.0,False
7662,82,807.0,315.41103236883345,633.0,25044.0,True
4404,183,10258.0,231.73323299871814,407.0,15596.0,True
6819,196,4062.0,312.9048301381914,684.0,21803.0,True
7675,199,596.0,313.2159135070486,829.0,25270.0,True
6294,115,5727.0,252.40521125506106,254.0,20144.0,True
7314,13,2312.0,176.24712855858243,553.0,23559.0,True
7935,191,491.0,233.46786004870128,88.0,25382.0,True
7590,185,1450.0,230.27719749773576,247.0,24424.0,True
7853,162,519.0,118.00466638059397,339.0,25363.0,True
7841,29,205.0,124.27715695395976,698.0,25679.0,True
7925,50,424.0,102.49279904984688,201.0,25466.0,True
7517,6,927.0,391.35914628904925,1043.0,24969.0,True
7846,128,409.0,165.6061498701781,477.0,25488.0,True
4377,97,10339.0,229.15944071096624,482.0,15562.0,True
7576,136,1256.0,367.0961959997715,507.0,24647.0,True
7810,68,316.0,215.31228357842176,720.0,25591.0,False
7817,62,379.0,156.52098968497256,626.0,25535.0,True
7622,38,1446.0,90.88123319111068,193.0,24472.0,True
7208,144,3071.0,158.80409046976027,294.0,22852.0,True
7659,57,1085.0,345.252917706791,440.0,24843.0,True
7582,49,1315.0,192.10960410429578,464.0,24616.0,True
7403,84,2156.0,100.23114609102075,336.0,23788.0,True
7764,108,810.0,222.6443785927743,395.0,25135.0,True
6909,4,3912.0,325.99503141932695,697.0,22036.0,True
7547,12,1475.0,179.09794339095376,468.0,24474.0,True
7804,189,605.0,216.4521538736641,491.0,25344.0,True
7915,194,98.0,91.6251200128062,622.0,25851.0,True
7673,65,811.0,232.78266560732044,705.0,25138.0,True
7811,179,861.0,182.69316420056137,215.0,25094.0,True
7826,36,452.0,229.67549974862573,562.0,25503.0,True
7641,171,1127.0,276.50344605069427,498.0,24833.0,True
7643,44,837.0,333.8000456613918,795.0,25131.0,True
7610,18,1243.0,104.50820128583364,461.0,24728.0,True
5504,170,7131.0,430.10773302904107,811.0,18855.0,True
7912,103,121.0,78.26649240758485,643.0,25868.0,True
7979,176,261.0,134.69077764669427,284.0,25731.0,True
7448,71,1577.0,492.28891061040184,775.0,24416.0,True
7406,123,1982.0,191.29925916259722,556.0,24017.0,True
7290,197,2817.0,237.21149180455052,265.0,23184.0,True
7855,15,579.0,320.6025737676281,393.0,25423.0,True
7645,86,957.0,344.2814854154322,706.0,25049.0,True
8008,22,159.0,92.63567773995263,332.0,25866.0,True
7938,80,243.0,105.96585875963466,489.0,25786.0,True
5407,184,7784.0,386.6375021001693,426.0,18247.0,True
7928,172,449.0,294.8140580600734,314.0,25585.0,True
7805,166,218.0,146.72725701150245,962.0,25818.0,True
7872,31,272.0,141.49014196023452,658.0,25768.0,True
7421,0,2053.0,366.012325896827,460.0,23993.0,True
8022,48,190.0,144.55143186235912,268.0,25859.0,False
7719,149,452.0,145.16123779034172,1021.0,25598.0,True
7330,41,2258.0,143.40391548598276,685.0,23793.0,True
7707,39,1012.0,202.40011095839952,505.0,25043.0,True
7359,101,2117.0,275.4336330290085,681.0,23941.0,True
7371,64,2277.0,342.64907707599144,475.0,23783.0,True
7953,94,524.0,228.87141099898128,187.0,25536.0,True
7772,169,863.0,179.57509182767785,441.0,25205.0,True
8011,143,195.0,132.26771269722883,321.0,25879.0,True
7867,155,518.0,255.75111947861782,480.0,25560.0,True
8042,70,135.0,117.92295123972215,270.0,25943.0,True
7592,156,1624.0,150.95290681457007,263.0,24456.0,True
7889,3,277.0,124.0450234230684,651.0,25806.0,True
7684,180,1239.0,358.60605098905364,382.0,24845.0,True
7165,117,3346.0,203.218180117303,415.0,22746.0,True
7956,82,382.0,109.01350620295541,361.0,25722.0,True
7668,126,1503.0,349.7447260222835,190.0,24618.0,True
7722,193,881.0,274.91509827463517,658.0,25240.0,True
7921,51,432.0,214.76742053575376,442.0,25691.0,False
7775,122,951.0,129.97891354421608,411.0,25177.0,True
7914,133,448.0,195.39790404047795,451.0,25680.0,True
6378,52,5669.0,280.1252550328491,341.0,20461.0,True
7043,30,4184.0,173.42912837309683,307.0,21949.0,True
7723,164,742.0,277.0092051496848,797.0,25393.0,True
7819,154,822.0,375.8795254548818,397.0,25314.0,True
7828,160,616.0,229.7924127917604,576.0,25521.0,True
7711,35,1048.0,178.89867659444147,532.0,25089.0,True
7822,83,465.0,214.39846076472145,757.0,25680.0,False
7833,177,1043.0,233.65567222624168,150.0,25118.0,True
8033,26,257.0,169.70192968890498,278.0,25904.0,True
7426,70,2180.0,222.99039698538445,442.0,23984.0,True
7679,156,895.0,411.9433762562311,819.0,25271.0,True
7989,43,254.0,164.81829596773989,420.0,25912.0,False
5949,124,6856.0,232.61700322195944,217.0,19312.0,True
7621,37,1439.0,195.47278675343492,450.0,24729.0,True
7854,121,508.0,223.70392561080052,634.0,25661.0,True
8044,81,225.0,138.49671503616085,262.0,25944.0,True
6677,140,5127.0,158.17190157528188,246.0,21046.0,True
6780,5,4898.0,257.57627889747323,237.0,21282.0,True
7907,186,172.0,130.7441488357837,806.0,26022.0,True
8007,142,265.0,138.60317171598746,413.0,25944.0,True
8019,0,339.0,145.13399016901573,302.0,25874.0,True
7842,163,704.0,95.73114446331684,528.0,25512.0,True
7851,147,449.0,308.753810880078,754.0,25769.0,True
7948,25,411.0,219.83703869262723,483.0,25811.0,True
7712,74,1095.0,120.7554035570643,580.0,25138.0,True
8027,112,154.0,85.74788929415544,492.0,26089.0,True
7920,198,701.0,348.5965148037147,310.0,25557.0,False
8038,8,127.0,104.07100633403404,468.0,26131.0,True
5165,146,8585.0,332.06386906034345,326.0,17678.0,True
7995,139,362.0,194.6692639021287,403.0,25910.0,True
7801,57,737.0,143.09309072154545,691.0,25536.0,True
8035,54,367.0,245.19536785952533,275.0,25911.0,True
7916,116,257.0,134.5480480789313,784.0,26022.0,True
8106,195,182.0,131.5785622524391,218.0,26108.0,True
7940,72,199.0,107.79737195404738,799.0,26100.0,False
7871,181,593.0,166.3176427436952,607.0,25708.0,True
7785,95,844.0,123.68497879920251,657.0,25457.0,True
7715,79,878.0,181.2570965029203,851.0,25424.0,True
7883,93,1106.0,492.79332770392904,64.0,25203.0,True
7847,58,750.0,359.3745412595241,556.0,25568.0,False
7866,167,742.0,179.70931482924848,505.0,25584.0,True
3676,146,13238.0,442.3282267963621,932.0,13089.0,True
7549,199,1912.0,109.76467348057126,405.0,24415.0,True
8048,85,260.0,86.54020061445699,369.0,26068.0,True
7968,164,528.0,219.32077836818027,429.0,25819.0,True
7628,117,1706.0,137.48558150358798,343.0,24643.0,True
7690,81,1680.0,236.1524817983524,201.0,24677.0,True
8066,109,247.0,163.30547139027902,357.0,26120.0,True
8089,132,11.0,20.454555369776017,503.0,26362.0,True
8040,16,269.0,152.8246639475398,445.0,26110.0,False
7857,141,962.0,251.06715366126474,381.0,25420.0,True
8064,53,308.0,206.69690326212375,327.0,26078.0,False
7965,145,291.0,131.76052201382353,710.0,26097.0,True
7623,166,1506.0,311.6861383019917,599.0,24884.0,True
7701,36,1453.0,122.59056150284191,421.0,24937.0,True
8067,107,346.0,215.9291367577682,280.0,26047.0,True
7637,192,1649.0,138.5656975295638,422.0,24745.0,True
7888,135,364.0,231.67463152236022,883.0,26033.0,True
7869,136,863.0,137.65339350098,450.0,25539.0,True
8053,28,406.0,182.45637767959374,289.0,25996.0,True
4590,21,10084.0,319.0681903555729,522.0,16324.0,True
8114,62,271.0,173.72731425061528,238.0,26147.0,True
6693,96,5340.0,210.07289173769405,255.0,21087.0,True
8116,18,81.0,30.340595922427227,437.0,26348.0,True
7818,92,915.0,202.76871099568208,603.0,25516.0,True
8086,50,260.0,150.70755491048774,327.0,26172.0,True
7563,183,1873.0,330.02255832843974,484.0,24562.0,True
7958,55,318.0,137.56742392019288,746.0,26117.0,True
8034,161,221.0,127.4708035792222,587.0,26216.0,True
8006,27,257.0,122.23222230292959,651.0,26181.0,True
7992,47,482.0,300.3750492050858,459.0,25960.0,False
8023,182,500.0,6.634273423120401,353.0,25947.0,True
8097,91,230.0,115.02380591069743,375.0,26244.0,True
6812,35,4852.0,220.50862358462547,528.0,21626.0,True
8180,41,16.0,51.47347915432903,354.0,26465.0,True
7787,1,922.0,147.13365652670115,757.0,25562.0,True
7718,194,1242.0,456.8233990593563,665.0,25242.0,True
7759,2,910.0,189.46862156464954,854.0,25579.0,True
7946,106,361.0,273.4083575585744,815.0,26131.0,True
7994,66,255.0,136.08297006204126,733.0,26238.0,True
7972,7,458.0,245.92612126122003,634.0,26035.0,True
7977,77,149.0,85.40713260947997,899.0,26345.0,True
8080,17,129.0,118.67819027139564,541.0,26370.0,True
7187,57,3294.0,149.2079098945114,746.0,23206.0,True
7097,13,3983.0,327.510509298044,570.0,22523.0,True
7691,4,1095.0,350.24258449961064,936.0,25416.0,True
7689,172,1409.0,194.0481486627349,631.0,25106.0,True
8161,143,193.0,121.34790514627952,291.0,26331.0,True
7329,3,2825.0,155.0856298911552,594.0,23700.0,True
7293,84,3071.0,209.18575349761383,507.0,23454.0,True
4158,119,11529.0,355.3915390529115,758.0,14998.0,True
5988,137,7053.0,178.60599990732646,297.0,19474.0,True
8144,40,211.0,152.44701013525054,335.0,26320.0,True
8187,154,118.0,68.15948975937027,278.0,26414.0,True
7789,34,1083.0,238.19073637262758,643.0,25454.0,True
7998,120,718.0,219.92292127260006,307.0,25820.0,True
7477,140,2442.0,123.26388773281744,350.0,24098.0,True
8109,134,329.0,210.97749433124076,330.0,26226.0,True
7816,20,977.0,215.37370519340246,679.0,25581.0,True
8072,56,343.0,153.2101437687545,434.0,26222.0,True
6417,171,6014.0,157.14748647991496,330.0,20557.0,True
8062,150,384.0,144.98721655677844,450.0,26189.0,False
7487,44,2226.0,213.87345950840174,544.0,24347.0,True
7401,34,2692.0,221.77129967924472,444.0,23882.0,True
7906,64,771.0,216.94216780759996,594.0,25805.0,True
7961,111,793.0,247.66969013102,409.0,25787.0,True
8104,48,307.0,250.30333905479807,387.0,26274.0,False
7284,100,3365.0,105.7291638196356,340.0,23218.0,True
8029,34,521.0,244.03861675536598,454.0,26062.0,True
7803,97,892.0,160.4403439693438,842.0,25691.0,True
7538,80,1897.0,488.8484234270707,698.0,24689.0,True
7911,190,284.0,220.75769153965985,1085.0,26308.0,True
8096,68,414.0,288.693410983153,323.0,26189.0,False
8151,9,251.0,197.56362890241323,353.0,26354.0,True
8037,157,385.0,209.74014863626132,576.0,26229.0,True
7667,69,1462.0,211.59438897027854,728.0,25155.0,True
7678,186,1389.0,376.5996394663377,782.0,25230.0,True
8085,187,218.0,114.30393142495207,559.0,26401.0,True
8021,114,240.0,96.71747916992268,804.0,26386.0,True
7651,32,1469.0,241.5892947857624,796.0,25160.0,True
7769,54,1259.0,334.39217263788464,617.0,25371.0,True
7454,117,2530.0,135.48655539193786,430.0,24102.0,True
7821,153,1297.0,247.33795560868708,415.0,25337.0,True
8137,86,353.0,214.19898490608983,311.0,26282.0,True
7941,104,1052.0,266.68633845995276,283.0,25587.0,True
7856,123,1259.0,115.07920760401556,355.0,25392.0,True
7372,175,2689.0,143.79582787948485,660.0,23970.0,True
7369,116,2743.0,451.89565710086083,612.0,23917.0,True
8110,61,162.0,35.143637224291396,600.0,26499.0,True
8057,174,295.0,179.08471372316694,645.0,26368.0,True
7501,82,2258.0,221.2883385472385,542.0,24411.0,True
7507,180,2265.0,309.1486064104244,511.0,24405.0,True
7905,188,904.0,139.89955417236195,558.0,25769.0,True
7513,159,2158.0,225.45162496182064,609.0,24519.0,True
8088,99,370.0,170.40027174125387,454.0,26311.0,True
7650,60,1987.0,186.8660376638711,334.0,24697.0,True
7518,89,2529.0,197.82003621399187,236.0,24165.0,True
8181,94,264.0,142.44781767363122,318.0,26436.0,True
8135,128,211.0,154.49392126143638,535.0,26492.0,True
7741,29,1705.0,129.42718303105084,323.0,24998.0,True
7969,165,357.0,215.25493393316782,957.0,26352.0,False
7587,31,1792.0,313.40116455035144,754.0,24920.0,True
7499,130,2391.0,90.38497341881148,476.0,24325.0,True
8209,5,268.0,127.71675058786354,243.0,26448.0,True
8131,84,494.0,256.00839424088343,285.0,26229.0,True
8090,115,223.0,170.012159776337,644.0,26505.0,True
7598,134,2155.0,113.14943355119574,370.0,24577.0,True
8185,59,122.0,79.94625961503176,479.0,26611.0,True
7564,140,2341.0,293.82029974512176,322.0,24409.0,True
8214,74,180.0,86.46521758459936,349.0,26572.0,True
7617,8,2194.0,189.54501658492978,283.0,24558.0,True
7986,88,779.0,264.5311151806917,502.0,25975.0,True
7279,174,3425.0,285.3154113964126,479.0,23331.0,True
8124,185,563.0,118.05716933619746,267.0,26197.0,True
8174,179,233.0,116.76567929783157,428.0,26528.0,True
5844,103,7644.0,213.1371135633347,230.0,19118.0,True
7294,119,3099.0,389.9363423383045,717.0,23664.0,True
8150,72,270.0,104.79373508588301,494.0,26495.0,True
8265,195,147.0,99.82307229594576,220.0,26622.0,True
8112,102,279.0,164.3662403552863,586.0,26491.0,True
8050,45,457.0,192.91088512014468,611.0,26315.0,True
6563,79,5873.0,227.89025862874075,372.0,20916.0,True
8148,51,484.0,193.56746510756707,312.0,26309.0,False
8073,146,603.0,233.11907888562902,390.0,26191.0,True
8255,145,100.0,86.63630989561162,308.0,26695.0,True
7779,14,1258.0,289.8866903149335,759.0,25545.0,True
7446,37,2950.0,96.43504147224152,228.0,23854.0,True
8107,97,492.0,262.74863273563403,425.0,26315.0,True
7677,15,1849.0,178.35402731769645,514.0,24959.0,True
8083,98,52.0,44.688373858622015,917.0,26756.0,True
8060,163,692.0,204.07563252076838,383.0,26121.0,True
8039,141,552.0,127.61545614812646,599.0,26262.0,True
8003,193,920.0,241.89908104368436,366.0,25895.0,True
7163,28,4230.0,297.4180020954997,296.0,22590.0,True
8065,168,271.0,197.045143922256,797.0,26553.0,True
7376,95,3048.0,179.86551245127436,451.0,23786.0,True
8168,155,270.0,177.09539191126552,508.0,26566.0,True
8127,189,399.0,160.2834362408403,504.0,26439.0,True
7952,70,1156.0,269.6148841796205,333.0,25682.0,True
8232,93,251.0,131.13704577669233,289.0,26589.0,True
7878,126,1067.0,173.35282111217623,648.0,25774.0,True
8129,83,299.0,186.3852502433955,605.0,26542.0,False
8098,125,541.0,138.5249556143887,434.0,26305.0,True
7438,169,2826.0,105.64465270024462,421.0,24020.0,True
7955,162,1117.0,264.7572864688921,370.0,25730.0,True
7596,66,1843.0,148.9702484117652,800.0,25005.0,True
8193,127,135.0,93.01931331898578,564.0,26717.0,True
8075,138,476.0,164.98370733022705,564.0,26377.0,True
7761,182,2031.0,316.1662874413535,97.0,24828.0,True
7776,142,1678.0,239.0946780833408,414.0,25183.0,True
8074,53,358.0,259.37293204199074,713.0,26514.0,False
7929,110,1385.0,173.01530401979144,226.0,25497.0,True
8205,122,270.0,146.12526657500769,435.0,26624.0,True
6609,161,5985.0,238.62792715957914,247.0,20911.0,True
7192,60,3867.0,204.72625456519998,538.0,23040.0,True
7625,197,2228.0,92.89041847478312,398.0,24688.0,True
5498,49,8812.0,417.748733248389,82.0,18108.0,True
7526,173,2058.0,237.34665030325786,925.0,24867.0,True
8254,85,253.0,171.0057675966676,297.0,26681.0,True
7632,54,2244.0,163.81698809100058,378.0,24693.0,True
8300,63,136.0,66.60698859648846,301.0,26802.0,True
7055,158,4938.0,147.86646753250454,286.0,22002.0,True
7716,159,2123.0,329.7130214963259,249.0,24822.0,True
8101,33,297.0,178.12290167763078,769.0,26648.0,True
8105,43,444.0,204.5170219891205,612.0,26501.0,False
7578,170,2349.0,261.6776136857772,452.0,24599.0,True
7481,67,2801.0,327.2954458767292,371.0,24149.0,True
8146,176,388.0,218.0794584797784,580.0,26568.0,True
7105,104,4535.0,195.64830673146045,447.0,22439.0,True
8310,0,307.0,240.229649515828,153.0,26676.0,True
7875,177,1215.0,460.1957404680274,651.0,25768.0,True
8241,199,317.0,133.94742789941287,341.0,26668.0,True
7836,131,1675.0,464.9624931441028,342.0,25317.0,True
7730,154,2084.0,368.148277582243,280.0,24913.0,True
8330,51,124.0,73.88938170906434,300.0,26891.0,False
8312,50,199.0,151.44261950082117,279.0,26823.0,True
4389,164,11112.0,147.73461723661063,799.0,15911.0,True
8281,198,81.0,45.589149789027644,492.0,26942.0,True
8142,38,635.0,279.66234445511026,412.0,26389.0,True
8274,92,308.0,154.8980812944073,285.0,26717.0,True
7683,12,2072.0,423.88196368094316,493.0,24956.0,True
7704,178,1897.0,188.8086521254973,600.0,25132.0,True
8328,57,173.0,118.45885580667661,266.0,26857.0,True
7930,76,1285.0,296.2265663693587,474.0,25748.0,True
7917,65,1360.0,305.6448178054964,446.0,25684.0,True
7389,45,3090.0,357.3128588901319,594.0,23970.0,True
5863,180,7963.0,364.42874884737427,187.0,19102.0,True
8190,26,360.0,189.0437822734798,559.0,26708.0,True
8078,90,314.0,182.1708854922128,929.0,26756.0,True
8159,184,504.0,247.29971524545635,549.0,26569.0,True
8016,187,1230.0,342.4236516848985,275.0,25843.0,True
8199,47,309.0,197.11270028426037,597.0,26772.0,False
7324,44,3562.0,134.09671355236185,439.0,23530.0,True
7583,108,2362.0,207.2939306785714,593.0,24746.0,True
7631,30,2152.0,259.5843441811731,653.0,24957.0,True
8153,172,718.0,107.55934389954396,391.0,26393.0,True
8013,167,1236.0,278.068488446889,318.0,25879.0,True
8172,58,587.0,247.96366104029428,451.0,26528.0,False
5531,139,8739.0,81.09703332166913,272.0,18381.0,True
8373,191,146.0,87.25425675221264,258.0,26977.0,True
8293,2,207.0,121.46484210931663,438.0,26916.0,True
8329,55,154.0,87.67426103395735,383.0,26974.0,True
7506,143,2207.0,416.3522470910534,1031.0,24923.0,True
8354,165,149.0,122.8226760880701,333.0,26994.0,False
7863,157,1822.0,206.30750046410145,260.0,25323.0,True
7542,62,2911.0,132.17629097742557,248.0,24247.0,True
7933,115,1469.0,231.17264692128614,399.0,25690.0,True
8292,1,141.0,128.28018114697468,549.0,27024.0,True
8249,22,233.0,98.4122115493636,574.0,26932.0,True
8291,91,209.0,147.1804057489123,489.0,26962.0,True
8303,137,161.0,109.44598400569917,510.0,27015.0,True
7337,186,3391.0,192.76944684868084,655.0,23785.0,True
7793,21,2056.0,185.8167975106015,303.0,25121.0,True
7967,63,1500.0,293.5211218068684,301.0,25690.0,True
7796,101,1568.0,241.97937796477947,796.0,25630.0,True
6981,166,5550.0,208.10951686622593,154.0,21649.0,True
8336,117,354.0,195.23781056703135,246.0,26849.0,True
8322,71,173.0,87.12830963885548,463.0,27031.0,True
4431,78,11565.0,182.22813678675277,370.0,15639.0,True
8134,136,933.0,176.5869015965448,325.0,26275.0,True
7642,189,2614.0,122.62753815461181,258.0,24594.0,True
8239,150,483.0,238.72110617186107,402.0,26727.0,False
8398,84,225.0,165.9094992492605,209.0,26991.0,True
7494,114,2702.0,254.48251195117507,675.0,24515.0,True
7982,118,1115.0,281.27367012584205,637.0,26105.0,True
8370,31,368.0,180.60285134024699,140.0,26852.0,True
8169,144,578.0,212.71646450934085,584.0,26643.0,True
7647,162,2573.0,176.323434183175,313.0,24660.0,True
7520,171,2901.0,158.06080029990682,405.0,24337.0,True
7676,135,2086.0,192.03024770972098,714.0,25157.0,True
8233,152,86.0,50.779756521764874,857.0,27158.0,True
8093,19,760.0,249.4519213727306,621.0,26485.0,True
8216,7,264.0,117.29295107496812,751.0,26981.0,True
7521,59,2721.0,332.44720681557084,595.0,24528.0,True
7694,64,2093.0,278.25439222659134,663.0,25156.0,True
8156,36,951.0,92.70942507083477,294.0,26300.0,True
6635,104,6196.0,367.8644327757126,341.0,21056.0,True
7773,112,2066.0,218.43218409299732,423.0,25187.0,True
8092,196,1039.0,191.45993144524294,350.0,26214.0,True
6541,103,6383.0,233.79744869462166,375.0,20875.0,True
8350,116,325.0,154.68334716863282,283.0,26933.0,True
6806,79,5843.0,263.9495210359066,327.0,21416.0,True
8071,120,954.0,238.3415694274838,520.0,26308.0,True
8256,192,414.0,208.4966361650125,469.0,26858.0,True
7981,159,964.0,163.52505876573315,852.0,26318.0,True
8240,11,370.0,246.41429915067036,588.0,26914.0,True
8032,105,878.0,148.8699283401015,785.0,26409.0,True
7503,153,2895.0,380.04456442777405,521.0,24395.0,True
8046,74,1387.0,382.2579339104185,217.0,25906.0,True
6753,6,6059.0,440.7894155898659,254.0,21236.0,True
8405,98,243.0,127.8191949669602,251.0,27052.0,True
8346,123,179.0,91.84298820709168,480.0,27118.0,True
8282,140,250.0,114.98608169184833,597.0,27049.0,True
8204,160,821.0,178.32688063288634,297.0,26482.0,True
8353,181,142.0,97.1753498335781,520.0,27178.0,True
7985,75,929.0,210.78290563539008,932.0,26402.0,True
8225,25,570.0,108.59003000308186,493.0,26765.0,True
8362,94,302.0,126.66674240705557,347.0,27041.0,True
7777,96,2195.0,191.37894724693524,371.0,25148.0,True
8284,113,458.0,191.09938193693068,431.0,26891.0,True
6962,194,5399.0,265.2079863155475,501.0,21960.0,True
8189,185,849.0,161.83400934677903,373.0,26513.0,True
8359,5,321.0,210.09732060511087,365.0,27047.0,True
5789,182,8394.0,105.39912582922027,244.0,18986.0,True
8115,183,1063.0,279.6481922767188,406.0,26317.0,True
6849,70,5584.0,444.5954783592565,612.0,21796.0,True
8262,28,625.0,101.42509781115656,361.0,26757.0,True
8358,99,213.0,78.85487396096181,488.0,27169.0,True
8147,129,1027.0,243.55126630170645,365.0,26357.0,True
7984,35,1564.0,229.70506767855483,350.0,25820.0,True
8464,177,283.0,207.439386583564,147.0,27104.0,True
8384,8,179.0,130.09378429647123,467.0,27210.0,True
7666,176,2470.0,385.1960740229155,499.0,24924.0,True
7746,24,2244.0,379.4827516263537,460.0,25151.0,True
7757,133,2374.0,241.61789746546452,304.0,25027.0,True
6728,161,6204.0,340.4959836198235,307.0,21218.0,True
7268,124,3952.0,274.080976616439,654.0,23473.0,True
8031,23,1481.0,142.65390248653424,327.0,25945.0,True
8417,125,216.0,158.94892537685342,395.0,27225.0,True
8307,51,247.0,152.91273500217267,684.0,27199.0,False
7525,190,2969.0,384.1734854185432,537.0,24478.0,True
7852,30,1627.0,334.3608405703749,806.0,25826.0,True
8392,119,284.0,118.21897721124347,412.0,27174.0,True
8236,146,811.0,197.05648904504412,338.0,26655.0,True
8068,104,1023.0,235.89964402454075,671.0,26451.0,True
7983,110,1631.0,253.87155173258935,376.0,25846.0,True
7464,131,2926.0,168.28567484245175,851.0,24551.0,True
7443,126,3340.0,355.02780635122053,522.0,24138.0,True
8287,4,498.0,128.64661561778678,513.0,26980.0,True
8224,86,887.0,226.36385828473752,328.0,26599.0,True
5783,149,8098.0,214.32009419318834,657.0,19391.0,True
8357,82,485.0,167.5348529669804,338.0,27006.0,True
8267,18,762.0,200.14801349896803,321.0,26731.0,True
7702,9,2451.0,200.80375470218704,520.0,25042.0,True
8426,138,146.0,107.61252011198191,500.0,27348.0,True
8299,48,750.0,349.10230243633754,245.0,26745.0,False
7272,136,4268.0,392.6743152840702,396.0,23229.0,True
7567,61,2555.0,291.10483086765873,850.0,24953.0,True
8158,80,1070.0,349.5732431284518,425.0,26441.0,True
8091,13,1230.0,151.12615367414082,422.0,26284.0,True
7894,52,1729.0,346.20183515978414,617.0,25787.0,True
7486,158,2968.0,150.48305488373282,750.0,24552.0,True
7609,196,2747.0,472.41276948711237,511.0,24775.0,True
8095,191,777.0,173.21304734679651,882.0,26748.0,True
8409,155,450.0,208.81840503143113,263.0,27076.0,True
8001,148,1183.0,195.76322059064776,822.0,26346.0,True
8501,26,179.0,139.19693269184404,304.0,27352.0,True
8295,47,222.0,98.40865491714203,831.0,27311.0,False
8389,103,521.0,165.29848941159995,262.0,27015.0,True
8433,156,243.0,171.73855605597225,430.0,27293.0,True
5140,34,9505.0,220.5595320495827,764.0,18035.0,True
8132,108,1146.0,189.2232089085153,461.0,26405.0,True
7976,130,1859.0,96.00980992405245,252.0,25693.0,True
8285,21,671.0,221.51628307217078,423.0,26886.0,True
8203,186,1126.0,208.58814563579193,252.0,26436.0,True
7633,41,2723.0,354.6763928012198,524.0,24841.0,True
8375,134,456.0,94.86914480433141,383.0,27113.0,True
8505,167,187.0,94.57502543577615,329.0,27387.0,True
8170,169,828.0,160.37408909489392,683.0,26747.0,True
8489,92,389.0,251.2781018761846,168.0,27190.0,True
7606,154,2943.0,296.7304317832237,393.0,24642.0,True
8528,17,209.0,101.55760073082833,281.0,27377.0,True
8484,38,168.0,104.25946972661927,412.0,27425.0,True
5971,139,8260.0,243.30915556180352,207.0,19341.0,True
3430,107,16469.0,251.9491950133272,365.0,11136.0,True
8415,102,306.0,152.28565239333005,482.0,27302.0,True
8334,187,670.0,157.4726255602376,342.0,26940.0,True
7745,197,2480.0,326.4670297972097,446.0,25131.0,True
8218,10,681.0,279.46395158290096,686.0,26933.0,True
7265,89,3884.0,307.54000726773364,953.0,23741.0,True
8483,3,231.0,144.7604193772174,389.0,27400.0,True
8201,147,958.0,395.7965880349924,496.0,26675.0,True
8077,188,1349.0,324.55373757932114,463.0,26285.0,True
8450,43,456.0,128.2931623435449,251.0,27178.0,True
7831,73,2219.0,288.072807285802,459.0,25420.0,True
8394,195,300.0,177.1058635986883,572.0,27340.0,True
8017,14,1237.0,330.67661107839706,836.0,26405.0,True
8408,83,465.0,119.16223239547779,368.0,27180.0,True
8365,29,370.0,150.37750614503705,581.0,27277.0,True
8425,93,309.0,207.9895852561798,491.0,27338.0,True
8305,172,802.0,162.0054018620669,333.0,26847.0,True
7664,88,2827.0,160.54298226445718,404.0,24822.0,True
7383,189,3983.0,196.53965525380102,310.0,23667.0,True
8396,163,264.0,174.5876946394059,611.0,27388.0,True
8497,90,413.0,216.71924825160954,207.0,27242.0,True
7823,143,2206.0,317.91937122371473,527.0,25450.0,True
8579,19,163.0,100.3638347372893,253.0,27493.0,True
8471,164,221.0,156.69718087882293,458.0,27440.0,True
8491,56,400.0,193.9496439416044,238.0,27263.0,True
8459,0,496.0,287.3304360128127,228.0,27174.0,True
6604,175,6105.0,408.813905728118,915.0,21573.0,True
7974,79,1682.0,313.0547991314102,578.0,26001.0,True
7175,106,4543.0,400.6591587041627,760.0,23142.0,True
7557,75,3186.0,377.20749475316694,461.0,24509.0,True
8257,165,396.0,236.3806368689267,913.0,27303.0,False
7396,162,3994.0,175.2751656387095,289.0,23706.0,True
7271,190,4298.0,345.2010879665823,576.0,23402.0,True
7257,97,4095.0,343.35565021331314,857.0,23610.0,True
8549,1,181.0,106.3960615938943,364.0,27525.0,True
8413,95,224.0,99.25469838310389,666.0,27484.0,True
8510,150,256.0,142.4642927222586,392.0,27456.0,False
8213,118,1100.0,106.61650494596918,392.0,26613.0,True
8087,199,1719.0,303.6654244851214,140.0,25995.0,True
7825,127,2297.0,195.86011627302628,485.0,25421.0,True
8268,96,768.0,286.93311625598704,544.0,26956.0,True
7603,157,3318.0,313.8487874401637,164.0,24407.0,True
8125,4,1426.0,145.5183872047097,374.0,26304.0,True
8506,22,334.0,206.6517561773778,339.0,27398.0,True
8494,173,191.0,137.24125801385426,515.0,27542.0,True
7735,55,2364.0,187.27686560120404,723.0,25371.0,True
8508,64,576.0,222.29565065213762,102.0,27164.0,True
8547,115,216.0,139.26799760483908,372.0,27529.0,True
8453,42,227.0,105.91205325997917,591.0,27522.0,True
8117,49,1227.0,245.05483699365354,609.0,26528.0,True
7780,59,2402.0,104.45932027795305,569.0,25355.0,True
8387,174,644.0,178.8580229212225,374.0,27125.0,True
7497,128,3516.0,339.8362448840975,417.0,24264.0,True
8411,193,348.0,224.3848706412377,617.0,27432.0,True
8437,133,510.0,120.56718671033603,392.0,27273.0,True
8219,198,1320.0,162.22740108211644,216.0,26465.0,True
8175,46,454.0,177.87628895982388,1230.0,27331.0,True
8266,62,1157.0,7.006697112666324,221.0,26628.0,True
7191,122,4765.0,230.5142009568327,528.0,23025.0,True
7515,27,3535.0,203.7998823208742,340.0,24255.0,True
8222,180,1130.0,187.99115035122375,399.0,26661.0,True
8487,151,395.0,204.17968348692455,377.0,27397.0,True
8598,98,284.0,160.21293910468995,238.0,27511.0,True
8617,25,179.0,145.14319307872404,295.0,27628.0,True
8542,117,269.0,202.25597177396384,398.0,27540.0,True
7325,39,3916.0,55.72659654207913,804.0,23896.0,True
8119,44,1334.0,237.52866559234934,575.0,26495.0,True
7562,11,2611.0,215.13289844081896,1142.0,25220.0,True
8244,148,812.0,313.36691450521766,675.0,27020.0,True
8503,116,308.0,176.28207450642427,472.0,27526.0,True
8631,194,175.0,124.15395787741328,302.0,27660.0,True
8245,129,902.0,362.9022640348792,591.0,26940.0,True
8049,192,1689.0,315.81754513996856,452.0,26155.0,True
8014,61,1942.0,242.50433880823218,344.0,25909.0,True
8545,101,312.0,239.3145637413454,389.0,27542.0,True
7280,144,4492.0,226.128809962506,508.0,23363.0,True
7397,65,3602.0,236.4626784488778,825.0,24253.0,True
8423,142,300.0,135.95149592489344,719.0,27563.0,True
8165,71,1295.0,143.43203880610224,516.0,26568.0,True
8289,72,1294.0,159.56956358355248,107.0,26577.0,True
5508,166,9478.0,141.29941818255966,345.0,18398.0,True
7618,87,2922.0,265.40019918601723,679.0,24954.0,True
7078,94,5388.0,289.07973215173166,642.0,22488.0,True
8534,111,223.0,123.40188861773666,544.0,27655.0,True
8681,52,132.0,69.37952898954838,248.0,27746.0,True
8188,70,1220.0,120.16720499982715,525.0,26663.0,True
8436,28,699.0,170.51007270978664,310.0,27186.0,True
8118,57,1754.0,310.25411634926564,211.0,26131.0,True
8500,184,371.0,183.1030463738464,473.0,27517.0,True
8163,149,1144.0,206.32894376717763,699.0,26746.0,True
8651,103,195.0,82.80251049881316,289.0,27697.0,True
8460,170,379.0,219.30511413374546,563.0,27513.0,True
7570,109,2807.0,355.0998622429266,969.0,25086.0,True
8130,23,1636.0,103.65314746521469,323.0,26261.0,True
8616,5,298.0,171.27602610207683,272.0,27602.0,True
8234,67,1089.0,259.4953433266437,515.0,26823.0,True
8601,123,208.0,89.706162112399,412.0,27705.0,True
8280,182,1330.0,384.84051583388737,142.0,26587.0,True
8283,105,1038.0,317.5149637317927,434.0,26886.0,True
7228,77,4930.0,129.29053020237615,354.0,22994.0,True
7408,6,4049.0,375.6919009991131,405.0,23877.0,True
8414,168,470.0,221.3032105329853,639.0,27458.0,True
8424,66,782.0,331.059535114338,300.0,27146.0,True
8559,136,523.0,145.6598774813668,213.0,27408.0,True
7947,124,1992.0,199.29922834571977,625.0,25943.0,True
8671,9,280.0,133.30230059385417,173.0,27655.0,True
6519,21,7115.0,168.6817921848197,363.0,20823.0,True
8320,100,872.0,229.45358986572361,507.0,27070.0,True
8628,113,374.0,170.3517442379856,221.0,27568.0,True
8206,78,979.0,217.45440348050036,761.0,26963.0,True
8226,196,1132.0,383.19779343824746,537.0,26811.0,True
8444,197,475.0,123.23016267794728,566.0,27469.0,True
5037,13,10456.0,273.4078570432805,472.0,17489.0,True
8045,130,1731.0,476.21925137656154,528.0,26214.0,True
8054,99,2147.0,161.7002183772931,88.0,25798.0,True
8400,15,719.0,78.50565709012619,443.0,27229.0,True
7768,114,2513.0,227.56122269397042,689.0,25440.0,True
7964,41,2056.0,239.65285188676913,514.0,25899.0,True
8614,35,289.0,138.16906910855056,340.0,27668.0,True
8223,76,1101.0,128.25612139512714,596.0,26860.0,True
7500,176,3515.0,274.550185452367,589.0,24447.0,True
8416,189,929.0,161.54903804796214,216.0,27039.0,True
8482,32,576.0,191.82809586999932,381.0,27392.0,True
8638,183,275.0,147.77255601505155,322.0,27697.0,True
8457,132,183.0,102.09617053001571,847.0,27791.0,True
8654,156,241.0,124.87492378783217,318.0,27733.0,True
6669,171,6820.0,230.62643347702465,374.0,21159.0,True
8479,178,503.0,303.5377359324822,471.0,27476.0,True
8478,12,507.0,104.19932939994278,476.0,27475.0,True
8558,31,469.0,235.08957365308856,322.0,27515.0,True
7354,141,4022.0,325.4556189461675,724.0,23963.0,True
8605,140,501.0,181.61546173478249,190.0,27487.0,True
5354,121,9738.0,190.3570943870877,547.0,18253.0,True
4130,30,13117.0,167.43723554223067,763.0,14876.0,True
8678,45,62.0,47.51253216413937,437.0,27933.0,True
8613,58,272.0,111.62069669521897,401.0,27724.0,True
8220,20,1480.0,273.6450184572308,276.0,26527.0,True
8742,43,130.0,93.63898813543827,250.0,27882.0,True
8371,115,1130.0,199.60523096164027,171.0,26883.0,True
8344,64,948.0,190.14618690947412,439.0,27069.0,True
7882,125,2145.0,181.26703455896856,737.0,25873.0,True
8679,155,228.0,130.99430008415098,294.0,27791.0,True
6193,191,7879.0,164.41873688445068,504.0,20144.0,True
7593,93,3274.0,147.59070598788642,559.0,24753.0,True
8548,137,368.0,185.69660466287485,500.0,27660.0,True
8215,37,1505.0,286.80224585766746,297.0,26526.0,True
7786,0,2763.0,426.9862118644315,473.0,25274.0,True
8704,154,281.0,117.39137800574238,232.0,27769.0,True
7550,55,3402.0,329.5733861543036,624.0,24648.0,True
7640,145,3449.0,164.8662918558622,277.0,24604.0,True
7411,91,3801.0,198.5532817109022,763.0,24252.0,True
8575,36,266.0,219.48621787391187,555.0,27790.0,True
8664,119,137.0,59.755184711211534,469.0,27921.0,True
4543,106,11746.0,302.8456784730022,652.0,16314.0,True
7382,52,4275.0,209.98195813754702,434.0,23785.0,True
8250,38,1310.0,158.83991678192035,387.0,26751.0,True
7808,75,2709.0,388.2687258162271,498.0,25364.0,True
8455,159,911.0,109.13083507349864,226.0,27166.0,True
8079,110,1472.0,243.89284749650764,783.0,26611.0,True
8447,48,293.0,187.2206107164914,872.0,27792.0,False
8139,88,1738.0,429.36243798057546,379.0,26352.0,True
7891,118,2634.0,121.43073242192787,307.0,25467.0,True
8667,131,330.0,165.0469089897758,315.0,27775.0,True
8428,135,978.0,208.3838851378768,277.0,27127.0,True
5915,7,8371.0,290.55132711867475,705.0,19734.0,True
8454,81,338.0,63.27839830584945,832.0,27767.0,True
8231,181,1446.0,171.04277702161036,370.0,26666.0,True
8564,77,528.0,125.27086020583572,373.0,27587.0,True
8797,96,270.0,195.16463634702566,127.0,27848.0,True
5817,175,9120.0,294.3100107613165,173.0,19001.0,True
8420,126,1083.0,216.25736967076296,201.0,27039.0,True
8540,63,513.0,305.71463537133235,470.0,27610.0,True
7999,160,2093.0,148.64155192641692,516.0,26035.0,True
7344,139,4395.0,375.60311927681835,546.0,23738.0,True
5697,182,9402.0,65.52069719187296,193.0,18744.0,True
7574,133,3541.0,231.17578711396473,474.0,24606.0,True
8004,10,1891.0,158.34559992768195,729.0,26258.0,True
8368,128,808.0,120.5736516822977,638.0,27341.0,True
7880,44,2489.0,170.4060418048018,530.0,25660.0,True
7832,144,2698.0,157.694608353322,487.0,25453.0,True
8418,162,1099.0,135.5435140449466,219.0,27053.0,True
8427,127,827.0,89.07903537315563,478.0,27326.0,True
8113,194,1839.0,152.44983946436346,406.0,26315.0,True
8058,152,1842.0,89.86668980918706,586.0,26314.0,True
8602,2,213.0,155.95145265189169,651.0,27946.0,True
8809,46,140.0,90.30021486648121,266.0,28021.0,True
8800,49,280.0,162.0279177053434,148.0,27883.0,True
7360,122,4431.0,338.9525886613558,472.0,23735.0,True
8593,47,278.0,161.79756343473937,634.0,27898.0,True
7703,90,3076.0,205.33427577260846,572.0,25101.0,True
8577,112,397.0,176.94744070851348,553.0,27789.0,True
8527,83,713.0,125.310016638597,378.0,27473.0,True
7539,1,3728.0,167.94356003382111,467.0,24462.0,True
8569,74,189.0,135.8077771499292,779.0,28001.0,True
7862,129,2199.0,417.0036658842902,932.0,25992.0,True
8744,4,347.0,206.2155230208774,205.0,27844.0,True
8442,69,394.0,213.75311156783505,896.0,27797.0,True
7616,17,3482.0,160.88485940263118,436.0,24710.0,True
8746,190,189.0,100.13690369236079,363.0,28003.0,True
7843,89,2770.0,273.6784896509278,441.0,25425.0,True
7277,157,5080.0,225.4548107374071,277.0,23116.0,True
7380,120,4662.0,210.87564585666132,190.0,23538.0,True
8735,19,277.0,186.82292764172104,303.0,27923.0,True
8429,114,1129.0,254.2644886039098,219.0,27073.0,True
8486,180,879.0,233.51752328871194,310.0,27327.0,True
8198,87,1358.0,235.2653684780283,673.0,26848.0,True
8724,187,261.0,174.8732805003749,350.0,27947.0,True
8595,33,306.0,192.75961078753906,634.0,27902.0,True
8618,185,733.0,171.87760813580994,143.0,27477.0,True
8686,158,272.0,99.6634656280406,435.0,27940.0,True
8481,143,758.0,167.372770634495,449.0,27456.0,True
7937,84,2627.0,389.320357710052,290.0,25587.0,True
8084,111,1854.0,209.35363141068,521.0,26362.0,True
7918,40,2197.0,130.72974939741272,781.0,26019.0,True
7902,108,2582.0,221.75993264371292,443.0,25636.0,True
8818,62,211.0,66.42746544501657,234.0,28017.0,True
7405,188,4556.0,346.87517238304724,217.0,23675.0,True
7639,147,3281.0,203.98760026767687,627.0,24953.0,True
8682,80,312.0,188.715360306351,423.0,27922.0,True
8352,61,1028.0,220.10599242234176,550.0,27207.0,True
3833,132,14480.0,356.7257958359294,811.0,13756.0,True
8714,92,286.0,154.31724417279418,382.0,27951.0,True
8741,172,346.0,142.96042043246575,264.0,27892.0,True
7297,14,4351.0,359.8819250530058,936.0,23888.0,True
8242,166,1391.0,190.01131512942308,513.0,26849.0,True
8407,85,529.0,340.1917833285265,909.0,27711.0,True
8880,141,198.0,84.04936581908342,121.0,28044.0,True
8278,27,706.0,226.4907394390726,1099.0,27537.0,True
8421,169,1012.0,196.23563983078836,394.0,27232.0,True
8395,79,1160.0,143.94568707947147,315.0,27085.0,True
8674,138,238.0,153.19232614425022,518.0,28010.0,True
7903,168,2439.0,310.02508675907933,621.0,25814.0,True
8620,94,599.0,114.28863672446606,323.0,27660.0,True
8495,179,982.0,193.8026436000679,249.0,27279.0,True
7262,70,5101.0,174.21560963092966,395.0,23169.0,True
8552,153,350.0,179.50895196517365,753.0,27925.0,True
7865,22,2737.0,139.47095584186104,466.0,25542.0,True
8379,25,1173.0,158.43593686889292,365.0,27107.0,True
7895,122,2419.0,447.6193205220837,689.0,25863.0,True
7577,174,3616.0,326.9848222341958,521.0,24666.0,True
7939,193,2760.0,161.18780098283247,228.0,25527.0,True
8705,50,201.0,181.46124603065482,544.0,28088.0,True
8690,53,181.0,77.34499629716473,602.0,28109.0,True
8440,68,808.0,364.4088188307893,590.0,27486.0,True
6762,39,6932.0,300.89465910754,350.0,21365.0,True
7885,8,2955.0,471.3077168892424,203.0,25343.0,True
8779,59,317.0,165.03895714750038,288.0,27985.0,True
7987,99,2592.0,208.40380889836922,227.0,25710.0,True
8643,177,553.0,241.22944996717655,364.0,27751.0,True
8833,67,203.0,105.4488384329168,289.0,28105.0,True
8769,151,354.0,170.12901926749953,274.0,27955.0,True
8861,28,177.0,105.59970282539746,252.0,28132.0,True
8207,142,1731.0,190.92686447191616,376.0,26580.0,True
8646,161,208.0,118.45351487501381,706.0,28105.0,True
7991,100,2175.0,319.7183044780998,642.0,26141.0,True
8474,198,1042.0,143.3316898185142,284.0,27277.0,True
8167,101,1837.0,238.3482018247458,428.0,26486.0,True
4859,105,11499.0,291.43844516652746,242.0,16826.0,True
7962,195,2431.0,228.6859838459109,513.0,25896.0,True
8877,9,166.0,91.17390346541447,249.0,28161.0,True
6986,82,6592.0,133.0258845312744,238.0,21737.0,True
8715,167,451.0,210.35921138347624,305.0,27879.0,True
7951,21,2213.0,349.7302131708472,773.0,26118.0,True
8666,104,669.0,283.9071671901026,206.0,27663.0,True
6920,149,6533.0,231.67563328757228,423.0,21799.0,True
8702,186,274.0,145.9810443105737,529.0,28059.0,True
8566,118,931.0,214.37281394313214,187.0,27405.0,True
8154,32,1936.0,404.2978759717202,400.0,26402.0,True
8388,146,1099.0,111.60884516072267,490.0,27243.0,True
8621,12,632.0,120.34510105228603,377.0,27714.0,True
8025,57,2554.0,277.57915385873457,213.0,25808.0,True
8701,34,558.0,136.4605552185339,279.0,27808.0,True
7561,56,3994.0,146.50939024402496,301.0,24372.0,True
8248,16,1484.0,329.5967719124578,527.0,26885.0,True
8723,10,531.0,223.73708834548535,243.0,27839.0,True
7608,26,3716.0,206.94762216276814,396.0,24656.0,True
8449,54,1105.0,158.49461437250568,340.0,27267.0,True
8012,11,2299.0,130.3367995102996,515.0,26076.0,True
8862,184,265.0,126.65362604356616,229.0,28110.0,True
8657,125,577.0,130.96423873405064,374.0,27801.0,True
8930,0,177.0,130.98692025730807,187.0,28202.0,True
8670,136,568.0,134.7395286202796,329.0,27811.0,True
8688,73,267.0,171.19654799044142,606.0,28112.0,True
8177,178,1905.0,438.0971178645993,370.0,26476.0,True
8751,29,415.0,279.3874017353562,319.0,27966.0,True
8465,199,1040.0,234.2025517014622,386.0,27343.0,True
8279,131,1581.0,297.8977201327847,364.0,26803.0,True
8385,88,1229.0,255.4281500404674,409.0,27157.0,True
8393,183,1277.0,190.80653185271626,353.0,27116.0,True
8850,72,195.0,99.73701286018496,337.0,28199.0,True
8950,36,203.0,121.31778979269546,142.0,28196.0,True
7758,37,3068.0,421.7134548785738,610.0,25334.0,True
8221,23,1799.0,250.23370454664405,349.0,26604.0,True
8849,113,230.0,99.13562822413792,320.0,28180.0,True
6401,102,7572.0,137.21994768522126,655.0,20840.0,True
8842,6,296.0,160.9877226911552,282.0,28118.0,True
7686,98,3733.0,200.09687532937716,212.0,24681.0,True
8160,31,1926.0,209.24494822274687,459.0,26489.0,True
8948,106,133.0,84.59858989098461,239.0,28287.0,True
8891,35,273.0,108.41578193439214,207.0,28147.0,True
8925,15,219.0,169.4948273788216,198.0,28204.0,True
7663,71,3554.0,200.29979399200963,455.0,24870.0,True
6331,160,8177.0,169.8966613041369,275.0,20254.0,True
8865,171,328.0,191.87194550059348,212.0,28104.0,True
8801,5,316.0,207.66330598969603,382.0,28117.0,True
8915,191,209.0,107.82183681386232,265.0,28244.0,True
8562,189,974.0,231.63263521145504,274.0,27480.0,True
8881,58,292.0,110.76467697613519,240.0,28165.0,True
8922,20,188.0,122.71704900725271,273.0,28271.0,True
8623,96,875.0,245.61734857037294,252.0,27591.0,True
8438,60,1063.0,202.0797971984634,521.0,27404.0,True
8183,173,1820.0,293.3401926419302,525.0,26648.0,True
7218,103,5238.0,222.66310427349555,620.0,23232.0,True
8403,3,1433.0,299.27405069179076,249.0,27041.0,True
8729,197,689.0,139.4198470731857,175.0,27786.0,True
7366,163,4694.0,269.6768624650751,499.0,23782.0,True
7536,95,3685.0,304.40401968313125,823.0,24802.0,True
8648,51,747.0,153.81374218152098,337.0,27741.0,True
8640,133,862.0,295.24942595873813,249.0,27627.0,True
8813,124,484.0,170.70836904338424,247.0,28015.0,True
7519,77,3593.0,363.39077885532123,976.0,24906.0,True
8366,130,1427.0,295.0743068612092,377.0,27076.0,True
8553,97,940.0,193.79233437623958,391.0,27563.0,True
8324,157,1610.0,247.07117066772662,324.0,26896.0,True
8713,169,636.0,272.7435772322692,302.0,27871.0,True
9018,190,169.0,104.07163968280702,150.0,28340.0,True
8689,13,711.0,139.6868671939271,295.0,27802.0,True
8692,26,544.0,223.21627210900812,462.0,27971.0,True
8658,86,322.0,202.58493684631645,765.0,28193.0,True
6395,147,8121.0,458.713155951719,235.0,20400.0,True
7275,176,5131.0,273.0197260073053,552.0,23390.0,True
5534,52,9943.0,313.47147263150123,465.0,18580.0,True
8912,8,9.0,7.218556336708594,540.0,28514.0,True
8694,38,642.0,303.42312751989743,373.0,27885.0,True
8563,114,744.0,170.66312934971427,584.0,27791.0,True
8606,182,856.0,181.76482969389244,380.0,27683.0,True
8840,148,526.0,109.77689350081461,184.0,28015.0,True
8959,162,178.0,149.05051878887892,295.0,28366.0,True
7835,170,3349.0,235.63470432453659,223.0,25197.0,True
7490,187,4391.0,216.44273581648824,333.0,24157.0,True
8186,30,1952.0,316.8632770671097,463.0,26596.0,True
8649,145,914.0,332.9341518293194,231.0,27635.0,True
8047,1,2660.0,225.16160018923486,200.0,25891.0,True
8576,64,1004.0,242.45379287290467,311.0,27547.0,True
7814,196,3268.0,358.63979700354264,392.0,25285.0,True
6444,135,7696.0,249.26126971949492,556.0,20858.0,True
8911,45,244.0,156.7543963593812,343.0,28314.0,True
8594,192,892.0,132.69287838181685,404.0,27671.0,True
7960,123,2754.0,188.14313994519185,432.0,25810.0,True
8910,121,320.0,162.98015069623486,275.0,28245.0,True
8858,155,243.0,111.75199625493525,450.0,28326.0,True
8757,175,573.0,144.07745380562298,332.0,27996.0,True
9023,61,229.0,131.1750114187784,133.0,28341.0,True
7230,65,5610.0,181.59378556885062,314.0,22960.0,True
9033,92,196.0,65.47919611501224,156.0,28387.0,True
8230,79,1873.0,205.882282788409,424.0,26718.0,True
8668,110,707.0,138.80398878129935,420.0,27886.0,True
8516,134,1210.0,233.5954778990379,309.0,27383.0,True
8914,115,268.0,138.3317232765253,351.0,28326.0,True
8290,41,1526.0,249.33324277854598,597.0,27070.0,True
8934,117,243.0,163.73711530915674,333.0,28354.0,True
8899,127,136.0,109.87812796942355,508.0,28461.0,True
8981,63,320.0,112.46883587928976,164.0,28277.0,True
8056,137,2277.0,192.63323909082487,604.0,26321.0,True
8852,78,267.0,82.38119143431132,468.0,28332.0,True
8974,181,248.0,105.6632920757015,244.0,28352.0,True
8825,44,529.0,74.89016521044142,266.0,28071.0,True
8804,109,588.0,87.3994879760094,295.0,28033.0,True
8905,116,428.0,236.72362327059696,240.0,28201.0,True
8921,43,285.0,120.79369795507702,354.0,28347.0,True
9026,62,115.0,65.75965110018088,305.0,28519.0,True
8951,119,307.0,145.8576284076414,276.0,28331.0,True
8699,150,650.0,144.49180835398928,462.0,27988.0,True
8493,76,1166.0,297.61813471446874,446.0,27472.0,True
6457,139,8105.0,292.34909453781336,208.0,20534.0,True
8000,87,2469.0,152.55046563149182,654.0,26176.0,True
8212,42,1711.0,300.76240429852044,718.0,26937.0,True
8725,107,587.0,327.9837256172421,463.0,28062.0,True
9108,111,9.0,9.166879611050907,267.0,28641.0,True
8971,49,246.0,158.11746689519754,305.0,28404.0,True
8772,146,634.0,214.82302075225593,332.0,28019.0,True
8076,20,2399.0,514.7479637084475,442.0,26256.0,True
8961,2,312.0,176.23231014247582,273.0,28351.0,True
8539,91,1293.0,346.5600732635261,232.0,27370.0,True
7445,13,4563.0,141.73246526467847,489.0,24107.0,True
9103,34,169.0,112.91523594416164,137.0,28503.0,True
6876,55,7157.0,260.99449864718434,282.0,21520.0,True
7548,164,4247.0,421.4791498505761,427.0,24436.0,True
8010,37,2649.0,314.5820735066823,486.0,26036.0,True
9006,74,175.0,99.57444351633175,343.0,28511.0,True
8603,46,1189.0,177.65012894061925,207.0,27503.0,True
8584,59,1067.0,196.32592852272936,380.0,27626.0,True
7474,122,4426.0,192.7557340318266,540.0,24272.0,True
7896,152,3181.0,334.59134790016026,333.0,25517.0,True
8391,179,1666.0,80.24433088555756,271.0,27032.0,True
8452,158,1371.0,185.02391204538867,407.0,27337.0,True
8736,89,866.0,174.8748872072594,224.0,27844.0,True
9076,32,188.0,111.24163297512688,205.0,28526.0,True
8597,159,1180.0,174.8477310894277,270.0,27542.0,True
9115,82,152.0,131.10366787623934,192.0,28574.0,True
8993,154,144.0,84.34229628933821,443.0,28584.0,True
8768,81,751.0,102.5183758073048,299.0,27979.0,True
8538,100,1212.0,317.48245325931066,391.0,27520.0,True
9054,25,129.0,71.73496810971577,328.0,28603.0,True
8526,166,1070.0,225.82199029253766,573.0,27666.0,True
8419,70,1484.0,398.2834789301275,416.0,27253.0,True
8874,77,673.0,153.29007505421592,156.0,28064.0,True
8870,66,646.0,359.264877911925,189.0,28092.0,True
9092,96,133.0,115.99120541328818,254.0,28606.0,True
8632,28,1070.0,110.6445892866313,306.0,27670.0,True
8374,18,1529.0,262.0423120121565,498.0,27218.0,True
8551,165,874.0,347.05880632749427,707.0,27876.0,False
8502,53,1392.0,128.2455221888844,307.0,27361.0,True
8306,108,1881.0,244.07111882364993,361.0,26876.0,True
8841,129,732.0,197.47885684175037,194.0,28026.0,True
7944,39,2861.0,159.8113130894835,585.0,25897.0,True
9148,189,9.0,11.810976041354179,302.0,28756.0,True
8901,140,628.0,262.64274914890433,185.0,28139.0,True
8719,102,792.0,220.51683090028712,399.0,27980.0,True
8179,126,2321.0,185.0957822272206,341.0,26451.0,True
6973,141,6278.0,438.04263015880167,1020.0,22495.0,True
7919,156,2909.0,140.51690642062383,621.0,25864.0,True
8461,67,1211.0,72.95719816573357,614.0,27564.0,True
9038,94,186.0,92.49019056084542,346.0,28589.0,True
8884,180,306.0,160.4601428982873,543.0,28471.0,True
7455,136,4631.0,117.84327280514547,472.0,24148.0,True
9032,188,362.0,123.1898366568899,188.0,28418.0,True
8727,93,890.0,131.92149831453526,283.0,27891.0,True
8793,7,778.0,59.964731409985056,293.0,28010.0,True
7414,110,4675.0,410.01562719647535,601.0,24114.0,True
4643,54,12429.0,182.91018992910114,405.0,16360.0,True
8196,124,1991.0,370.1618265392364,634.0,26800.0,True
9190,78,55.0,62.434377708395864,202.0,28737.0,True
8936,135,462.0,168.00057554020188,306.0,28333.0,True
6521,138,8026.0,427.6540019130174,306.0,20769.0,True
7434,103,4330.0,358.00510927918276,882.0,24467.0,True
8988,80,184.0,167.08658840029565,486.0,28621.0,True
9098,56,208.0,141.0442394222748,237.0,28598.0,True
8656,190,1245.0,160.07090870233915,151.0,27568.0,True
8876,21,650.0,168.40819434709468,253.0,28164.0,True
8272,50,2139.0,325.3086440483871,250.0,26676.0,True
7696,104,3851.0,257.9699990634084,475.0,24969.0,True
8973,90,345.0,202.8428740995872,368.0,28475.0,True
7806,167,3736.0,101.39127466167821,227.0,25085.0,True
8333,23,1970.0,165.1039461322478,256.0,26851.0,True
8991,194,349.0,158.36998556236398,335.0,28475.0,True
8608,75,1239.0,170.46688470364688,282.0,27586.0,True
8984,143,175.0,120.46317045894081,528.0,28652.0,True
9117,183,166.0,110.57877174542605,273.0,28663.0,True
8512,187,1511.0,193.0622176289453,251.0,27318.0,True
7893,112,3233.0,221.39936220233005,431.0,25597.0,True
8208,0,2308.0,382.89961882662317,318.0,26523.0,True
7636,130,4036.0,416.2091751162661,478.0,24800.0,True
8026,69,2483.0,156.95673340303983,757.0,26353.0,True
8364,144,1774.0,413.1778334798088,368.0,27064.0,True
7890,35,3347.0,229.09355255152258,334.0,25491.0,True
8626,24,820.0,342.9532530222412,674.0,28019.0,True
7815,168,3644.0,210.45272870484138,296.0,25196.0,True
8532,172,1451.0,172.38819646566245,291.0,27397.0,True
8845,176,675.0,216.95182824558987,333.0,28173.0,True
8839,99,673.0,214.58261277443594,354.0,28182.0,True
8976,46,480.0,179.5567806150038,272.0,28382.0,True
9093,72,262.0,142.53132008820586,250.0,28602.0,True
7544,178,4718.0,230.6522613428598,146.0,24148.0,True
6599,114,7960.0,208.44495429640165,257.0,20907.0,True
9125,113,215.0,169.16745963495924,249.0,28654.0,True
7210,80,5478.0,328.58588517857027,810.0,23391.0,True
5317,142,11011.0,285.2418304723226,216.0,17861.0,True
9131,163,165.0,109.77651526589344,287.0,28712.0,True
8604,160,1092.0,354.4628407380364,495.0,27792.0,True
5016,118,11594.0,406.8496292671126,343.0,17302.0,True
9089,199,179.0,124.37848907641208,379.0,28725.0,True
8977,84,335.0,231.85326996134592,458.0,28569.0,True
7973,127,2743.0,266.9235661840236,749.0,26164.0,True
8985,14,396.0,180.813585815042,378.0,28511.0,True
8815,17,584.0,182.8208779686073,546.0,28325.0,True
8792,57,881.0,397.04352739155723,313.0,28028.0,True
8463,131,1590.0,189.98790988368359,366.0,27321.0,True
9025,132,379.0,138.07425687364054,321.0,28534.0,True
8943,47,460.0,200.56525680496154,413.0,28453.0,True
8830,105,801.0,204.07909721171978,305.0,28114.0,True
8590,120,1041.0,145.76247390255782,621.0,27877.0,True
8855,149,825.0,241.03507378211395,223.0,28093.0,True
8926,125,695.0,141.76343344580474,219.0,28227.0,True
9067,151,221.0,142.5861976118405,396.0,28701.0,True
7629,115,3955.0,324.15418318223243,673.0,24973.0,True
9022,40,440.0,146.47968955282607,289.0,28492.0,True
7792,88,3479.0,242.34609682823222,635.0,25453.0,True
8323,68,2038.0,230.50186258413228,331.0,26900.0,True
7551,85,4252.0,306.14280692888946,661.0,24686.0,True
7957,174,3213.0,142.34829105314,365.0,25729.0,True
8917,148,606.0,142.73356293092536,355.0,28339.0,True
9229,76,60.0,49.67610960873537,290.0,28889.0,True
8273,109,1504.0,268.8094128440165,1020.0,27447.0,True
8367,9,1862.0,309.63279576758646,389.0,27091.0,True
9167,13,310.0,120.33013359567117,148.0,28644.0,True
8192,177,2263.0,153.08569937832186,540.0,26692.0,True
8338,164,2027.0,433.811981693742,324.0,26929.0,True
8126,12,2636.0,170.498109879514,389.0,26321.0,True
8923,64,535.0,131.73866899174,422.0,28423.0,True
7993,197,3219.0,346.7777468382812,238.0,25743.0,True
9234,42,160.0,87.25839748983704,190.0,28802.0,True
7740,195,3636.0,295.01888575916104,658.0,25327.0,True
7706,177,4095.0,130.17677833216544,333.0,24869.0,True
8878,33,374.0,227.41148847548106,669.0,28591.0,True
9149,58,276.0,151.78486414845176,236.0,28691.0,True
8843,166,942.0,191.78727907307768,191.0,28029.0,True
8814,133,930.0,221.5572586164697,294.0,28064.0,True
9222,41,128.0,112.59978431961082,284.0,28866.0,True
9302,189,9.0,10.40371580580632,226.0,28988.0,True
7795,5,3422.0,287.7103817850398,742.0,25575.0,True
8765,95,920.0,339.5477692499232,402.0,28077.0,True
7339,45,5616.0,278.1789861933828,240.0,23382.0,True
7349,92,4582.0,296.3102212590559,1216.0,24418.0,True
9143,162,65.0,53.77895127088064,489.0,28936.0,True
8811,198,1090.0,282.934527922978,145.0,27912.0,True
7607,27,4250.0,232.38511392447543,498.0,24752.0,True
7467,106,4589.0,384.59318587626984,709.0,24414.0,True
8987,44,687.0,233.19458425024706,184.0,28318.0,True
8978,157,402.0,113.6798774824143,494.0,28605.0,True
9193,192,219.0,92.31914207753502,249.0,28790.0,True
9223,91,141.0,75.62704790412434,286.0,28870.0,True
9084,186,245.0,96.87689886732937,434.0,28767.0,True
7644,20,4106.0,304.7918092560482,570.0,24907.0,True
9206,119,144.0,138.7064887308517,320.0,28871.0,True
8732,3,1083.0,304.59298181192264,316.0,27933.0,True
8975,48,576.0,209.32555599819392,332.0,28442.0,True
8931,147,622.0,216.6412806660646,383.0,28399.0,True
7242,6,5663.0,331.4455572324739,679.0,23360.0,True
9123,98,384.0,184.16742861270242,239.0,28641.0,True
9185,65,218.0,156.0171067645609,288.0,28814.0,True
9187,182,282.0,176.22950204292607,224.0,28752.0,True
9145,26,306.0,189.2013964071668,283.0,28731.0,True
9043,193,153.0,73.6515780614512,637.0,28888.0,True
9236,87,189.0,147.95029293585247,238.0,28854.0,True
9134,171,268.0,132.73468190669718,348.0,28776.0,True
8573,152,1555.0,342.72188802814065,258.0,27491.0,True
9244,49,152.0,83.07843709186055,262.0,28894.0,True
6640,11,7919.0,211.67081249642658,401.0,21131.0,True
9178,191,216.0,104.9584089442974,325.0,28835.0,True
8997,83,624.0,260.72968167416866,280.0,28427.0,True
9212,62,93.0,60.01946607225264,404.0,28960.0,True
9158,173,239.0,143.80009808081402,346.0,28820.0,True
9155,51,143.0,67.58060357071722,455.0,28919.0,True
9220,117,240.0,168.2520879110061,252.0,28825.0,True
7829,61,3493.0,104.67787826178318,623.0,25573.0,True
7923,169,3205.0,443.43280852015806,601.0,25863.0,True
9221,63,250.0,172.43715903556804,251.0,28826.0,True
9096,4,400.0,223.24616679149668,319.0,28678.0,True
9242,154,162.0,137.85393457705447,294.0,28921.0,True
7864,77,3637.0,202.59095371309587,377.0,25446.0,True
9227,134,254.0,130.44065203975867,240.0,28832.0,True
9074,185,171.0,78.07663106909429,598.0,28917.0,True
7783,22,4089.0,202.22267907460534,208.0,24999.0,True
8879,137,801.0,178.14308180579425,366.0,28288.0,True
9241,116,328.0,202.3964881560723,137.0,28762.0,True
7492,10,4207.0,185.49869771512428,1045.0,24884.0,True
9205,123,301.0,135.79921771299243,240.0,28791.0,True
9201,196,249.0,113.20613193799512,295.0,28844.0,True
8337,69,2184.0,120.61061065504727,306.0,26909.0,True
8756,79,1033.0,142.23496883611543,398.0,28060.0,True
8246,161,2335.0,326.7540776829358,411.0,26761.0,True
8906,16,412.0,213.50050297890422,723.0,28685.0,True
9146,60,440.0,171.08719739211546,206.0,28657.0,True
9179,144,44.0,20.825102201333397,543.0,29054.0,True
8349,159,2298.0,158.11872783560068,159.0,26805.0,True
9110,29,150.0,88.62137821233262,578.0,28955.0,True
9056,50,356.0,98.46402626867817,467.0,28750.0,True
8955,131,826.0,107.2629464911756,215.0,28282.0,True
8886,15,1061.0,254.0091992049293,119.0,28048.0,True
8612,127,1492.0,143.7864675777626,305.0,27618.0,True
3948,145,15270.0,248.52462369984127,416.0,13843.0,True
8015,2,3223.0,447.3199528985032,330.0,25896.0,True
8525,20,1674.0,338.3121983208081,364.0,27457.0,True
8720,188,1410.0,194.47686118280288,134.0,27724.0,True
8696,7,1373.0,166.09065122293873,243.0,27766.0,True
8989,180,174.0,64.3810347768423,832.0,28967.0,True
8990,122,872.0,178.98461721980013,134.0,28273.0,True
9042,101,461.0,258.16852703270916,434.0,28685.0,True
8827,34,1122.0,369.7577367183802,217.0,28024.0,True
9152,107,348.0,246.64950792980517,343.0,28799.0,True
8082,175,2792.0,190.3553941512283,518.0,26355.0,True
8276,19,2113.0,149.77928039734678,598.0,27034.0,True
9017,52,345.0,164.31396747542993,617.0,28806.0,True
9002,108,610.0,232.5510322227458,381.0,28542.0,True
9251,25,144.0,106.02468781190157,357.0,29010.0,True
9239,89,131.0,114.00659085584059,405.0,29024.0,True
8229,170,2394.0,176.9741691959109,481.0,26763.0,True
9075,146,640.0,100.5005883084423,200.0,28519.0,True
7138,74,6525.0,346.5568465626286,511.0,22638.0,True
8958,97,966.0,195.66868061869567,127.0,28197.0,True
9386,44,51.0,42.47702250633443,183.0,29114.0,True
9121,37,621.0,79.32379410702754,155.0,28553.0,True
7588,121,4140.0,381.69602388761143,872.0,25042.0,True
9048,67,652.0,146.85611513267094,280.0,28536.0,True
8764,1,1338.0,169.93509826008145,178.0,27851.0,True
8401,39,1612.0,159.13271145321204,790.0,27577.0,True
7858,86,3413.0,269.5550724497957,733.0,25777.0,True
9299,140,128.0,113.92603461612478,306.0,29065.0,True
8052,181,3233.0,312.9455922417866,259.0,25965.0,True
9052,68,672.0,191.35264235466218,265.0,28531.0,True
8660,30,1554.0,59.21195008399662,211.0,27650.0,True
9343,35,214.0,113.8552776624363,155.0,28990.0,True
9126,31,476.0,203.6775392890387,317.0,28730.0,True
8629,129,1555.0,236.1405514644329,295.0,27652.0,True
9318,21,134.0,98.51801018453551,286.0,29073.0,True
8754,64,1340.0,180.23965345318794,232.0,27883.0,True
9181,155,486.0,170.56343944973068,225.0,28739.0,True
8561,71,1640.0,298.99032675552417,385.0,27587.0,True
9049,63,671.0,280.08706062947897,302.0,28559.0,True
8511,66,1804.0,327.0222753726715,361.0,27426.0,True
7064,115,7156.0,220.45468695524775,310.0,22075.0,True
9095,54,626.0,172.6559939382424,250.0,28608.0,True
9261,55,279.0,172.7350715921198,284.0,28955.0,True
9107,184,373.0,183.76266563933655,493.0,28866.0,True
9114,36,352.0,232.91908230836498,506.0,28887.0,True
7472,94,5382.0,243.4996758904011,133.0,23857.0,True
9365,105,161.0,114.46445109035373,193.0,29081.0,True
8896,32,1092.0,266.6208851719847,205.0,28155.0,True
9237,70,271.0,204.6196191127696,368.0,28985.0,True
6831,80,7864.0,156.57117238734662,253.0,21395.0,True
9112,73,488.0,242.67451507275027,398.0,28777.0,True
9034,8,489.0,202.8125269126307,547.0,28778.0,True
8846,111,1126.0,108.82443962375439,304.0,28144.0,True
9072,9,534.0,159.8988596752196,421.0,28738.0,True
9400,133,118.0,59.857415823436924,192.0,29155.0,True
8844,23,1245.0,212.53587235270916,189.0,28028.0,True
9100,102,716.0,220.42933704479924,194.0,28558.0,True
9388,76,189.0,85.43134417027862,153.0,29085.0,True
6864,109,7616.0,289.58257757246537,450.0,21660.0,True
8644,84,1306.0,252.78208163322418,584.0,27971.0,True
8838,124,1107.0,392.27807261946236,346.0,28172.0,True
9083,112,280.0,214.2451717953191,668.0,29001.0,True
8888,100,1089.0,102.2580313708954,266.0,28197.0,True
5179,178,11664.0,216.4657647870454,251.0,17638.0,True
8596,126,1443.0,245.26022262067966,593.0,27863.0,True
9028,179,826.0,141.06895502452986,260.0,28481.0,True
7771,78,4077.0,219.1978596668658,475.0,25236.0,True
8900,183,990.0,213.47616384753695,375.0,28328.0,True
8967,47,309.0,186.54139829005868,922.0,29009.0,True
9295,167,198.0,126.4157334367421,365.0,29122.0,True
9249,137,430.0,90.0379339602756,246.0,28894.0,True
7535,149,4732.0,255.98234325908456,617.0,24593.0,True
9335,0,9.0,7.353259161446298,497.0,29319.0,True
9319,90,178.0,127.38268847626222,370.0,29158.0,True
9275,93,145.0,99.96941137296173,486.0,29195.0,True
8940,128,1014.0,141.22492144956738,305.0,28343.0,True
8942,38,1186.0,333.68198737374456,134.0,28174.0,True
9208,59,336.0,176.90007307587493,469.0,29024.0,True
9147,51,126.0,83.57889239675768,788.0,29240.0,True
8790,56,1386.0,167.1518625916351,267.0,27980.0,True
8995,150,814.0,118.87730961328302,414.0,28556.0,True
7379,195,5341.0,401.66776978906404,683.0,24029.0,True
9066,28,763.0,111.7730680293191,305.0,28608.0,True
7799,41,3987.0,458.3182205531973,544.0,25385.0,True
9396,162,9.0,8.446526609394393,420.0,29367.0,True
8929,114,1043.0,185.7452415658254,326.0,28339.0,True
8673,18,1449.0,401.2955948249344,446.0,27934.0,True
9433,193,182.0,100.69214344928027,168.0,29204.0,True
7653,40,4135.0,412.37951408461026,883.0,25251.0,True
8555,186,1972.0,149.26204961862095,253.0,27428.0,True
9322,104,180.0,102.96119897400406,432.0,29221.0,True
9246,13,576.0,95.84046047070719,186.0,28826.0,True
9195,158,343.0,110.69173716758749,517.0,29060.0,True
6961,132,7720.0,293.6217487184427,228.0,21685.0,True
8191,163,2745.0,214.03650347696242,510.0,26660.0,True
9264,75,294.0,176.25353249866106,436.0,29114.0,True
8094,153,3133.0,240.25431555004545,413.0,26278.0,True
9247,53,454.0,196.04536488922258,316.0,28958.0,True
8882,91,990.0,268.5197127413203,498.0,28423.0,True
7996,92,3379.0,380.1518245120854,526.0,26034.0,True
9238,43,459.0,240.82954389382604,342.0,28960.0,True
7945,131,2985.0,397.14630657140447,1122.0,26437.0,True
9399,42,236.0,138.33922557909403,225.0,29186.0,True
8788,194,1438.0,154.00827619679666,275.0,27986.0,True
7670,3,4328.0,138.9962554990906,669.0,25097.0,True
9284,96,492.0,344.5020873465221,211.0,28935.0,True
8663,103,1233.0,269.02557722862457,753.0,28205.0,True
9480,122,54.0,70.11928518576354,254.0,29387.0,True
7436,120,4900.0,194.4846863959082,955.0,24549.0,True
8304,143,2654.0,191.27216499102443,287.0,26797.0,True
6649,69,8320.0,274.7500011207472,388.0,21133.0,True
7910,192,3714.0,316.2499153620557,519.0,25741.0,True
9455,154,124.0,69.683947398641,253.0,29334.0,True
7975,33,3684.0,197.97613935438213,347.0,25774.0,True
8859,136,1212.0,114.103555204334,370.0,28247.0,True
9101,125,964.0,191.84128515380658,140.0,28504.0,True
9338,64,393.0,120.07774371050704,252.0,29078.0,True
8473,82,2182.0,161.76757250545768,303.0,27295.0,True
9309,67,467.0,120.83215783838779,238.0,29013.0,True
8717,147,1552.0,323.22467622676754,360.0,27940.0,True
9430,26,320.0,185.9638206778932,143.0,29174.0,True
9235,54,362.0,71.92160090862824,526.0,29139.0,True
8999,165,562.0,149.53230961086192,795.0,28944.0,True
9330,172,367.0,194.25898579039512,336.0,29139.0,True
9183,20,651.0,117.20902032600708,333.0,28855.0,True
7413,166,5676.0,364.2862763622108,318.0,23831.0,True
9364,113,204.0,130.06044409546544,419.0,29304.0,True
9445,50,224.0,152.40969283124147,235.0,29290.0,True
9473,196,59.0,59.704155406073156,337.0,29459.0,True
8271,151,2510.0,238.23944929852797,602.0,27025.0,True
9088,197,803.0,155.02838333340608,389.0,28734.0,True
9491,121,115.0,94.58433282792609,264.0,29426.0,True
9213,141,497.0,248.61856270786728,489.0,29046.0,True
8706,21,1699.0,161.4084392379385,298.0,27844.0,True
9342,176,272.0,111.88510403567749,441.0,29273.0,True
9160,106,897.0,189.67418277635235,171.0,28650.0,True
8369,185,2382.0,146.3481986098223,462.0,27166.0,True
8335,118,2736.0,258.5556100957219,217.0,26819.0,True
9283,199,432.0,273.518081730686,401.0,29123.0,True
8919,52,1264.0,154.39502943332513,306.0,28293.0,True
8890,189,1347.0,190.66303192822448,272.0,28211.0,True
9314,110,380.0,184.20347664937907,409.0,29190.0,True
9009,87,1065.0,224.0458359414762,336.0,28506.0,True
8554,83,1749.0,273.9663603766099,652.0,27824.0,True
9265,187,275.0,156.81458261083634,623.0,29303.0,True
7873,12,4219.0,283.7049963982441,248.0,25360.0,True
7988,89,3057.0,151.88875261299512,1035.0,26525.0,True
5183,36,11916.0,98.54118511153479,278.0,17668.0,True
8544,58,2222.0,201.75701896318935,209.0,27362.0,True
9294,139,508.0,309.39470501948216,327.0,29078.0,True
9461,164,175.0,95.18023785280107,319.0,29412.0,True
9428,171,351.0,211.41530831140585,215.0,29240.0,True
9065,198,963.0,286.01790851084775,332.0,28632.0,True
8810,174,1649.0,225.24337314968125,181.0,27947.0,True
8298,17,2460.0,134.6492013930524,644.0,27138.0,True
8149,123,3166.0,261.2619230320191,436.0,26435.0,True
9462,60,241.0,145.82575195783082,264.0,29361.0,True
8138,15,3198.0,297.757239941871,439.0,26412.0,True
7556,5,4843.0,175.6201598871689,739.0,24773.0,True
9336,130,343.0,190.14737878970615,451.0,29274.0,True
8565,144,2190.0,446.0688989942578,215.0,27431.0,True
9429,152,184.0,144.81740415918728,415.0,29443.0,True
9524,9,126.0,118.34513454642433,285.0,29501.0,True
9477,101,254.0,125.88455344556206,247.0,29376.0,True
7700,119,4393.0,246.8854469489713,724.0,25238.0,True
9353,190,397.0,256.35873070153565,363.0,29235.0,True
9080,178,896.0,197.5505363144206,407.0,28738.0,True
9203,45,481.0,206.8202925121913,603.0,29153.0,True
8381,14,2242.0,194.34001186495072,650.0,27393.0,True
8468,55,2302.0,302.75027139335657,364.0,27333.0,True
7705,129,4636.0,172.31639333096382,468.0,25001.0,True
8639,44,1963.0,325.0358927749968,299.0,27676.0,True
9224,81,662.0,211.72962942744087,393.0,28978.0,True
8795,168,1077.0,346.6275201698987,846.0,28564.0,True
8607,128,1998.0,267.52786039960466,340.0,27644.0,True
9383,85,187.0,120.50740128861447,533.0,29458.0,True
7876,146,3956.0,149.95067285187957,570.0,25691.0,True
9431,182,365.0,197.31291814538073,251.0,29283.0,True
9173,169,827.0,161.6166003445247,323.0,28826.0,True
9340,183,459.0,211.49444159637437,369.0,29197.0,True
9279,23,527.0,144.20241683692797,415.0,29129.0,True
9139,48,1029.0,13.852987361960164,200.0,28641.0,True
9210,127,839.0,97.96761103003618,278.0,28834.0,True
9194,61,863.0,245.57764773737154,269.0,28811.0,True
9334,142,227.0,127.21708148015134,638.0,29454.0,True
9547,100,94.0,53.834310836896236,311.0,29588.0,True
8703,160,1349.0,244.51710912738193,800.0,28333.0,True
5453,92,11453.0,139.3406772667456,324.0,18232.0,True
9333,135,340.0,182.25134503212357,538.0,29351.0,True
9372,156,410.0,177.56621871027798,380.0,29287.0,True
8610,181,2165.0,182.58345037313623,226.0,27533.0,True
9456,116,365.0,218.93666338638022,258.0,29341.0,True
9449,4,320.0,193.80465266497973,315.0,29386.0,True
9166,133,973.0,152.86282062043273,248.0,28736.0,True
9596,193,128.0,89.35785850984941,207.0,29585.0,True
9544,102,128.0,110.82307919194018,319.0,29587.0,True
9262,184,321.0,187.9460876788903,720.0,29394.0,True
9467,34,220.0,103.11190016700724,386.0,29497.0,True
9518,126,217.0,160.88180182656626,297.0,29501.0,True
8286,35,2974.0,167.25744343312516,279.0,26745.0,True
9091,88,988.0,118.98862990784681,380.0,28731.0,True
9411,95,322.0,219.76175715683578,402.0,29399.0,True
8627,124,1888.0,379.8793162760745,490.0,27835.0,True
9471,2,204.0,100.3407362630401,410.0,29525.0,True
7635,22,4987.0,381.39183228423843,422.0,24743.0,True
9300,77,310.0,184.93920077970225,660.0,29420.0,True
9498,155,296.0,147.8551205188354,263.0,29435.0,True
7355,134,5684.0,142.75403803522966,802.0,24048.0,True
9423,173,353.0,161.5805790721552,366.0,29380.0,True
9521,94,300.0,208.64984046748722,227.0,29433.0,True
7859,6,4025.0,191.42994857472394,663.0,25709.0,True
9290,39,741.0,222.21075570187045,251.0,28995.0,True
9156,74,326.0,151.68379189612625,945.0,29410.0,True
9039,138,1276.0,258.2589846815061,220.0,28464.0,True
9280,66,736.0,153.66549069548253,288.0,29004.0,True
8755,79,1178.0,209.14540551030663,901.0,28562.0,True
9572,186,179.0,141.29933645199247,230.0,29566.0,True
7552,195,5076.0,159.14212920073726,645.0,24671.0,True
9286,115,156.0,131.33641100651647,865.0,29592.0,True
9323,63,365.0,152.75032513025405,597.0,29386.0,True
7169,188,6878.0,139.50893279932166,524.0,22882.0,True
9496,145,160.0,112.73140900171174,432.0,29602.0,True
9297,78,864.0,422.2941118006698,143.0,28901.0,True
7580,24,5073.0,350.123910007855,543.0,24693.0,True
6626,31,8710.0,210.47396795866436,361.0,21056.0,True
8360,153,2678.0,119.50529426588626,401.0,27090.0,True
7350,46,6110.0,153.16703047845493,453.0,23659.0,True
9478,111,343.0,115.654394878013,302.0,29432.0,True
9557,65,283.0,163.541660460939,187.0,29494.0,True
9268,166,933.0,195.67948003973183,162.0,28846.0,True
4789,90,12708.0,395.7604946054852,677.0,17078.0,True
9617,13,118.0,113.2496404760676,263.0,29679.0,True
9164,114,1053.0,94.35725251578886,261.0,28746.0,True
9094,57,1269.0,191.88240499909585,183.0,28538.0,True
9348,72,534.0,249.49942591875035,413.0,29273.0,True
9381,62,268.0,102.33882744091248,618.0,29540.0,True
7980,109,4042.0,180.09444148154782,310.0,25767.0,True
9321,194,738.0,217.6840853549073,284.0,29072.0,True
8634,99,2110.0,268.8763565111223,333.0,27700.0,True
9337,165,180.0,89.72970432577294,808.0,29632.0,True
8036,121,3733.0,388.55400616068533,440.0,26081.0,True
8817,25,1712.0,143.33525769273106,323.0,28103.0,True
9354,170,446.0,242.1840400906232,498.0,29371.0,True
9059,59,1255.0,274.534701968746,269.0,28562.0,True
8587,11,2166.0,235.24937230575222,400.0,27653.0,True
7971,113,3598.0,243.83141559352353,825.0,26222.0,True
7095,80,7303.0,173.16049126379474,578.0,22524.0,True
9500,163,187.0,122.92237463765639,469.0,29643.0,True
8386,43,2346.0,413.89178453773405,734.0,27484.0,True
9476,10,458.0,225.03246332755162,254.0,29381.0,True
7523,96,5462.0,237.92535396656478,446.0,24383.0,True
9277,27,742.0,11.817521422234638,395.0,29106.0,True
9516,70,280.0,184.5034769377603,369.0,29568.0,True
8467,104,2685.0,274.68564815641395,199.0,27166.0,True
9495,51,263.0,151.59246138309084,420.0,29589.0,True
9464,107,152.0,137.95145337315634,599.0,29703.0,True
9438,49,355.0,87.5413146873454,456.0,29501.0,True
8758,8,1871.0,160.36794681513172,319.0,27985.0,True
9503,140,186.0,149.3665851662558,495.0,29674.0,True
8867,177,1396.0,362.56647585143304,566.0,28465.0,True
9552,18,139.0,78.67793141701091,434.0,29722.0,True
9490,73,388.0,249.40913905923668,313.0,29474.0,True
9469,108,316.0,163.28206454747468,434.0,29547.0,True
9218,19,441.0,168.7473469632307,855.0,29424.0,True
9609,132,183.0,87.55835293651576,290.0,29686.0,True
9533,112,373.0,161.6720498201228,252.0,29498.0,True
8893,30,1637.0,319.0362829612303,295.0,28236.0,True
7763,98,4579.0,247.43149941127837,557.0,25294.0,True
9523,36,348.0,132.20850639674848,313.0,29529.0,True
9715,9,170.0,146.35927774133089,108.0,29708.0,True
9350,118,737.0,312.8384982904209,282.0,29146.0,True
8301,3,3148.0,422.5163430185617,232.0,26736.0,True
9614,131,178.0,164.8881397127556,298.0,29708.0,True
8472,154,2550.0,211.39269188334086,356.0,27347.0,True
7692,21,5083.0,341.9388792087496,336.0,24818.0,True
9482,97,352.0,156.83506551605848,400.0,29549.0,True
9453,86,317.0,132.6693499536611,507.0,29585.0,True
9188,148,1179.0,176.35716987164773,191.0,28724.0,True
7657,167,5042.0,58.581908790133895,468.0,24864.0,True
7767,190,4684.0,100.80404030668504,475.0,25224.0,True
7530,14,5114.0,292.55144724140393,851.0,24796.0,True
8009,136,4156.0,262.2329471602647,216.0,25755.0,True
8488,50,2659.0,267.42403794634924,231.0,27252.0,True
9537,84,366.0,211.63576195987065,291.0,29546.0,True
9511,64,559.0,149.40961839457685,168.0,29362.0,True
9645,123,9.0,11.353571186397753,425.0,29914.0,True
9202,175,1004.0,171.97095746699276,372.0,28922.0,True
8340,32,2854.0,170.28483467890996,455.0,27073.0,True
9522,54,513.0,229.1808582062308,207.0,29415.0,True
9582,120,246.0,120.3455960144948,334.0,29685.0,True
8567,162,2441.0,228.94420206052604,273.0,27493.0,True
8873,182,1889.0,164.5880878129915,144.0,28052.0,True
9598,143,205.0,119.44370761252632,362.0,29740.0,True
9530,105,256.0,117.84628312557962,459.0,29693.0,True
8173,82,3515.0,128.7287464138191,339.0,26434.0,True
9676,83,212.0,85.68022827226181,202.0,29738.0,True
9707,15,110.0,84.61663756527575,253.0,29842.0,True
8399,37,2537.0,358.3746921411063,629.0,27415.0,True
9077,26,1479.0,174.97529194149385,157.0,28478.0,True
9650,196,142.0,91.32390233772077,323.0,29819.0,True
9211,110,1233.0,144.726117972043,176.0,28732.0,True
9569,16,142.0,78.08027426390935,493.0,29823.0,True
9587,150,229.0,145.4656165565926,377.0,29738.0,True
8120,144,3924.0,86.1232412183654,139.0,26060.0,True
7488,33,5306.0,226.2902915763871,867.0,24679.0,True
8799,122,1996.0,205.28739259994137,256.0,27990.0,True
9008,157,1575.0,225.7658844009005,246.0,28415.0,True
9421,68,359.0,187.2969316426951,626.0,29634.0,True
8721,139,2154.0,262.6929484294679,249.0,27840.0,True
8316,171,2920.0,157.51758765537977,522.0,27074.0,True
8992,1,1579.0,185.2572051352815,276.0,28416.0,True
9366,125,895.0,251.11736463270105,209.0,29100.0,True
7646,0,5189.0,429.24188159874996,464.0,24807.0,True
8578,29,2539.0,311.3499245662478,219.0,27457.0,True
8903,76,1776.0,323.24060379146783,265.0,28220.0,True
9497,161,485.0,192.335168524915,341.0,29512.0,True
9602,40,273.0,123.88051263648892,344.0,29728.0,True
8642,87,2327.0,235.55295057222293,292.0,27677.0,True
9402,134,766.0,335.35232385433966,274.0,29240.0,True
7922,93,4011.0,393.203037789655,737.0,25998.0,True
9058,12,1406.0,260.94054030608146,315.0,28607.0,True
9253,2,1096.0,240.4963875471428,262.0,28920.0,True
9748,116,116.0,80.26052544802823,237.0,29902.0,True
8490,65,2541.0,250.0562213139643,456.0,27478.0,True
7884,179,4255.0,234.89959830019498,625.0,25765.0,True
8650,149,2330.0,252.4956954865739,295.0,27700.0,True
9406,41,700.0,151.31805182271577,357.0,29331.0,True
7619,191,5319.0,95.71920446989482,438.0,24713.0,True
9652,17,265.0,144.00435239622803,270.0,29768.0,True
7001,172,8127.0,237.87752355020237,368.0,21906.0,True
9405,5,656.0,127.746260495738,406.0,29377.0,True
9326,103,834.0,219.21961155721,403.0,29200.0,True
8319,44,3197.0,326.05077451065205,279.0,26839.0,True
9481,158,433.0,255.74775767799576,464.0,29604.0,True
7881,197,4531.0,251.34117631749797,375.0,25506.0,True
9413,106,673.0,187.36748924033202,374.0,29371.0,True
8837,61,1896.0,136.94255414544793,327.0,28151.0,True
8619,60,2013.0,332.61200565543993,712.0,28048.0,True
9754,92,158.0,63.62344878799509,231.0,29904.0,True
9510,181,611.0,179.41651780751636,273.0,29463.0,True
9570,147,421.0,197.8558318550742,327.0,29659.0,True
9535,151,455.0,227.62801257832115,375.0,29625.0,True
6116,74,10435.0,200.44448967820662,167.0,19646.0,True
9367,174,854.0,262.893501196049,337.0,29229.0,True
9439,176,214.0,121.83370171524851,824.0,29870.0,True
9775,20,50.0,36.49602229321223,341.0,30036.0,True
9782,95,140.0,69.56756048143527,238.0,29946.0,True
9515,129,671.0,161.26211936104613,220.0,29417.0,True
9590,126,187.0,112.2865903153914,540.0,29904.0,True
8966,89,1538.0,132.14336124480036,467.0,28553.0,True
8061,67,3773.0,192.91973022958788,580.0,26319.0,True
9505,71,264.0,195.48122678889274,650.0,29831.0,True
9228,18,1045.0,438.2474047982574,455.0,29052.0,True
9520,168,374.0,184.51820384080344,520.0,29725.0,True
8812,180,2076.0,262.9787643022832,256.0,28024.0,True
8622,70,2577.0,380.3599478041952,185.0,27523.0,True
9703,184,261.0,126.23739006671086,267.0,29847.0,True
9230,111,1013.0,245.82025377421408,493.0,29096.0,True
8954,159,1879.0,268.8990736992492,166.0,28231.0,True
7848,117,4750.0,289.1505205323529,349.0,25362.0,True
7656,153,5381.0,218.0051877496906,338.0,24733.0,True
7784,192,4900.0,248.6044652841566,424.0,25223.0,True
9281,100,1101.0,177.8911895575531,306.0,29023.0,True
9646,166,440.0,120.12687291523577,195.0,29684.0,True
9601,87,9.0,25.45726467732273,734.0,30115.0,True
7877,38,4456.0,317.0176520190856,546.0,25670.0,True
6190,91,10160.0,330.0172727504976,332.0,19966.0,True
9575,75,485.0,247.13264224710778,301.0,29644.0,True
9738,88,184.0,107.45499138297436,304.0,29946.0,True
9561,47,581.0,212.74127417281613,238.0,29551.0,True
8994,4,1800.0,191.7533616996337,194.0,28335.0,True
7990,152,4549.0,386.1161529586847,92.0,25587.0,True
9507,28,220.0,131.8290895277296,732.0,29916.0,True
9831,140,9.0,9.235736186064708,329.0,30130.0,True
9832,62,192.0,98.22876730458529,144.0,29947.0,True
9303,56,1081.0,175.179187589554,302.0,29065.0,True
9789,173,192.0,149.68460755918252,234.0,29955.0,True
8111,178,4012.0,167.93817662056148,232.0,26136.0,True
9339,69,800.0,253.42313865791502,522.0,29349.0,True
9634,42,279.0,184.08507819538542,420.0,29875.0,True
4609,81,13620.0,199.65838768665563,694.0,16542.0,True
9209,45,1402.0,293.69156637195204,207.0,28762.0,True
9821,121,247.0,136.34357113825797,133.0,29926.0,True
7522,19,5758.0,296.4422014262264,479.0,24415.0,True
9444,169,654.0,132.17605471767348,467.0,29521.0,True
9346,198,945.0,262.00565197684034,384.0,29237.0,True
9563,137,671.0,79.2301264802353,197.0,29515.0,True
5157,185,12203.0,177.48395957293678,656.0,17987.0,True
9629,154,462.0,149.5059225202183,283.0,29730.0,True
9356,6,831.0,235.5362468794301,486.0,29362.0,True
9681,146,368.0,167.33707637248793,285.0,29826.0,True
8806,128,2202.0,243.10781840290747,253.0,27993.0,True
4752,66,13063.0,444.9738162360246,850.0,17136.0,True
8533,30,2929.0,373.10533123679505,163.0,27272.0,True
9589,162,488.0,126.84993858525003,358.0,29720.0,True
7298,113,6823.0,194.25787871253766,433.0,23386.0,True
8028,24,3545.0,418.1839007231904,1074.0,26674.0,True
8259,36,3380.0,309.4917411243537,448.0,26840.0,True
9436,43,273.0,164.33024158055585,908.0,29947.0,True
9773,63,297.0,138.84065792674386,229.0,29923.0,True
9690,187,438.0,182.16993740144704,221.0,29785.0,True
8787,156,1941.0,258.2448853737597,579.0,28284.0,True
9671,199,409.0,226.744488598333,287.0,29817.0,True
9541,90,590.0,154.0713685048383,375.0,29636.0,True
9823,107,253.0,131.04814953386546,180.0,29974.0,True
8348,175,2707.0,305.83235725785306,881.0,27520.0,True
8698,130,2357.0,379.85971046759187,350.0,27875.0,True
8695,191,2479.0,296.9131123559203,234.0,27753.0,True
9351,194,626.0,133.18343480653147,741.0,29606.0,True
9852,165,195.0,119.22722234037651,221.0,30063.0,True
9534,80,586.0,147.2180806602081,425.0,29672.0,True
9794,145,329.0,177.65401841272293,198.0,29930.0,True
9580,59,568.0,185.59179777222764,341.0,29691.0,True
9414,148,901.0,261.50542944974814,364.0,29363.0,True
9853,104,246.0,128.0165055617499,178.0,30020.0,True
9664,17,9.0,15.364895126354543,738.0,30258.0,True
9741,142,492.0,279.093948333228,122.0,29776.0,True
9466,35,364.0,193.77493985524606,802.0,29908.0,True
8782,127,2349.0,175.7207637831422,225.0,27925.0,True
9801,109,241.0,99.6180177809236,288.0,30034.0,True
9860,167,163.0,113.2705091788033,242.0,30113.0,True
8432,53,3213.0,199.0681295191314,208.0,27071.0,True
8270,101,3379.0,142.50196015476942,489.0,26909.0,True
9129,160,1569.0,396.2121962301544,299.0,28719.0,True
9118,23,1578.0,162.32537778474438,326.0,28718.0,True
9551,98,300.0,154.77782876578038,716.0,30002.0,True
9567,141,482.0,210.68716036835238,494.0,29821.0,True
9731,48,341.0,192.3033682741335,332.0,29964.0,True
9857,64,209.0,126.42866558293666,231.0,30096.0,True
8776,97,2236.0,255.79678778572526,378.0,28070.0,True
8857,52,2317.0,159.10676551735932,115.0,27991.0,True
7898,183,4680.0,190.47598796899362,442.0,25629.0,True
9778,102,364.0,160.1151628164291,246.0,29946.0,True
9539,157,762.0,178.70606044664095,294.0,29550.0,True
7879,50,5047.0,165.85727882846248,137.0,25265.0,True
9769,99,393.0,231.02656863992934,237.0,29926.0,True
7978,189,4459.0,413.5190679572254,415.0,25862.0,True
8456,33,3018.0,93.95243020575181,363.0,27306.0,True
8745,195,2319.0,271.67272544356877,371.0,28011.0,True
9550,12,116.0,116.94157579395142,932.0,30216.0,True
8556,15,2721.0,429.29001356733073,430.0,27613.0,True
9585,188,410.0,300.27927147023286,571.0,29927.0,True
9019,143,2031.0,73.46132727704213,125.0,28317.0,True
7794,171,4852.0,204.9563721262909,670.0,25496.0,True
9081,118,1733.0,327.0825075955649,284.0,28616.0,True
8832,150,2190.0,211.1781715518856,346.0,28160.0,True
6597,96,9480.0,224.43214583435667,227.0,20870.0,True
9861,77,313.0,131.69874924395677,166.0,30039.0,True
7463,138,6229.0,249.03643307909664,431.0,24124.0,True
9712,39,453.0,243.2687987090075,304.0,29900.0,True
9331,115,1259.0,401.77279396423944,284.0,29095.0,True
9673,3,531.0,129.6696222200233,292.0,29824.0,True
9347,114,1193.0,161.01300814364458,303.0,29163.0,True
9740,182,492.0,54.12569425780166,222.0,29868.0,True
9475,25,853.0,250.91826276800305,383.0,29508.0,True
8277,138,3656.0,140.62191721021046,270.0,26706.0,True
9257,108,1514.0,224.31957410680985,181.0,28849.0,True
8470,57,3022.0,321.99694528585803,367.0,27343.0,True
9908,1,190.0,142.55199537897164,189.0,30176.0,True
6671,29,8830.0,390.577422589943,746.0,21536.0,True
9760,34,326.0,156.7126646642115,360.0,30041.0,True
9665,139,549.0,159.44025618307745,298.0,29820.0,True
9844,131,274.0,113.06810183300513,269.0,30096.0,True
9781,58,230.0,112.1972534577933,432.0,30140.0,True
8557,79,2775.0,141.3203079149602,409.0,27596.0,True
9699,164,424.0,213.5320412261035,374.0,29950.0,True
9797,103,240.0,131.98776253770137,398.0,30135.0,True
9839,29,171.0,72.84837347386502,390.0,30204.0,True
9499,37,647.0,252.17376489249554,556.0,29728.0,True
8446,10,3080.0,227.85035191551464,392.0,27304.0,True
9824,163,456.0,184.70022596915052,138.0,29935.0,True
9301,82,1238.0,332.816385494523,392.0,29153.0,True
9685,144,606.0,166.54965783160245,236.0,29789.0,True
7029,91,8282.0,409.46930156152695,520.0,22116.0,True
8308,40,2877.0,500.2558250824288,1005.0,27523.0,True
9761,78,365.0,101.71136720953017,354.0,30036.0,True
8728,14,2506.0,224.18897679077224,291.0,27901.0,True
4728,92,13977.0,311.17093983269405,214.0,16430.0,True
9791,77,529.0,192.33256739265133,155.0,29880.0,True
9884,125,181.0,122.30159632424403,309.0,30229.0,True
9932,67,9.0,14.960482485390266,350.0,30402.0,True
8630,196,2605.0,262.17658376870395,450.0,27807.0,True
9418,157,1150.0,104.02949906690971,261.0,29264.0,True
9793,49,423.0,252.33335704763428,265.0,29997.0,True
9029,143,1979.0,9.657433365504163,221.0,28443.0,True
9755,85,472.0,182.16838391564872,280.0,29955.0,True
8600,53,2866.0,159.5660760267667,285.0,27565.0,True
9525,135,504.0,301.13046120649614,710.0,29929.0,True
9756,22,424.0,150.31339581064557,336.0,30012.0,True
9171,97,1618.0,223.5627088181304,317.0,28818.0,True
9659,50,705.0,199.2227130955638,222.0,29733.0,True
8691,88,2422.0,267.76729724185066,510.0,28017.0,True
9612,136,656.0,105.14881255517065,378.0,29784.0,True
9677,193,569.0,267.9240685875131,334.0,29871.0,True
9724,155,402.0,201.07870114394197,418.0,30039.0,True
8774,51,2409.0,218.6474692976367,343.0,28034.0,True
8946,118,2196.0,127.9832222324811,205.0,28248.0,True
9543,124,919.0,168.06678206248654,263.0,29527.0,True
9714,170,384.0,229.02808692978454,463.0,30063.0,True
8824,11,2425.0,362.9214365331095,219.0,28023.0,True
9658,21,729.0,201.66793585984246,208.0,29719.0,True
9345,46,1128.0,255.47579593489087,472.0,29320.0,True
9545,112,318.0,228.07974158680088,858.0,30133.0,True
7559,0,6106.0,221.12676591027756,295.0,24349.0,True
8005,180,4739.0,334.27930180936556,189.0,25718.0,True
9898,16,381.0,228.54976588127272,127.0,30080.0,True
9963,47,153.0,88.47191494559098,178.0,30309.0,True
7251,123,7174.0,343.591439297247,561.0,23289.0,True
8296,160,3473.0,416.05809980423294,514.0,26996.0,True
9728,58,622.0,68.08110141528816,223.0,29849.0,True
9706,5,736.0,186.30928693113316,152.0,29736.0,True
9450,161,1175.0,249.72259751118878,235.0,29308.0,True
4919,134,13535.0,314.3670419321774,213.0,16949.0,True
9344,52,1127.0,347.42273584113974,522.0,29358.0,True
8182,73,3597.0,372.052242961578,770.0,26890.0,True
9873,86,395.0,213.47200572723816,192.0,30092.0,True
9394,119,1213.0,225.05305000625953,332.0,29276.0,True
9298,168,1060.0,128.07556014090412,671.0,29430.0,True
8635,32,2797.0,249.52227326196032,323.0,27693.0,True
8571,171,2869.0,355.26302535932143,392.0,27624.0,True
9695,19,493.0,140.81997318605914,432.0,30000.0,True
9767,72,371.0,203.0538684596311,436.0,30123.0,True
6835,172,9136.0,236.45933922100642,211.0,21359.0,True
9608,3,898.0,122.86695760459834,203.0,29599.0,True
9949,184,142.0,61.70186304296271,259.0,30357.0,True
8957,96,2145.0,339.7303385666637,287.0,28355.0,True
8361,89,3165.0,336.4959127338316,644.0,27336.0,True
9862,54,277.0,191.47638444623087,351.0,30227.0,True
8327,186,3676.0,301.13380288564866,241.0,26831.0,True
9359,13,1312.0,218.88567214768275,317.0,29196.0,True
9900,68,330.0,112.16803619395556,214.0,30182.0,True
7997,95,4606.0,365.7989768157427,397.0,25906.0,True
9427,29,1190.0,376.9430209598705,300.0,29324.0,True
8693,40,2759.0,519.0119852907834,245.0,27756.0,True
9896,105,360.0,195.86180401387662,220.0,30164.0,True
8462,176,3222.0,163.11402913140518,352.0,27306.0,True
8908,31,2283.0,157.59269814475687,283.0,28246.0,True
8726,189,2649.0,136.57582574333213,274.0,27882.0,True
9527,133,991.0,210.14404706527057,313.0,29541.0,True
8041,151,4112.0,239.6186744832857,755.0,26423.0,True
9641,26,890.0,346.76316937977555,161.0,29645.0,True
9389,197,1197.0,205.72838795535733,407.0,29339.0,True
9668,165,619.0,229.58787102450785,391.0,29919.0,True
8018,5,4808.0,279.73025801089096,159.0,25730.0,True
9586,8,512.0,275.8716134482722,665.0,30026.0,True
9830,9,503.0,294.59667967293836,234.0,30035.0,True
9380,132,1449.0,226.29390786835717,178.0,29090.0,True
9891,44,258.0,160.25192629592175,350.0,30281.0,True
9924,20,298.0,192.56786378666834,217.0,30244.0,True
9758,33,366.0,156.42074917245887,499.0,30176.0,True
8228,95,3802.0,144.19041660112686,461.0,26742.0,True
9928,60,135.0,102.27085169929887,366.0,30411.0,True
9538,76,922.0,185.7428486825667,369.0,29624.0,True
9564,195,951.0,184.9697117918956,275.0,29596.0,True
8677,181,2693.0,310.51890253434897,360.0,27855.0,True
9285,143,1256.0,278.9514138599845,568.0,29294.0,True
9921,191,9.0,29.321139316163062,519.0,30541.0,True
9771,83,715.0,104.98751631867725,143.0,29836.0,True
8507,139,3104.0,363.60820270712424,392.0,27454.0,True
9637,23,697.0,248.76167781702415,398.0,29867.0,True
9151,30,1745.0,287.0663055857895,367.0,28823.0,True
9296,84,1520.0,195.816569100479,294.0,29051.0,True
9815,132,381.0,230.59812768777985,416.0,30192.0,True
9454,144,1137.0,215.61661311028345,355.0,29436.0,True
9888,163,478.0,175.33973829369046,169.0,30097.0,True
7687,38,5510.0,242.41495816903648,598.0,25068.0,True
9135,5,1752.0,148.785445339122,396.0,28826.0,True
7127,36,8230.0,406.3266613513103,282.0,22351.0,True
9504,31,1019.0,160.09112748303204,383.0,29563.0,True
9868,122,307.0,170.9712487406906,392.0,30277.0,True
8390,72,3561.0,180.55657411359232,270.0,27024.0,True
9711,55,602.0,149.80382633233916,396.0,29990.0,True
9669,111,334.0,184.70357039389677,737.0,30266.0,True
9944,174,213.0,101.03828379680041,304.0,30387.0,True
9945,18,182.0,103.48509880222392,330.0,30419.0,True
8197,121,3696.0,163.50664777738396,739.0,26907.0,True
9376,195,1348.0,282.83536261327134,345.0,29255.0,True
9903,158,333.0,125.12645969128174,300.0,30271.0,True
9732,69,205.0,121.31450147070544,776.0,30409.0,True
9627,140,245.0,125.73817744157583,928.0,30371.0,True
9363,151,1418.0,387.1814895323646,314.0,29199.0,True
9370,120,1600.0,221.8521215819881,125.0,29019.0,True
9965,62,266.0,168.58487144682147,221.0,30355.0,True
9293,150,1655.0,247.8964236564099,222.0,28967.0,True
7899,170,4988.0,147.58299829814,447.0,25634.0,True
8431,110,3391.0,175.06802648419367,373.0,27233.0,True
9958,166,174.0,62.166312249822894,335.0,30450.0,True
9807,91,320.0,123.52416183031269,552.0,30305.0,True
9412,131,1395.0,240.85971335261567,234.0,29231.0,True
9565,93,1024.0,236.1110489905358,277.0,29602.0,True
9743,79,446.0,172.08052413986525,527.0,30182.0,True
7471,89,6697.0,108.45222512587506,217.0,23933.0,True
8947,48,2351.0,231.97028997999539,236.0,28283.0,True
8518,54,2952.0,297.59015630059275,604.0,27683.0,True
9214,152,1853.0,182.56720351681977,223.0,28784.0,True
9826,177,401.0,258.1294037327795,439.0,30237.0,True
6566,73,9877.0,196.3400044336385,212.0,20761.0,True
8496,86,3275.0,157.85313239594888,334.0,27364.0,True
9266,37,1659.0,159.46995538322662,299.0,28981.0,True
9357,9,1510.0,171.417458787505,257.0,29135.0,True
7736,106,5647.0,157.34217477402646,350.0,25000.0,True
9977,185,205.0,96.58092624956251,282.0,30442.0,True
9894,179,308.0,187.00794681867302,401.0,30344.0,True
8897,41,2291.0,297.1596386690837,412.0,28362.0,True
4457,134,14483.0,310.95867206918126,821.0,16172.0,True
9866,65,160.0,104.4740595266897,614.0,30498.0,True
9395,12,1432.0,261.9387247630182,284.0,29229.0,True
8430,182,3419.0,158.81954853894092,387.0,27243.0,True
9105,136,2044.0,144.95407579481306,249.0,28619.0,True
8949,75,2152.0,169.9254499674427,464.0,28512.0,True
9258,46,1871.0,287.64045193218226,126.0,28795.0,True
9799,82,449.0,185.34434997788387,476.0,30217.0,True
8866,168,2538.0,152.29801585257414,232.0,28129.0,True
9917,30,313.0,139.50436443829403,336.0,30355.0,True
9012,129,2141.0,164.04675450779544,352.0,28529.0,True
9874,83,487.0,185.67796500759962,280.0,30183.0,True
9988,98,216.0,108.32116571483837,274.0,30455.0,True
9458,16,1205.0,230.99726429282433,379.0,29467.0,True
9548,180,771.0,221.6020185261405,624.0,29901.0,True
9721,61,812.0,175.72817307253592,245.0,29860.0,True
9716,70,658.0,265.19665529146624,413.0,30019.0,True
8786,173,2651.0,255.22132524772513,326.0,28031.0,True
8968,139,2273.0,370.3820399998257,326.0,28418.0,True
9062,161,1894.0,283.1746604274821,503.0,28799.0,True
9378,87,1329.0,204.69371089462072,453.0,29364.0,True
9071,21,2048.0,145.59365545647208,336.0,28651.0,True
9250,34,1693.0,230.78908974373797,357.0,29006.0,True
9905,130,237.0,131.54244361637924,491.0,30467.0,True
9838,10,594.0,221.9085801586555,302.0,30116.0,True
9971,162,177.0,116.3090405381524,382.0,30533.0,True
9734,169,757.0,142.6923017472905,318.0,29953.0,True
7749,18,5633.0,98.55339650041144,377.0,25077.0,True
9691,192,438.0,178.72388772697346,710.0,30275.0,True
9355,64,974.0,207.08683423418032,866.0,29740.0,True
8748,164,2329.0,231.34734003071506,744.0,28387.0,True
9170,176,2067.0,231.45521038699695,148.0,28649.0,True
9998,66,338.0,133.57799592101378,185.0,30378.0,True
8377,188,3238.0,286.4515411912221,741.0,27479.0,True
7422,36,6533.0,326.4884711100557,651.0,24185.0,True
8766,54,2714.0,279.91612592691604,328.0,28004.0,True
7184,155,7559.0,333.74017240185947,714.0,23160.0,True
9959,56,386.0,186.4973598838892,215.0,30333.0,True
9893,15,474.0,132.63368004751,306.0,30246.0,True
9532,32,994.0,241.47327339884686,482.0,29727.0,True
9360,48,1577.0,292.58811950141853,266.0,29146.0,True
8802,193,2780.0,291.41817270639456,209.0,27945.0,True
9642,181,826.0,126.43130479086638,415.0,29902.0,True
8969,27,2046.0,193.34312136377918,588.0,28682.0,True
9255,74,1812.0,298.582321614173,253.0,28918.0,True
8260,135,3880.0,230.89213362690828,458.0,26851.0,True
4102,120,15982.0,198.82265456051826,717.0,14751.0,True
9243,146,1819.0,123.6530920762344,283.0,28914.0,True
9698,190,892.0,265.1751152402321,268.0,29843.0,True
9352,186,1592.0,287.66132586991483,273.0,29145.0,True
7073,189,8574.0,169.86730445228397,360.0,22163.0,True
8759,22,2712.0,335.6260770012652,362.0,28028.0,True
8868,196,2533.0,265.2868891770606,309.0,28208.0,True
9526,55,1323.0,184.31690799206802,195.0,29418.0,True
9957,159,174.0,107.38794757018019,467.0,30576.0,True
9726,6,664.0,139.9792716386489,465.0,30088.0,True
9154,105,1965.0,112.51291961597815,331.0,28790.0,True
8140,170,4443.0,150.0748818480432,338.0,26312.0,True
9655,47,967.0,221.87086040073862,285.0,29789.0,True
7756,84,5630.0,256.5496715269801,409.0,25129.0,True
9870,26,576.0,219.56771394434313,290.0,30184.0,True
6067,73,11215.0,335.8686616705463,201.0,19545.0,True
9672,28,318.0,146.8720398716494,915.0,30446.0,True
9010,53,2341.0,344.4969965909611,251.0,28423.0,True
9161,95,2155.0,205.55415190250466,129.0,28609.0,True
9392,58,1490.0,195.18991585046365,338.0,29277.0,True
9710,108,710.0,325.9277820167475,473.0,30064.0,True
9956,153,363.0,194.767766388609,308.0,30411.0,True
9341,24,1506.0,345.1996734309657,441.0,29269.0,True
9371,40,1597.0,191.3034629821817,278.0,29178.0,True
8895,197,2580.0,352.7884127427979,252.0,28196.0,True
9578,172,1031.0,285.19761809321915,401.0,29747.0,True
9897,143,633.0,194.71543745118157,202.0,30147.0,True
9636,125,1144.0,193.42815012982473,172.0,29639.0,True
9991,137,325.0,130.27823061664907,274.0,30458.0,True
8211,29,4166.0,228.19253473919375,403.0,26622.0,True
8237,12,4068.0,295.84558839943526,401.0,26721.0,True
6464,7,10111.0,218.83961244332974,334.0,20679.0,True
9869,168,552.0,218.52972364184956,356.0,30242.0,True
9936,42,421.0,191.35260170094364,316.0,30374.0,True
7447,102,6599.0,236.64348147899977,568.0,24201.0,True
9787,11,698.0,280.9656052623094,387.0,30104.0,True
7943,184,4986.0,208.8043939413495,505.0,25816.0,True
7924,96,4574.0,155.08165021170512,965.0,26228.0,True
9717,129,966.0,185.19178099906702,229.0,29837.0,True
8685,141,3036.0,264.13173910362264,262.0,27767.0,True
8458,49,3588.0,464.8378343222082,269.0,27215.0,True
9783,94,437.0,157.87663886015895,655.0,30366.0,True
9332,63,1604.0,229.7037455566479,388.0,29201.0,True
9818,45,839.0,186.99971959570686,188.0,29969.0,True
9282,99,1442.0,388.8412650785664,646.0,29366.0,True
9176,38,1792.0,211.8377131118967,508.0,29017.0,True
9938,71,303.0,139.81272476365103,444.0,30506.0,True
9704,152,900.0,143.872487819293,329.0,29910.0,True
8063,76,4609.0,438.6687278496425,461.0,26208.0,True
9630,69,1085.0,249.50997219755558,285.0,29733.0,True
7417,174,6673.0,389.4426687443258,624.0,24147.0,True
9102,10,2258.0,342.42648549518725,197.0,28563.0,True
7766,183,5634.0,108.51468953302181,444.0,25189.0,True
9834,43,490.0,91.48646051743162,543.0,30349.0,True
8238,139,4066.0,184.29859524866305,451.0,26776.0,True
8864,51,2611.0,222.03787042194426,346.0,28232.0,True
8382,74,3584.0,199.47301647283348,517.0,27260.0,True
8807,27,2829.0,225.17623139317718,271.0,28016.0,True
9554,123,715.0,322.25850312362894,835.0,30131.0,True
8200,133,3955.0,149.84507929094704,715.0,26894.0,True
8684,108,2927.0,166.24423423108138,422.0,27923.0,True
8243,164,4228.0,186.08624595261279,285.0,26628.0,True
8024,73,4733.0,189.21759684606388,529.0,26123.0,True
9725,57,149.0,86.46667152361626,1090.0,30711.0,True
8700,82,2841.0,423.03552334293204,493.0,28020.0,True
8568,72,3253.0,237.80400148520175,390.0,27612.0,True
9624,176,561.0,268.46382835235727,871.0,30308.0,True
4125,151,16057.0,258.2229359222685,713.0,14817.0,True
8314,56,3847.0,242.07725612684942,479.0,27028.0,True
8574,135,3306.0,355.1565378457753,338.0,27572.0,True
9808,114,756.0,159.65053334366468,372.0,30126.0,True
9225,115,2032.0,222.41573814680788,265.0,28853.0,True
9950,173,543.0,244.12435022861138,245.0,30343.0,True
5644,155,11963.0,266.75982281502326,509.0,18924.0,True
9906,144,705.0,162.12577024452025,205.0,30183.0,True
8536,119,3440.0,137.10919678507125,327.0,27449.0,True
9810,46,760.0,222.26372378903878,371.0,30129.0,True
9763,13,838.0,225.33187465524088,368.0,30052.0,True
7276,31,7419.0,132.82660959110547,633.0,23471.0,True
9776,110,558.0,177.71811093175415,639.0,30334.0,True
9892,2,341.0,190.27762720868003,615.0,30552.0,True
8043,9,4853.0,175.40401390640702,367.0,26040.0,True
9770,4,1018.0,203.40430130398659,186.0,29877.0,True
9974,127,286.0,134.03894308950578,456.0,30610.0,True
6297,116,10670.0,174.09935598900944,330.0,20228.0,True
9663,112,946.0,264.70309721136607,438.0,29957.0,True
8676,41,3013.0,320.96573321597236,395.0,27890.0,True
8979,85,2372.0,175.5086878595357,421.0,28533.0,True
6465,76,10050.0,398.58756603533004,510.0,20856.0,True
9512,8,1428.0,308.15564459658856,285.0,29480.0,True
9037,169,2524.0,121.32400688881495,145.0,28385.0,True
6684,1,9875.0,163.11406265587468,223.0,21036.0,True
9733,68,542.0,225.402931005776,736.0,30371.0,True
9440,191,1435.0,319.0627695104707,432.0,29479.0,True
9625,113,1221.0,126.55208325435798,253.0,29694.0,True
8522,2,3617.0,336.3966460698602,209.0,27298.0,True
9708,124,976.0,214.98204992393553,350.0,29940.0,True
9864,3,824.0,133.90953804231611,212.0,30093.0,True
7514,135,6471.0,422.9041315191491,536.0,24447.0,True
9493,21,1463.0,170.3689100468255,293.0,29459.0,True
7812,10,5390.0,214.55325898460143,648.0,25534.0,True
6982,25,9106.0,260.0481611366263,325.0,21820.0,True
9063,93,2182.0,168.71988839752842,448.0,28744.0,True
7394,193,6818.0,250.1001302156349,703.0,24115.0,True
9907,52,148.0,83.2814936721775,803.0,30788.0,True
8108,6,3968.0,254.77419416064154,1075.0,26970.0,True
9442,160,1715.0,298.30403577193727,173.0,29225.0,True
8785,65,2775.0,288.2141460870004,462.0,28166.0,True
9804,111,1030.0,151.692403990582,162.0,29912.0,True
9993,36,488.0,145.8166689806279,267.0,30455.0,True
9994,156,292.0,112.57021553734018,462.0,30654.0,True
9470,61,1556.0,168.22286074892548,277.0,29390.0,True
7558,38,6654.0,337.7579750699243,245.0,24294.0,True
9902,0,686.0,182.97810537679877,293.0,30263.0,True
9425,11,1530.0,419.96155689378804,398.0,29419.0,True
8902,132,2917.0,207.34669103307323,79.0,28033.0,True
9288,20,1652.0,227.33639806731475,562.0,29299.0,True
8708,134,2961.0,317.9432554848161,443.0,27991.0,True
9972,90,274.0,155.43869993371223,527.0,30678.0,True
9918,95,581.0,152.2838149289688,350.0,30371.0,True
9463,15,1604.0,128.41275214724308,249.0,29351.0,True
8443,121,3300.0,264.7109337181078,753.0,27656.0,True
8355,86,3920.0,255.74442703305257,369.0,27036.0,True
9827,162,887.0,141.05739039369527,271.0,30070.0,True
9858,50,851.0,176.13740460370894,238.0,30106.0,True
8520,16,3673.0,124.41664765012061,203.0,27286.0,True
10000,199,539.0,300.0583569009997,226.0,30421.0,True
7231,76,7882.0,260.8909350330858,431.0,23078.0,True
3795,163,17469.0,377.57126206009605,708.0,13495.0,True
9875,106,548.0,218.20622223379925,514.0,30417.0,True
9914,198,210.0,212.73333290051787,748.0,30758.0,True
8397,141,3440.0,111.14866132078339,748.0,27529.0,True
8477,58,3740.0,252.17731623524438,231.0,27229.0,True
9130,71,2070.0,143.62780944386932,475.0,28899.0,True
9983,101,304.0,151.1539294881662,501.0,30672.0,True
8996,122,2544.0,177.28618060943992,288.0,28432.0,True
8780,188,2983.0,375.12530349202046,296.0,27994.0,True
8854,87,2922.0,270.54752760101616,188.0,28056.0,True
9923,92,665.0,238.73724275083921,290.0,30316.0,True
9713,60,1119.0,269.21029159037624,266.0,29863.0,True
8767,98,2742.0,330.9653888752356,564.0,28241.0,True
9292,136,1779.0,181.2899962386397,460.0,29205.0,True
9136,47,2261.0,164.8544740615032,289.0,28723.0,True
9772,74,1049.0,206.73345915920305,242.0,29935.0,True
9719,100,1083.0,200.6241728452287,289.0,29902.0,True
9046,153,1981.0,213.72255967347263,751.0,29004.0,True
9702,30,936.0,138.6023554562155,470.0,30049.0,True
9116,177,1903.0,160.94143007204843,699.0,29083.0,True
9509,67,1596.0,230.69455110749394,203.0,29390.0,True
9528,109,1505.0,219.6581657992428,249.0,29482.0,True
8939,187,2286.0,224.94123575549355,665.0,28702.0,True
9562,103,1364.0,225.89028075006723,311.0,29627.0,True
9836,146,892.0,175.7365402342572,291.0,30099.0,True
6881,31,9280.0,125.46219167114508,466.0,21711.0,True
7331,108,7565.0,261.01535382380143,318.0,23427.0,True
8636,8,3292.0,323.0344745220772,327.0,27700.0,True
8485,72,3770.0,117.28181252549024,208.0,27223.0,True
9700,119,1190.0,422.82829788387403,231.0,29809.0,True
8894,78,2937.0,238.6324439406274,125.0,28067.0,True
9689,174,1146.0,292.80216849699343,299.0,29859.0,True
9079,149,2495.0,364.23323359113806,191.0,28513.0,True
8434,16,3917.0,153.53470552790208,229.0,27096.0,True
9150,86,2363.0,400.2772546870499,200.0,28655.0,True
9553,158,1557.0,431.540191427937,170.0,29462.0,True
6743,64,9625.0,226.21141725077115,438.0,21394.0,True
9895,134,664.0,144.78226329614515,414.0,30357.0,True
8402,145,3553.0,170.99156953346358,680.0,27468.0,True
7604,62,6112.0,226.7617737218135,663.0,24910.0,True
9007,105,2507.0,175.16765971136184,348.0,28516.0,True
6212,66,11118.0,209.04786322574193,226.0,19905.0,True
9097,11,2332.0,399.10228944304237,331.0,28692.0,True
8872,93,2689.0,355.0643614551013,430.0,28337.0,True
9904,161,669.0,263.13119705479033,383.0,30358.0,True
9144,3,2193.0,179.18172898638224,387.0,28834.0,True
8269,75,4088.0,274.35563552211505,525.0,26939.0,True
9883,196,937.0,420.2562447311482,171.0,30091.0,True
9987,5,291.0,152.28470289032003,558.0,30737.0,True
9978,113,514.0,218.98990202694597,351.0,30517.0,True
9271,94,2026.0,346.27407491296975,308.0,29006.0,True
7537,2,6423.0,336.9256627985793,629.0,24610.0,True
9967,178,429.0,184.26738519403614,466.0,30605.0,True
8331,154,4150.0,354.9880779176519,297.0,26888.0,True
9975,169,645.0,251.1115186776341,238.0,30393.0,True
8778,170,2888.0,271.53214311592734,454.0,28150.0,True
9969,81,588.0,411.5998109591704,301.0,30450.0,True
8803,144,2624.0,269.2591684095764,681.0,28418.0,True
9890,43,489.0,227.20782135250866,624.0,30555.0,True
9267,8,1681.0,406.25962759317247,685.0,29367.0,True
7074,14,8520.0,242.153678233245,724.0,22529.0,True
9982,24,421.0,171.21905246476098,460.0,30629.0,True
7586,9,6524.0,194.11913650066884,363.0,24526.0,True
9416,27,1466.0,241.83156734795313,587.0,29586.0,True
7743,85,5960.0,400.70149140743456,417.0,25097.0,True
8261,136,4145.0,302.1471862018359,523.0,26916.0,True
8762,55,3138.0,450.77866354041186,257.0,27926.0,True
8941,88,2781.0,171.44176614746738,245.0,28284.0,True
8171,11,4732.0,182.34797220433117,261.0,26334.0,True
7699,155,6268.0,371.6817641521644,286.0,24798.0,True
9120,173,2458.0,341.6429150601076,216.0,28609.0,True
8697,148,3368.0,120.07839759760425,175.0,27700.0,True
9931,4,541.0,214.79711048139202,481.0,30530.0,True
9943,152,798.0,309.12866584450336,192.0,30274.0,True
9837,157,854.0,96.83021171914129,408.0,30220.0,True
9784,37,825.0,254.48652040778907,536.0,30249.0,True
6165,186,10984.0,238.6159177528677,520.0,20091.0,True
9942,126,822.0,177.54451658704312,177.0,30254.0,True
9488,146,1624.0,137.01575536856302,294.0,29452.0,True
9962,147,541.0,303.128092992421,409.0,30536.0,True
9375,149,1957.0,201.76532699888205,212.0,29120.0,True
6532,49,10206.0,281.8845319995243,386.0,20871.0,True
9061,39,2461.0,207.86269068610275,321.0,28617.0,True
8152,197,4320.0,165.53184955293807,760.0,26761.0,True
9517,23,1493.0,338.78861229315794,389.0,29589.0,True
9593,91,1304.0,205.3452431741326,400.0,29778.0,True
9953,117,402.0,206.78174781053778,579.0,30681.0,True
9833,150,789.0,211.67841370614218,493.0,30297.0,True
9189,170,2314.0,250.2887799235589,241.0,28775.0,True
8412,23,3852.0,358.91322572933876,421.0,27239.0,True
8819,112,2674.0,324.27304055955295,632.0,28419.0,True
9856,160,998.0,100.26158580620692,239.0,30095.0,True
7107,25,8544.0,73.51346247997564,552.0,22553.0,True
9933,89,762.0,163.22927668402505,282.0,30336.0,True
8615,23,3508.0,401.5490570905302,263.0,27592.0,True
8683,159,3222.0,237.14457048976297,380.0,27880.0,True
9746,79,1199.0,197.0274050994839,244.0,29903.0,True
9168,130,2427.0,441.10217689797236,190.0,28688.0,True
9259,179,2068.0,323.04093104947503,379.0,29048.0,True
8848,12,3011.0,275.9016537576438,251.0,28107.0,True
8907,133,2829.0,234.38641951522408,326.0,28289.0,True
8530,191,3602.0,213.2988500911296,416.0,27516.0,True
9647,137,1267.0,238.90801773974027,361.0,29852.0,True
9051,70,2685.0,303.5962821052203,170.0,28434.0,True
9887,59,434.0,221.5015523472893,760.0,30687.0,True
7201,184,7469.0,370.84641119134193,1118.0,23654.0,True
8435,122,3738.0,237.09858765294516,511.0,27386.0,True
9263,32,2084.0,149.83394502691002,365.0,29040.0,True
9786,18,1127.0,272.6067900339817,281.0,29998.0,True
9744,181,772.0,219.5063464604175,697.0,30355.0,True
9015,120,2518.0,269.07395200251557,425.0,28611.0,True
9937,129,680.0,171.16150277449702,387.0,30449.0,True
9805,153,1102.0,160.60500615513362,275.0,30027.0,True
9597,114,1609.0,196.2292938650626,144.0,29522.0,True
7569,193,6796.0,333.56950611675876,230.0,24337.0,True
9709,81,1360.0,367.6195571912482,183.0,29773.0,True
9705,84,979.0,274.47394479158356,577.0,30160.0,True
9667,189,1370.0,296.21299264401546,249.0,29772.0,True
5202,133,13393.0,197.25027724123075,321.0,17752.0,True
9165,48,2161.0,344.4970845157525,499.0,28986.0,True
9910,138,349.0,192.1910272529218,813.0,30801.0,True
9692,110,1430.0,197.2357826907306,161.0,29727.0,True
9816,90,1014.0,93.4806369008664,367.0,30145.0,True
6935,2,9159.0,312.25848295199,601.0,22002.0,True
9828,17,278.0,154.29185916178452,1086.0,30885.0,True
8770,106,3285.0,368.93716447284675,196.0,27879.0,True
9568,44,1347.0,191.83414474691835,488.0,29817.0,True
9119,6,2509.0,298.37324988507953,264.0,28656.0,True
7479,100,6681.0,146.63327037455903,728.0,24487.0,True
9391,166,1943.0,208.99720509492502,288.0,29227.0,True
9082,127,2071.0,100.7783164620166,769.0,29101.0,True
9308,188,2275.0,311.8825210665624,126.0,28897.0,True
4885,119,14340.0,122.69751114505391,184.0,16833.0,True
7908,132,5307.0,406.5017013061896,650.0,25867.0,True
8970,99,2706.0,329.65895202935377,374.0,28471.0,True
8784,115,3208.0,221.0746579170739,270.0,27972.0,True
9877,139,917.0,274.49355138642267,362.0,30268.0,True
5907,90,11993.0,432.15210136271253,191.0,19195.0,True
8835,154,2938.0,452.90654253227524,436.0,28255.0,True
7725,131,6324.0,289.66853645754026,247.0,24874.0,True
9508,63,1705.0,277.23867143591735,310.0,29495.0,True
9800,194,1234.0,256.0987004504454,222.0,29968.0,True
9632,54,1582.0,372.2580605477981,167.0,29620.0,True
7180,112,8167.0,286.3590552971083,618.0,23039.0,True
9849,97,1124.0,138.6018440932421,247.0,30083.0,True
8847,137,2436.0,177.30712103616668,924.0,28775.0,True
9916,107,454.0,198.05874125428863,745.0,30758.0,True
9422,3,1932.0,168.8202004666153,268.0,29280.0,True
8980,175,2920.0,243.12370719761506,182.0,28294.0,True
8826,71,3071.0,255.09984729920754,341.0,28147.0,True
8637,176,3456.0,225.77963098211526,388.0,27763.0,True
8798,166,2735.0,222.33316214416138,756.0,28488.0,True
9408,189,1916.0,186.39849608693441,335.0,29315.0,True
9163,124,2589.0,95.2570199786386,160.0,28643.0,True
9820,118,202.0,129.15433918333625,1244.0,31033.0,True
9882,149,606.0,240.23571207767515,712.0,30630.0,True
8856,94,3087.0,281.73884871132464,280.0,28153.0,True
9616,96,1567.0,354.55991406215276,258.0,29674.0,True
9437,83,1934.0,252.51383280355876,269.0,29313.0,True
9245,45,1662.0,334.3868189252196,950.0,29586.0,True
9920,197,897.0,195.2286334489684,331.0,30353.0,True
9397,33,1931.0,188.88780812690496,367.0,29319.0,True
9382,88,2103.0,141.87410645222283,224.0,29148.0,True
7753,184,6115.0,175.13977563705785,426.0,25138.0,True
9992,128,305.0,155.8588860157588,764.0,30949.0,True
9451,98,1617.0,338.7330039464403,566.0,29639.0,True
9278,102,2299.0,236.72438491387655,244.0,28958.0,True
9571,104,1542.0,244.78004677553045,380.0,29715.0,True
8178,193,4579.0,304.6344251772336,570.0,26678.0,True
8343,62,4235.0,120.13986757997762,396.0,27022.0,True
9867,21,1061.0,374.4891238508191,313.0,30198.0,True
7765,93,6115.0,210.81981557663192,401.0,25144.0,True
8325,80,4021.0,313.68083384943805,658.0,27239.0,True
9948,88,892.0,369.90411673939684,273.0,30368.0,True
9374,39,1913.0,256.47668992975235,440.0,29348.0,True
7950,49,5674.0,376.77052817797164,255.0,25587.0,True
9814,57,1210.0,230.64199255158786,276.0,30052.0,True
9757,134,1362.0,161.81335094106532,226.0,29903.0,True
9990,187,641.0,424.8451231647522,440.0,30624.0,True
8347,111,4157.0,286.4464226758947,475.0,27113.0,True
7813,113,6081.0,146.41941022244512,305.0,25192.0,True
8871,13,2949.0,281.73781392062335,424.0,28329.0,True
9996,148,486.0,181.27446308653737,603.0,30796.0,True
9373,163,2101.0,137.95188169323438,273.0,29181.0,True
9199,1,2538.0,196.07787112440772,201.0,28749.0,True
9050,22,2805.0,372.6283793240383,227.0,28486.0,True
9620,67,1572.0,298.7147967528982,297.0,29721.0,True
7970,90,5465.0,158.13091182533307,432.0,25829.0,True
8227,125,4576.0,221.4118288302146,442.0,26719.0,True
9878,165,309.0,177.68306222610147,1080.0,30986.0,True
8145,199,5104.0,265.404357595229,207.0,26192.0,True
8020,117,5257.0,214.63063162222784,468.0,26040.0,True
8543,78,3543.0,220.74446466535255,612.0,27754.0,True
8247,81,4359.0,183.90886831829616,585.0,26940.0,True
9822,182,1157.0,238.55435064777464,351.0,30145.0,True
8659,61,3593.0,390.0467191295029,276.0,27709.0,True
9459,79,1871.0,186.31159623215603,341.0,29433.0,True
6646,102,10060.0,140.49798834131292,505.0,21245.0,True
9312,178,2195.0,241.7516870715712,333.0,29110.0,True
9638,82,1537.0,129.25765562760185,299.0,29768.0,True
9922,77,443.0,227.6261858620487,839.0,30865.0,True
8341,114,4435.0,197.2076075795322,250.0,26875.0,True
7827,161,5822.0,107.5795876842753,544.0,25488.0,True
7568,107,6588.0,438.04305628831537,617.0,24723.0,True
9955,38,915.0,281.169895334285,294.0,30397.0,True
9109,0,2777.0,173.78544345073507,179.0,28555.0,True
8123,29,5117.0,292.12795922331907,290.0,26219.0,True
9197,135,2558.0,217.90393679354668,233.0,28779.0,True
9610,53,1612.0,331.14684964511866,322.0,29725.0,True
9835,178,1348.0,165.20687843248962,182.0,29990.0,True
9180,188,2014.0,350.4321412349154,814.0,29325.0,True
9657,121,1657.0,247.04564133961279,179.0,29686.0,True
8734,143,3332.0,205.03538998810816,391.0,28011.0,True
9845,73,1296.0,285.79131957768624,219.0,30047.0,True
8898,55,2968.0,441.8485092145924,424.0,28376.0,True
9542,179,1739.0,314.54092720477485,346.0,29607.0,True
9777,24,1388.0,160.14154696314918,258.0,29958.0,True
9611,92,1832.0,429.7432820537726,111.0,29517.0,True
9999,146,909.0,339.98295412156324,248.0,30441.0,True
9320,50,2300.0,150.308232374175,262.0,29050.0,True
9951,35,414.0,195.24596865800405,840.0,30938.0,True
9468,180,1885.0,279.4964997422583,357.0,29468.0,True
9407,48,1962.0,173.33039371559636,412.0,29392.0,True
9443,123,2081.0,281.4040698221361,220.0,29274.0,True
8317,34,4312.0,332.2919439981463,492.0,27044.0,True
9683,52,1617.0,384.0479378386254,194.0,29740.0,True
9825,142,394.0,357.7876593507141,1170.0,30967.0,True
8326,120,4420.0,176.8300744376002,353.0,26942.0,True
8789,42,3150.0,292.9843023249801,501.0,28213.0,True
7936,140,5734.0,306.05897466260853,335.0,25631.0,True
8589,16,3334.0,304.7301725132999,779.0,28034.0,True
8937,109,2995.0,183.52202400890556,357.0,28389.0,True
8760,162,3461.0,248.7755609857376,257.0,27924.0,True
9855,19,359.0,527.852643712042,1171.0,31026.0,True
8909,37,3191.0,368.802462779874,227.0,28194.0,True
8889,178,3152.0,249.96336900917063,304.0,28235.0,True
9688,183,710.0,197.7529374043959,1118.0,30677.0,True
9140,103,2777.0,134.74804868399195,168.0,28611.0,True
7063,186,9274.0,308.6078932489761,354.0,22116.0,True
7658,125,6255.0,149.74156573584617,737.0,25137.0,True
8730,30,3460.0,100.43985636261196,317.0,27932.0,True
8956,7,2994.0,245.12417441456404,331.0,28398.0,True
5922,172,12157.0,216.6746427556351,197.0,19237.0,True
9768,5,1485.0,206.02209864604822,220.0,29909.0,True
8938,145,3158.0,215.02353045667473,202.0,28237.0,True
9588,56,1645.0,279.40666570224954,388.0,29750.0,True
9674,89,1536.0,233.11627059353853,327.0,29859.0,True
9215,181,2436.0,228.92457600996522,397.0,28960.0,True
6291,194,11259.0,212.1573174354732,264.0,20138.0,True
8155,22,5016.0,369.3146192775792,379.0,26384.0,True
7959,46,5698.0,377.43775564209517,344.0,25716.0,True
9615,141,1326.0,229.63220946166908,679.0,30090.0,True
9016,185,3051.0,321.4299131257767,187.0,28374.0,True
9276,28,2329.0,272.72104256318573,386.0,29096.0,True
9137,40,2590.0,173.59410865372433,400.0,28836.0,True
9846,33,518.0,128.5084896651179,1080.0,30909.0,True
8750,90,3452.0,280.6758611989993,328.0,27975.0,True
9926,115,740.0,171.56627048624412,656.0,30688.0,True
9803,25,1495.0,206.42484007553477,184.0,29934.0,True
9735,31,1314.0,329.9204221654914,479.0,30115.0,True
8217,112,4359.0,289.6539953465725,835.0,27071.0,True
9751,66,1529.0,306.21365933145836,233.0,29901.0,True
8731,75,3614.0,329.8883201556246,201.0,27817.0,True
8964,110,3149.0,311.589406419154,200.0,28283.0,True
9254,129,2425.0,197.82037265507785,344.0,29008.0,True
9785,138,1377.0,207.39070650136807,339.0,30056.0,True
7484,41,7230.0,227.9756263326554,413.0,24203.0,True
9633,45,1568.0,286.90515315493815,410.0,29865.0,True
9829,171,1287.0,286.0684513469244,346.0,30147.0,True
8982,187,2985.0,223.50866975194623,336.0,28449.0,True
9966,167,320.0,173.61074741508494,978.0,31116.0,True
9558,177,1953.0,203.63414369228877,175.0,29483.0,True
9666,58,1717.0,114.78246799453831,200.0,29723.0,True
8743,70,3464.0,251.95782850355343,346.0,27978.0,True
9252,159,2501.0,163.0083292070002,287.0,28942.0,True
8441,161,4207.0,190.34270933715965,340.0,27236.0,True
9270,122,2525.0,148.73319882509662,226.0,28919.0,True
8176,158,4801.0,353.942628153496,542.0,26645.0,True
8184,52,4849.0,337.67975283127987,466.0,26597.0,True
9240,150,2698.0,245.23441444832883,124.0,28749.0,True
9939,151,1129.0,163.3665783742067,255.0,30318.0,True
9316,124,2373.0,151.1914465477845,290.0,29075.0,True
9819,113,1339.0,255.97971268871353,327.0,30110.0,True
9779,14,1367.0,190.99556812080203,379.0,30082.0,True
9138,44,2539.0,265.6094406114745,475.0,28914.0,True
9465,127,1985.0,218.92413032256283,363.0,29469.0,True
9985,145,651.0,203.14864918096197,631.0,30803.0,True
8102,119,5168.0,142.18268607019974,408.0,26288.0,True
9881,76,1104.0,227.64986699257537,436.0,30352.0,True
9863,36,1457.0,178.48602377402574,126.0,30003.0,True
9912,93,1016.0,191.80504185333288,450.0,30446.0,True
8712,67,3616.0,431.93509847953345,292.0,27850.0,True
9576,128,1887.0,154.7439258432616,241.0,29585.0,True
9854,190,928.0,162.20998463536378,696.0,30544.0,True
7932,78,5325.0,183.12273976862988,861.0,26147.0,True
7595,116,6705.0,378.6024684976081,566.0,24770.0,True
9419,91,2235.0,303.4890240954775,237.0,29241.0,True
9813,65,1559.0,182.82500420813062,144.0,29918.0,True
9644,101,1702.0,327.41515123833926,287.0,29776.0,True
8624,47,3817.0,323.72755800650987,318.0,27661.0,True
8773,126,3206.0,353.5304617607532,585.0,28275.0,True
9001,152,3107.0,361.2982846011277,221.0,28375.0,True
9387,175,1933.0,304.1454668229327,617.0,29549.0,True
8251,132,4536.0,477.4402726062939,579.0,26948.0,True
6648,15,10521.0,242.87772976319386,221.0,20963.0,True
7541,169,6706.0,355.63876761292386,781.0,24778.0,True
9027,168,3088.0,170.23354565133724,179.0,28397.0,True
8099,173,5321.0,306.5445922809249,288.0,26164.0,True
6143,85,11572.0,379.8191705469444,376.0,19913.0,True
8136,103,4942.0,385.08947906266553,581.0,26544.0,True
9004,110,3010.0,293.8467911979641,314.0,28477.0,True
9622,20,1784.0,436.6795213786321,272.0,29703.0,True
8821,39,3396.0,295.1344187062744,305.0,28100.0,True
8122,42,5295.0,217.81024603822874,273.0,26202.0,True
8625,6,3971.0,364.41800045142764,186.0,27529.0,True
7834,42,5567.0,287.2095448099128,970.0,25939.0,True
8515,4,4210.0,334.93038802852914,227.0,27298.0,True
9947,80,729.0,360.4010457986495,686.0,30781.0,True
7931,26,5917.0,267.5808147675689,317.0,25595.0,True
9722,186,1336.0,223.52137713984496,564.0,30180.0,True
8791,157,3597.0,220.04014648746187,207.0,27920.0,True
8828,192,3322.0,241.97657090136082,387.0,28195.0,True
8546,21,4018.0,213.61360326808045,345.0,27500.0,True
5492,100,13270.0,282.0170848069634,230.0,18249.0,True
9581,153,1964.0,145.78922630210283,207.0,29557.0,True
9693,87,1736.0,251.205181749521,219.0,29785.0,True
8376,59,4635.0,270.3888766155842,155.0,26887.0,True
9111,131,2923.0,406.6457732769474,224.0,28602.0,True
8753,163,3604.0,404.4698135910169,271.0,27922.0,True
9122,164,2678.0,387.08965412334516,450.0,28849.0,True
8128,179,5356.0,271.5205774111266,235.0,26171.0,True
8953,69,3005.0,330.5073991511327,460.0,28522.0,True
7634,128,6441.0,265.87398385403606,768.0,25087.0,True
9385,68,2154.0,219.6387704113142,443.0,29374.0,True
9078,195,2926.0,282.7622777866229,283.0,28604.0,True
9764,51,1424.0,157.87063463250715,429.0,30113.0,True
9973,97,808.0,162.19280358609885,578.0,30730.0,True
9415,147,2176.0,312.23381946191444,366.0,29365.0,True
9448,177,2228.0,194.34403099778172,252.0,29321.0,True
9696,198,1762.0,271.56619522788515,221.0,29789.0,True
9113,15,2888.0,279.0853628369813,284.0,28664.0,True
8059,60,5194.0,293.5279590971055,629.0,26364.0,True
9057,167,2852.0,121.66090401620215,416.0,28707.0,True
9872,120,1473.0,386.5109303239421,191.0,30087.0,True
8318,20,4363.0,255.82079886368547,642.0,27199.0,True
8383,149,4483.0,304.91643749186323,338.0,27081.0,True
8523,108,4216.0,385.8903748620178,259.0,27349.0,True
9848,136,1494.0,392.04209386819736,237.0,30072.0,True
9073,104,3035.0,230.66090277130485,214.0,28532.0,True
8986,182,3133.0,465.7228514612573,301.0,28435.0,True
9487,44,2070.0,288.82342887272813,342.0,29498.0,True
7386,9,7460.0,355.99964988483634,745.0,24109.0,True
9684,12,1704.0,443.7553417450728,322.0,29869.0,True
9682,106,1720.0,151.90885348941154,310.0,29855.0,True
9434,117,1760.0,260.39358953770954,778.0,29815.0,True
9577,38,1903.0,257.3273668144418,327.0,29672.0,True
9656,191,1417.0,229.52028695131295,664.0,30170.0,True
9929,70,1327.0,385.691841247028,224.0,30270.0,True
9219,126,2614.0,418.8832547087146,421.0,28991.0,True
9560,0,1930.0,307.4051201556518,367.0,29676.0,True
9880,32,1389.0,170.0972099563505,305.0,30219.0,True
8796,123,3405.0,176.712738072005,486.0,28205.0,True
9678,197,1841.0,145.56429178804046,232.0,29769.0,True
7886,24,6003.0,183.76198493256462,460.0,25607.0,True
8100,1,5304.0,187.25573233307665,432.0,26309.0,True
8822,101,3638.0,332.9031444517341,177.0,27975.0,True
9069,142,3059.0,208.03243329025648,246.0,28555.0,True
8258,107,4403.0,281.22925078837295,821.0,27213.0,True
9701,171,1885.0,117.67532556599261,152.0,29731.0,True
9911,116,1220.0,226.91555330686867,406.0,30397.0,True
2470,27,22745.0,397.76591764754323,475.0,8872.0,True
9162,51,2920.0,109.26747516920615,218.0,28698.0,True
9651,118,1855.0,228.83738566358176,270.0,29767.0,True
8302,13,4594.0,127.81098594220546,524.0,27028.0,True
9909,40,1432.0,182.20597424330575,205.0,30192.0,True
9003,172,3123.0,227.3628536731808,340.0,28503.0,True
9457,185,2239.0,388.8036862360789,301.0,29387.0,True
9014,174,2999.0,167.80356685564948,450.0,28629.0,True
9765,2,1730.0,200.02593601402017,216.0,29901.0,True
9964,74,1086.0,347.9028643155998,417.0,30548.0,True
8372,147,4586.0,138.4612883148686,336.0,27052.0,True
8103,162,5014.0,390.27714176171884,744.0,26627.0,True
1233,85,25862.0,221.36874913346531,346.0,5787.0,True
8535,84,4245.0,134.51431411889007,287.0,27406.0,True
9865,180,1387.0,261.51625403682374,386.0,30270.0,True
8162,64,5266.0,132.97612840796347,353.0,26393.0,True
9556,183,2118.0,141.91543846341102,240.0,29545.0,True
9384,109,2596.0,251.6241346131865,145.0,29071.0,True
5976,62,12121.0,211.58558996051005,400.0,19548.0,True
9759,160,1816.0,264.57503313163875,180.0,29858.0,True
9727,127,1733.0,219.76799315544045,323.0,29947.0,True
7669,181,6913.0,251.0231030662552,351.0,24779.0,True
9519,30,2221.0,340.2290358288892,272.0,29476.0,True
9540,156,2110.0,180.01676514352243,333.0,29592.0,True
8851,130,3329.0,165.05886266789844,511.0,28374.0,True
5847,69,12315.0,173.30421580152984,495.0,19388.0,True
9274,78,2216.0,460.88378099269244,778.0,29487.0,True
9313,165,2533.0,235.2825827469007,395.0,29172.0,True
9989,171,606.0,266.4828645712102,921.0,31104.0,True
8311,194,4449.0,405.0580282578309,725.0,27264.0,True
8761,0,3831.0,340.5053553274422,216.0,27884.0,True
9479,7,2158.0,180.7330901039731,424.0,29557.0,True
9011,111,3323.0,317.1059149991568,221.0,28394.0,True
7755,126,6578.0,103.92794237981524,422.0,25139.0,True
9876,154,974.0,395.4368707282253,844.0,30748.0,True
9919,5,1554.0,275.6591947298865,148.0,30170.0,True
9159,138,2639.0,373.19989993775016,616.0,29093.0,True
448,153,28380.0,433.9162214121769,831.0,3356.0,True
9157,77,3087.0,340.4413057463892,182.0,28652.0,True
7554,94,6901.0,73.15747132233139,812.0,24843.0,True
9792,166,1795.0,98.91709128845831,222.0,29950.0,True
6690,98,10327.0,257.5275292013275,590.0,21419.0,True
9142,109,2883.0,288.8860668587967,417.0,28864.0,True
8783,118,3807.0,193.6922233573497,242.0,27943.0,True
8499,140,4003.0,317.7770056645996,706.0,27747.0,True
8133,65,4984.0,323.8574951385709,817.0,26766.0,True
9182,79,2884.0,138.6209599658243,344.0,28866.0,True
8588,198,4104.0,198.4360624111643,396.0,27650.0,True
8920,81,3372.0,332.80728796642444,391.0,28382.0,True
9401,14,2435.0,281.8934563486995,357.0,29321.0,True
7954,59,5624.0,152.8235363307656,778.0,26132.0,True
8121,182,5483.0,194.4224238679219,355.0,26280.0,True
7752,162,6734.0,11.563891682540856,322.0,25033.0,True
7253,107,8614.0,326.54477093853166,418.0,23156.0,True
9574,133,1890.0,440.6561894764837,543.0,29882.0,True
9273,159,2256.0,377.62715804928604,816.0,29520.0,True
9420,192,2389.0,146.1128144739151,380.0,29387.0,True
7545,123,6910.0,311.5393273536468,864.0,24867.0,True
8235,167,5021.0,253.90223986644614,445.0,26756.0,True
9124,35,3133.0,235.33827673804717,241.0,28645.0,True
9935,87,1331.0,261.02081312035784,399.0,30457.0,True
9766,96,1814.0,453.76503775535167,289.0,29975.0,True
9952,195,537.0,240.39159377232875,1157.0,31257.0,True
7845,33,6367.0,195.0509733800231,424.0,25429.0,True
9304,156,2781.0,224.74952823384706,254.0,29018.0,True
9217,92,3024.0,267.90129797374937,210.0,28779.0,True
9980,196,1145.0,327.18975058499785,498.0,30666.0,True
8972,77,3556.0,276.25371261519814,152.0,28255.0,True
9635,178,2001.0,301.46014869577976,351.0,29814.0,True
8775,199,3795.0,249.19525066891407,330.0,28021.0,True
9501,149,2048.0,282.0094121535789,600.0,29774.0,True
9925,50,1080.0,356.1348777716486,714.0,30744.0,True
7963,158,5769.0,315.03066779538693,672.0,26056.0,True
9961,75,1264.0,238.51236008690373,436.0,30563.0,True
9817,148,1679.0,234.59017191551234,370.0,30149.0,True
7292,194,8450.0,331.78968407175205,441.0,23383.0,True
8294,106,4320.0,193.38550901374353,1039.0,27518.0,True
9141,147,3132.0,382.2956675724597,264.0,28707.0,True
9207,121,3045.0,235.42806892463506,242.0,28795.0,True
8829,117,3694.0,285.3450871045948,340.0,28149.0,True
8439,113,4648.0,118.07733572895407,325.0,27208.0,True
4497,176,15913.0,247.3775422045843,459.0,15947.0,True
6251,184,11655.0,434.70892236862215,450.0,20211.0,True
9859,175,1754.0,113.53497471447818,247.0,30116.0,True
7802,94,6520.0,210.51077023036206,503.0,25350.0,True
9886,124,1781.0,491.333439724768,167.0,30091.0,True
9930,45,1520.0,294.5842797595039,310.0,30356.0,True
6311,4,11517.0,260.14502581000494,438.0,20361.0,True
8645,185,3953.0,235.45799304804984,530.0,27927.0,True
4888,55,14755.0,490.0582147676716,460.0,17125.0,True
8599,105,4280.0,338.07004094591883,323.0,27601.0,True
9327,17,2821.0,206.9933245466805,264.0,29061.0,True
9660,36,2063.0,261.5066957054393,304.0,29819.0,True
7734,26,6603.0,229.3176984292403,637.0,25281.0,True
6005,28,12232.0,394.738954763519,450.0,19654.0,True
9583,43,2215.0,198.140538374483,322.0,29675.0,True
8070,63,5429.0,349.95862022883955,675.0,26462.0,True
9913,61,1540.0,535.4084848319446,351.0,30354.0,True
5304,28,13821.0,192.09064428190166,449.0,18074.0,True
8581,50,4340.0,207.0118338527643,324.0,27567.0,True
5725,142,12977.0,421.38874246585453,326.0,18936.0,True
8529,88,4386.0,309.7573432016676,431.0,27530.0,True
9697,128,2022.0,171.42065218491248,321.0,29896.0,True
9514,35,2439.0,215.73638883909965,285.0,29481.0,True
8680,142,3835.0,247.72121284789955,590.0,28087.0,True
6941,169,10100.0,227.88622166807988,408.0,21822.0,True
5342,130,13806.0,362.1686494162715,438.0,18118.0,True
8883,114,3841.0,231.4712200178441,158.0,28085.0,True
9742,39,1304.0,359.83931685622895,969.0,30623.0,True
8275,183,5165.0,196.16057422530156,331.0,26765.0,True
9272,66,2422.0,425.00363443877126,809.0,29509.0,True
9485,89,2480.0,345.08369724634366,298.0,29452.0,True
9970,83,1556.0,213.59773777333723,229.0,30378.0,True
7949,56,6140.0,333.69022819601514,466.0,25796.0,True
7870,107,6576.0,371.8650125069458,263.0,25361.0,True
8570,179,3901.0,204.34351793498172,809.0,28039.0,True
9174,190,3230.0,287.66135054627114,207.0,28713.0,True
4260,71,16561.0,292.11507012290184,687.0,15382.0,True
8476,13,4753.0,255.78113672889833,197.0,27191.0,True
7319,60,8463.0,271.28662200763574,458.0,23496.0,True
7407,57,7904.0,347.25323949233433,591.0,24056.0,True
9555,167,2254.0,175.3788984251259,415.0,29712.0,True
9047,80,2775.0,113.14676834092927,939.0,29194.0,True
9850,27,1844.0,302.58695268621886,294.0,30131.0,True
6933,67,10151.0,196.05045940223374,424.0,21824.0,True
7809,71,6512.0,234.3229269503362,598.0,25466.0,True
8524,157,4416.0,160.4435588606579,472.0,27564.0,True
7626,42,7012.0,261.6934759906485,677.0,24970.0,True
8519,44,4603.0,253.7908836816533,307.0,27387.0,True
9780,115,1990.0,185.63073457368088,303.0,30006.0,True
7267,24,8169.0,451.46417636177176,1024.0,23833.0,True
8498,147,4745.0,202.08001742884238,236.0,27275.0,True
8313,77,4796.0,237.44592741085893,680.0,27225.0,True
8157,171,5617.0,154.1407080329233,393.0,26406.0,True
8560,117,4660.0,250.3060473567346,169.0,27364.0,True
7042,28,10244.0,305.22506754932465,145.0,21787.0,True
9070,17,3341.0,133.10602015936192,387.0,28698.0,True
5302,91,14136.0,267.8406321473162,284.0,17904.0,True
9307,57,2860.0,332.32549257264697,419.0,29188.0,True
9915,53,1454.0,340.63896706796845,586.0,30597.0,True
7601,102,7414.0,198.77797664847176,404.0,24638.0,True
9618,192,2146.0,307.9160339651785,494.0,29911.0,True
9774,118,1921.0,266.919175710111,447.0,30141.0,True
8983,158,3550.0,310.6812860547377,394.0,28514.0,True
4588,59,15825.0,171.91681320381278,453.0,16244.0,True
9986,63,1528.0,399.29641259671934,369.0,30542.0,True
6614,129,11083.0,259.1852308765146,316.0,20988.0,True
9730,183,2079.0,374.143604570178,375.0,30003.0,True
9426,65,2770.0,176.4568580943055,293.0,29314.0,True
9798,80,2029.0,201.81227643389002,338.0,30077.0,True
9788,195,2157.0,263.70580937523897,232.0,29950.0,True
9736,156,2117.0,226.89741817195076,354.0,29992.0,True
9410,92,2836.0,258.65513705345785,285.0,29274.0,True
8410,87,4712.0,152.34272868033347,588.0,27403.0,True
8836,116,4144.0,315.1840524441707,162.0,27983.0,True
7850,138,6879.0,344.38569451218285,249.0,25263.0,True
9177,145,3365.0,381.707962559556,274.0,28784.0,True
9024,100,3571.0,238.75396266216575,369.0,28580.0,True
7566,111,7845.0,253.243762921679,234.0,24332.0,True
8960,141,3668.0,437.60895290168344,437.0,28510.0,True
2822,56,22440.0,390.72640959017554,482.0,9738.0,True
8051,46,6073.0,176.64765419552964,401.0,26106.0,True
8380,35,5027.0,290.77334005446386,413.0,27156.0,True
8737,104,4197.0,234.9095597011067,378.0,27999.0,True
9694,130,2361.0,236.2887438582522,276.0,29843.0,True
9718,14,2392.0,285.78414002583406,202.0,29812.0,True
9997,6,1756.0,219.95684569542846,267.0,30460.0,True
7797,180,6843.0,357.19419569484853,551.0,25390.0,True
7966,32,6221.0,229.39169202218037,626.0,26014.0,True
6327,63,11944.0,450.22264906881867,327.0,20300.0,True
9796,150,1669.0,368.8623211035086,840.0,30577.0,True
9648,185,2489.0,290.2837191294457,286.0,29780.0,True
9847,154,2244.0,212.07923530108238,207.0,30036.0,True
9447,22,2902.0,254.7981303863476,359.0,29427.0,True
8711,17,4411.0,328.28753259026996,367.0,27922.0,True
8537,174,4816.0,210.88886976581398,398.0,27521.0,True
9960,126,1756.0,240.92001877024663,465.0,30583.0,True
9749,41,1895.0,287.46385448741853,780.0,30446.0,True
8541,62,4911.0,173.12979570520713,290.0,27430.0,True
9806,194,1674.0,301.43449518754227,916.0,30668.0,True
8195,156,5448.0,307.70996052362557,741.0,26906.0,True
8406,97,5166.0,184.35040386526822,387.0,27188.0,True
6898,167,10546.0,223.93489681384014,510.0,21811.0,True
9619,19,2129.0,423.9037903249999,809.0,30232.0,True
9087,128,3445.0,308.5060812343541,577.0,28920.0,True
9984,121,1981.0,183.16078173598459,214.0,30385.0,True
7476,35,7808.0,318.39967482379745,812.0,24558.0,True
7798,145,6967.0,84.22699676216334,562.0,25402.0,True
6956,148,10631.0,389.9163577510034,298.0,21746.0,True
8582,7,4855.0,245.66036612855814,279.0,27523.0,True
9594,41,2427.0,212.72520375945012,575.0,29953.0,True
7195,175,9569.0,472.79139699251294,304.0,22814.0,True
4689,37,15502.0,610.666172191889,836.0,16913.0,True
9809,100,1874.0,278.88360320473726,789.0,30544.0,True
9851,190,2400.0,233.39969017804498,179.0,30019.0,True
9621,122,2609.0,275.1001549692384,388.0,29817.0,True
4480,173,16092.0,437.3443849112109,922.0,16355.0,True
8665,146,4753.0,262.94010333530196,252.0,27706.0,True
5802,159,13433.0,209.23366766139037,284.0,19071.0,True
9592,33,2833.0,449.70049205358254,329.0,29703.0,True
8342,104,5728.0,218.52309303543868,201.0,26826.0,True
9315,17,3284.0,471.30768647438987,495.0,29278.0,True
9484,1,2904.0,282.37553042376334,549.0,29702.0,True
9311,7,3635.0,197.339363768118,196.0,28973.0,True
5359,148,14567.0,213.40475139130803,326.0,18042.0,True
9885,157,1804.0,317.9820867440837,887.0,30810.0,True
7868,19,6760.0,288.5972148561987,788.0,25870.0,True
9662,172,2351.0,276.91995348821314,787.0,30306.0,True
8351,190,5463.0,206.2463471125585,546.0,27198.0,True
9840,59,2668.0,241.24671273566526,233.0,30047.0,True
8166,39,5956.0,195.37877969075686,758.0,26811.0,True
9979,175,2141.0,236.08423279200417,601.0,30767.0,True
8816,19,4322.0,359.58576774995805,817.0,28596.0,True
9753,104,2238.0,307.86193518040966,1043.0,30716.0,True
8504,45,5549.0,64.51622610847481,507.0,27563.0,True


==> data4results/train_710_deploy_on18-21/mileage.csv <==
0,88822.96941779138,0
1,98596.24119128763,0
2,86040.03424817052,0
3,82159.15919900418,0
4,78387.11755767705,0
5,89098.60643091948,0
6,84879.86393202405,0
7,84643.42063767357,0
8,92724.18859621223,0
9,77019.07586677243,0
10,84796.08233140937,0
11,81202.33315316214,0
12,82899.32215097596,0
13,90755.8884233927,0
14,91409.32462242313,0
15,84995.05941823438,0
16,83733.75775193355,0
17,84620.01119589625,0
18,85624.50047424462,0
19,94827.30162643563,0
20,80337.93763546943,0
21,96043.0879496069,0
22,84604.74382939003,0
23,88946.25210581259,0
24,84655.86143341532,0
25,92590.8371797847,0
26,87413.01670303982,0
27,84863.69807921443,0
28,87046.84134125125,0
29,84285.84883141305,0
30,90718.9945423349,0
31,88780.52842600599,0
32,66583.07684538765,0
33,84588.94817784103,0
34,90501.02610943293,0
35,85534.51869560224,0
36,88471.8893860585,0
37,75094.33926940526,0
38,93261.7261068825,0
39,78877.11918038719,0
40,99613.29380251688,0
41,79768.07895476843,0
42,88998.67544979087,0
43,87776.55901300481,0
44,81726.14879502259,0
45,85189.85804507667,0
46,85372.81413580259,0
47,88080.73872940626,0
48,88440.5291614044,0
49,87572.65344772144,0
50,82653.25456066449,0
51,84026.80478694868,0
52,84351.26445480794,0
53,88009.11644521967,0
54,78395.20257653967,0
55,82918.42486940506,0
56,85791.12528057193,0
57,84058.11131090511,0
58,85777.00522290709,0
59,75471.43363410764,0
60,85007.01933269491,0
61,81619.34820982006,0
62,81606.5750335608,0
63,82141.28815659013,0
64,95967.61294067753,0
65,87215.92425958502,0
66,89851.60631209693,0
67,84533.12123380153,0
68,84747.65859072068,0
69,84793.70577995604,0
70,83415.56984379076,0
71,81374.79467754661,0
72,85500.41530254428,0
73,83667.4571202418,0
74,86788.35735801657,0
75,77707.18645283996,0
76,84261.50460248263,0
77,89011.59710916794,0
78,82954.25075533013,0
79,94356.03206156546,0
80,84799.69439671101,0
81,78036.63244836945,0
82,91484.89870794915,0
83,85621.33937601799,0
84,81177.54109721756,0
85,84309.53425871661,0
86,85046.92087952381,0
87,83381.33079014928,0
88,84044.13255298279,0
89,85329.43013088242,0
90,85602.81283853605,0
91,85122.80115293365,0
92,81878.12275708746,0
93,83836.18746924066,0
94,86426.46653494984,0
95,93164.49922365235,0
96,86401.82926300418,0
97,80314.49748346246,0
98,89079.83498666604,0
99,78380.46838014464,0
100,91474.77627593,0
101,81960.41054709716,0
102,86832.69315021903,0
103,84789.11996185622,0
104,79400.34081590889,0
105,87264.93292290713,0
106,88911.87632354216,0
107,92113.57547230793,0
108,85813.34591634004,0
109,85898.9774877899,0
110,84077.56761716239,0
111,83523.30112035747,0
112,88709.37674995339,0
113,89034.4836833841,0
114,90458.4315825517,0
115,87507.28769348554,0
116,92740.19133903227,0
117,92790.26689014478,0
118,88181.1788404445,0
119,82423.27889699928,0
120,91613.52150933257,0
121,83387.42395361766,0
122,82428.0922456164,0
123,97276.4211365369,0
124,86709.26251496522,0
125,84442.19324240134,0
126,82073.16443507616,0
127,86376.54677253969,0
128,84290.46320091409,0
129,88116.92187451619,0
130,84871.77054253987,0
131,84327.00043784652,0
132,84039.41463129439,0
133,91293.04798821732,0
134,87241.75271089282,0
135,95277.68559025903,0
136,86582.86199521518,0
137,102916.42658382352,0
138,87675.15472012275,0
139,89755.38318989349,0
140,85569.16263304063,0
141,88656.48649742438,0
142,92368.39789281816,0
143,86648.27005419039,0
144,85779.77164671359,0
145,88799.68839541361,0
146,89701.54482117775,0
147,87072.21947431099,0
148,83619.55760824934,0
149,87852.627551987,0
150,85395.56005502252,0
151,82624.4191977457,0
152,90209.94866100716,0
153,82128.88945584538,0
154,88358.29793275964,0
155,89738.5476145664,0
156,91878.77475650416,0
157,86357.99632028183,0
158,84013.75263863176,0
159,87271.2631133742,0
160,82512.59951933872,0
161,86356.53535185092,0
162,89558.27162418804,0
163,87038.66518411083,0
164,77555.38371253433,0
165,79427.28083561492,0
166,82390.25108249801,0
167,78469.91587607836,0
168,87598.90402519582,0
169,84051.85308529653,0
170,93575.69050953853,0
171,83414.02090542551,0
172,87765.08538203783,0
173,90116.00377319519,0
174,79930.66342187359,0
175,87176.0218238257,0
176,88704.94533211282,0
177,86314.906244795,0
178,85583.26705076809,0
179,87804.44793897927,0
180,90528.34884370807,0
181,90853.14729126565,0
182,82986.46302231049,0
183,92743.71025322666,0
184,87997.26772447691,0
185,94995.87064366064,0
186,87586.83406413582,0
187,87587.08218711634,0
188,85572.02704384828,0
189,81557.17294859955,0
190,86069.82595164375,0
191,79214.6275658767,0
192,83551.95472444566,0
193,88088.87444851008,0
194,84465.32966432977,0
195,82210.51086049157,0
196,85904.0533841089,0
197,83418.92683823752,0
198,84194.66131243309,0
199,85255.76164365612,0


==> data4results/train_710_deploy_on18-21/requests.csv <==
63,142,9.0,20.788669358280632,212.0,345.0,False
41,115,149.0,108.98784116831605,180.0,279.0,False
8,110,222.0,143.88178639438686,221.0,237.0,False
64,153,180.0,77.04532724566785,157.0,290.0,False
17,121,272.0,165.22355980220092,255.0,282.0,False
6,119,222.0,116.50998975650099,333.0,344.0,False
26,114,311.0,209.45431369121846,233.0,286.0,False
40,130,330.0,171.4466540400595,195.0,292.0,False
20,136,193.0,111.57500170316543,393.0,433.0,False
79,157,152.0,94.2513524329306,373.0,543.0,False
35,116,363.0,217.78941497920417,262.0,350.0,False
83,199,404.0,187.77676197602167,171.0,346.0,False
93,32,227.0,101.45630777308723,335.0,524.0,False
61,164,233.0,112.6838053113207,398.0,528.0,False
38,12,421.0,233.0473552560299,253.0,346.0,False
205,67,87.0,24.082494735042722,243.0,695.0,False
124,35,205.0,138.5769761031827,326.0,578.0,False
90,20,385.0,172.95362160140814,216.0,402.0,False
155,95,257.0,199.20044498027474,196.0,532.0,True
88,70,292.0,133.0769285882644,353.0,533.0,False
117,11,353.0,117.28604141168763,236.0,476.0,True
1,106,438.0,123.67420467955996,391.0,392.0,True
144,1,244.0,135.21801874013906,280.0,587.0,True
120,65,307.0,153.4891278851981,281.0,525.0,False
13,113,499.0,246.95127806609932,323.0,348.0,False
49,167,402.0,226.37740218437085,339.0,449.0,False
85,72,349.0,240.17552906083415,341.0,517.0,False
160,15,305.0,151.89055451302417,224.0,566.0,False
114,47,96.0,53.88365462074531,551.0,786.0,False
129,93,408.0,171.93615201709895,208.0,477.0,False
118,182,262.0,182.47408567047512,412.0,655.0,False
67,143,486.0,160.91020840625305,287.0,432.0,True
43,0,632.0,194.96974274523956,191.0,292.0,True
198,159,124.0,124.87791778251314,360.0,800.0,True
133,22,127.0,106.75974556268145,516.0,798.0,False
60,172,166.0,80.04358654424266,660.0,789.0,False
134,160,220.0,158.7521175191998,482.0,765.0,False
276,136,113.0,98.63520495841902,279.0,903.0,False
178,60,261.0,128.76225964275824,406.0,798.0,True
116,92,158.0,104.05537843012387,732.0,971.0,False
87,191,660.0,211.71783966067935,290.0,470.0,True
230,58,212.0,95.39771832762034,417.0,933.0,False
207,69,245.0,162.64266080603363,469.0,928.0,False
109,196,618.0,146.41442451117936,335.0,559.0,True
154,150,580.0,170.9915984155329,275.0,609.0,True
151,39,678.0,347.699202774045,187.0,512.0,True
78,140,598.0,259.28306523536713,425.0,594.0,False
294,32,175.0,109.78802879749585,366.0,1043.0,False
246,82,113.0,81.8501948759723,554.0,1119.0,False
243,96,400.0,82.34653682918349,284.0,833.0,True
252,87,249.0,151.20506874952338,432.0,1011.0,False
95,66,492.0,246.643868270212,609.0,799.0,False
227,108,211.0,122.67247213661716,597.0,1108.0,True
382,189,181.0,124.5889084967011,364.0,1237.0,True
300,76,136.0,108.39485020052707,641.0,1336.0,False
25,134,535.0,176.21518756372393,933.0,985.0,True
472,25,309.0,159.6891474739504,191.0,1243.0,True
439,185,227.0,106.57950669099303,330.0,1326.0,True
330,41,441.0,75.9539011870141,356.0,1119.0,True
504,19,322.0,121.21453457872599,182.0,1305.0,True
204,111,799.0,89.2785605849037,390.0,837.0,True
53,154,1061.0,280.1731509696356,460.0,578.0,True
373,88,557.0,132.65568557529735,234.0,1087.0,True
34,100,1351.0,240.07816400048128,221.0,308.0,True
344,139,239.0,84.04108708549127,617.0,1424.0,True
224,44,832.0,303.84925579805963,335.0,839.0,True
172,71,528.0,249.84453156088,769.0,1145.0,False
225,24,506.0,287.7482452758653,677.0,1182.0,False
327,98,542.0,216.47680526635523,388.0,1147.0,True
278,163,715.0,241.48697489348854,364.0,990.0,True
175,145,968.0,290.4384208096432,374.0,753.0,True
385,22,306.0,79.89791125238605,545.0,1419.0,True
113,103,1279.0,214.31124364816375,217.0,450.0,True
366,90,534.0,148.63649332760218,359.0,1197.0,True
577,4,259.0,166.12753936509336,199.0,1473.0,True
126,42,648.0,105.65246525537427,831.0,1085.0,True
319,124,580.0,234.64393088811275,425.0,1164.0,True
609,82,359.0,165.44289002732484,112.0,1429.0,True
5,124,1374.0,139.72440707607916,408.0,418.0,True
646,116,245.0,123.10524470693571,174.0,1570.0,True
349,65,488.0,195.25613805235824,516.0,1327.0,False
528,66,304.0,208.46809951389358,342.0,1511.0,False
48,18,831.0,81.6179977265001,878.0,988.0,True
341,133,444.0,200.6598042678547,583.0,1377.0,True
433,184,588.0,191.9521450380995,256.0,1233.0,True
597,108,358.0,200.87721548959857,164.0,1464.0,True
171,125,1058.0,124.47927057637733,401.0,769.0,True
324,164,741.0,308.2508214137311,336.0,1088.0,False
283,153,974.0,241.07926905954295,225.0,861.0,True
214,13,1097.0,374.43762292929756,263.0,742.0,True
353,67,547.0,325.3655652233769,477.0,1293.0,False
513,69,507.0,142.69178736636653,203.0,1338.0,True
33,131,1493.0,90.68660543874594,296.0,381.0,True
631,79,351.0,168.49619765586164,182.0,1552.0,True
438,138,456.0,186.7768275195126,452.0,1448.0,True
309,55,740.0,135.3602533509766,461.0,1168.0,True
39,14,1334.0,163.58624781339182,480.0,576.0,True
512,123,439.0,142.89859570625967,338.0,1472.0,True
142,171,1243.0,128.12753239245805,363.0,669.0,True
759,94,9.0,7.840534391151775,266.0,1911.0,True
526,52,431.0,166.88773874995292,334.0,1502.0,True
426,134,603.0,235.5600552336665,368.0,1332.0,True
111,166,1378.0,267.98807977500246,345.0,571.0,True
384,80,745.0,131.89486571830503,334.0,1207.0,True
435,89,396.0,245.9412130459142,580.0,1559.0,True
501,191,361.0,243.32057746062026,483.0,1600.0,True
321,72,412.0,245.7636183971513,825.0,1565.0,False
69,148,1505.0,215.34986919506903,326.0,476.0,True
560,113,351.0,171.55399162791622,419.0,1647.0,True
521,53,674.0,208.10976792691795,179.0,1329.0,True
615,8,534.0,86.91058532350401,146.0,1470.0,True
515,136,493.0,170.69451666017358,375.0,1515.0,True
533,12,512.0,170.0714916746485,309.0,1497.0,True
768,16,114.0,66.9577979895431,241.0,1896.0,True
456,9,488.0,70.59201724961386,491.0,1523.0,True
458,31,686.0,159.90178123856177,293.0,1327.0,True
517,6,447.0,201.63564493731374,426.0,1570.0,True
387,61,406.0,240.11935658398068,740.0,1616.0,True
704,17,196.0,132.80615959340778,298.0,1829.0,True
287,104,697.0,205.9722018856,687.0,1335.0,True
654,51,160.0,127.68783958471215,460.0,1877.0,True
603,70,493.0,123.01042376632705,244.0,1553.0,True
395,118,454.0,235.5207127104159,703.0,1595.0,True
575,143,460.0,226.72130618005113,332.0,1591.0,True
317,147,994.0,188.14951726831856,330.0,1057.0,True
145,68,943.0,236.5727105053889,798.0,1110.0,True
624,141,575.0,226.44814895027991,130.0,1479.0,True
397,132,503.0,278.78325663761757,660.0,1555.0,True
581,128,509.0,156.0529152178353,276.0,1555.0,True
314,57,784.0,164.95263034419284,566.0,1281.0,True
368,50,773.0,261.69427640172415,454.0,1294.0,True
659,169,432.0,126.26060775337952,217.0,1639.0,True
212,117,968.0,153.95281710803928,645.0,1120.0,True
509,173,606.0,243.45807484167537,355.0,1484.0,True
138,193,1285.0,235.18647226119086,516.0,808.0,True
285,192,841.0,179.79261773298168,615.0,1253.0,True
664,151,265.0,125.3245341909188,398.0,1831.0,True
676,174,69.0,49.32850127379156,569.0,2027.0,True
412,109,561.0,170.08481121175373,600.0,1538.0,True
322,145,717.0,144.87129673674315,643.0,1387.0,True
777,18,226.0,180.9332136212715,207.0,1878.0,True
593,127,512.0,244.66436787356253,298.0,1596.0,True
245,196,1187.0,229.86579719420448,366.0,925.0,True
770,100,245.0,107.0514985777058,210.0,1868.0,True
625,162,177.0,161.34599547631137,587.0,1936.0,True
737,33,162.0,90.7487504520817,361.0,1956.0,True
538,198,674.0,144.4082832742499,255.0,1449.0,True
86,187,1624.0,173.541980482421,329.0,508.0,True
460,163,717.0,328.13644904401826,387.0,1423.0,True
42,129,1656.0,234.1116253288235,385.0,486.0,True
872,69,73.0,55.69363179274531,228.0,2072.0,True
483,85,370.0,211.26363810464446,707.0,1775.0,True
860,108,55.0,43.20753433327981,274.0,2091.0,True
417,149,860.0,181.06683033568376,340.0,1287.0,True
669,30,477.0,160.19028620353342,226.0,1670.0,True
297,157,967.0,257.2460913042276,502.0,1182.0,True
217,28,1282.0,172.10048643809583,386.0,872.0,True
729,105,331.0,170.03877741731472,250.0,1832.0,True
450,5,483.0,210.97347649829197,670.0,1691.0,True
846,133,248.0,120.74804108159486,134.0,1930.0,True
699,150,365.0,209.32970232898455,300.0,1820.0,True
690,62,383.0,178.80322080933075,307.0,1802.0,True
800,103,182.0,111.31962984636436,275.0,2004.0,True
647,77,181.0,137.36932881922064,608.0,2005.0,True
313,63,954.0,313.0422212638632,522.0,1234.0,True
686,161,440.0,159.0786224853077,263.0,1750.0,True
253,81,958.0,226.19352394813325,653.0,1237.0,True
281,46,1208.0,179.9572870896383,357.0,991.0,True
834,126,172.0,108.04162028998559,255.0,2028.0,True
274,155,1275.0,319.2482130369071,310.0,927.0,True
897,94,9.0,8.999127023847024,304.0,2195.0,True
434,45,872.0,357.9508482639888,354.0,1333.0,True
465,107,917.0,242.39547947551395,249.0,1291.0,True
618,171,384.0,119.58881127353591,498.0,1827.0,True
508,168,925.0,225.08680350728508,161.0,1290.0,True
884,99,175.0,109.671510784063,178.0,2048.0,True
11,122,1927.0,255.21625724751797,273.0,297.0,True
852,125,179.0,111.44512263942762,245.0,2046.0,True
628,95,603.0,234.41264598363483,265.0,1625.0,True
445,112,929.0,172.59981024889208,284.0,1300.0,True
713,25,362.0,174.35331352650113,318.0,1868.0,True
165,142,1104.0,366.13717222077105,780.0,1134.0,True
755,23,132.0,95.93672199665983,469.0,2107.0,True
586,188,536.0,200.91508620406825,415.0,1704.0,True
110,181,1542.0,184.02935485430555,473.0,699.0,True
935,35,171.0,74.47370900212155,106.0,2070.0,True
367,20,682.0,60.242667771093444,722.0,1562.0,True
753,93,176.0,113.59024687489665,433.0,2069.0,True
636,158,373.0,171.12098561321693,505.0,1878.0,True
781,110,330.0,121.60221136136202,241.0,1922.0,True
244,119,1454.0,194.40098954441956,246.0,802.0,True
822,184,322.0,211.5484818508384,189.0,1936.0,True
248,154,986.0,239.2027475993362,709.0,1282.0,True
724,115,410.0,177.00607205390216,292.0,1865.0,True
855,75,316.0,120.89620427422788,155.0,1960.0,True
240,137,851.0,149.20459188732113,884.0,1427.0,True
29,11,2019.0,128.7098607173121,191.0,263.0,True
73,144,1923.0,208.9664245727608,199.0,362.0,True
409,0,447.0,247.9487925024604,927.0,1839.0,True
711,178,376.0,111.9887746163958,366.0,1911.0,True
877,101,238.0,147.2459887397863,195.0,2051.0,True
51,175,1457.0,244.48285972512528,718.0,832.0,True
658,195,514.0,144.5527757893317,354.0,1776.0,True
620,56,378.0,237.34217136773034,576.0,1913.0,True
674,159,196.0,114.59534850686,642.0,2096.0,True
825,24,242.0,128.7068836947613,297.0,2057.0,True
715,41,405.0,105.2924835728561,353.0,1906.0,True
632,165,424.0,157.3340307941663,518.0,1889.0,True
97,186,1793.0,102.82811691669461,326.0,521.0,True
864,52,188.0,133.63753236414948,304.0,2126.0,True
403,76,313.0,220.06619635664853,1103.0,2004.0,False
833,114,191.0,126.13212594242523,354.0,2127.0,True
714,37,223.0,148.02995056956462,544.0,2096.0,True
356,131,1192.0,257.843951999905,310.0,1130.0,True
199,80,1442.0,105.79973848326367,439.0,880.0,True
604,98,758.0,211.36234653517238,256.0,1566.0,True
352,120,1163.0,202.1276391476938,351.0,1167.0,True
692,136,688.0,89.4036722375973,152.0,1648.0,True
364,130,1117.0,105.41194174669653,406.0,1238.0,True
320,13,1080.0,205.52740893134887,538.0,1278.0,True
15,123,1834.0,161.2290092889804,499.0,525.0,True
789,58,358.0,195.54563329731644,301.0,2004.0,True
312,27,1366.0,162.5719420531432,286.0,997.0,True
131,139,1550.0,221.04002082421886,542.0,814.0,True
223,55,1651.0,134.8181795846537,212.0,713.0,True
345,43,1258.0,186.90165052044222,300.0,1107.0,True
812,36,275.0,127.708919043378,355.0,2093.0,True
810,194,229.0,131.48636795353065,406.0,2143.0,True
651,96,410.0,150.7733533188486,561.0,1969.0,True
949,8,208.0,154.33509113803865,181.0,2172.0,True
757,88,497.0,190.55572111610817,242.0,1884.0,True
573,87,822.0,173.61468098402443,309.0,1562.0,True
853,29,333.0,165.90110779325911,250.0,2053.0,True
379,14,626.0,189.86364121067072,893.0,1761.0,True
960,106,207.0,103.50083621362178,160.0,2182.0,True
520,184,1011.0,436.1298192070361,243.0,1390.0,True
473,124,767.0,86.5128799649397,583.0,1635.0,True
523,70,1092.0,201.21870569984463,157.0,1312.0,True
396,111,1291.0,167.61375395600396,227.0,1119.0,True
295,79,1444.0,200.24306880079712,287.0,966.0,True
790,163,310.0,93.64101555569265,400.0,2104.0,True
696,180,557.0,179.07916438677339,354.0,1857.0,True
336,100,1031.0,215.20709931753782,602.0,1387.0,True
121,90,1773.0,286.66469332149336,423.0,668.0,True
559,190,1067.0,27.165763050415876,151.0,1378.0,True
779,137,515.0,69.41938723475887,256.0,1931.0,True
503,170,1069.0,239.46334846510024,259.0,1380.0,True
355,49,714.0,118.08522164979576,917.0,1736.0,True
691,7,240.0,110.12887711298869,718.0,2213.0,True
661,175,800.0,16.427234338435458,228.0,1655.0,True
457,2,734.0,144.4635362417206,688.0,1721.0,True
316,144,1061.0,202.90674131701726,676.0,1395.0,True
365,156,852.0,186.2656160642959,771.0,1606.0,True
836,116,380.0,79.65928105185736,305.0,2079.0,True
446,40,516.0,240.985280829976,927.0,1944.0,True
843,42,422.0,216.2842130062677,248.0,2040.0,True
871,134,271.0,146.72445818511244,353.0,2192.0,True
940,57,133.0,73.89065766812209,366.0,2340.0,True
934,53,204.0,158.76035920816102,316.0,2279.0,True
688,74,514.0,143.8915304034012,486.0,1979.0,True
649,189,760.0,200.5470708150546,333.0,1734.0,True
400,181,1258.0,158.04723657223124,336.0,1237.0,True
808,38,441.0,255.7756492037422,321.0,2055.0,True
220,89,1300.0,144.86167008877771,706.0,1196.0,True
410,193,1216.0,21.625191183525995,369.0,1284.0,True
286,105,1442.0,133.41456586459265,423.0,1062.0,True
662,138,819.0,173.24459085926878,261.0,1693.0,True
811,82,363.0,195.0346125363955,414.0,2152.0,True
937,31,293.0,110.1823020234925,258.0,2227.0,True
196,48,1743.0,185.7912972413008,361.0,792.0,True
930,17,248.0,138.87253263251174,338.0,2288.0,True
1034,182,217.0,74.34190065527241,139.0,2321.0,True
572,65,436.0,290.7048613356858,854.0,2105.0,False
181,128,1890.0,249.50421055241824,254.0,652.0,True
645,86,915.0,198.374613412311,232.0,1627.0,True
427,59,1199.0,147.79723098190706,379.0,1345.0,True
256,26,1573.0,8.439910377733355,387.0,977.0,True
958,141,287.0,134.32033105799323,252.0,2267.0,True
989,84,104.0,87.58367044151456,371.0,2450.0,True
444,64,1395.0,384.47621094977825,152.0,1160.0,True
916,9,368.0,183.56013070397898,263.0,2188.0,True
323,199,1178.0,171.7189038177796,634.0,1381.0,True
451,6,1396.0,355.75672357386514,139.0,1163.0,True
407,95,1369.0,386.95733609818086,284.0,1192.0,True
241,129,1635.0,258.74807920411234,383.0,928.0,True
858,50,529.0,150.22458962141886,220.0,2034.0,True
221,143,1725.0,309.7656893322843,352.0,843.0,True
677,117,715.0,149.85927332324573,397.0,1859.0,True
678,83,889.0,145.8821929247999,219.0,1685.0,True
756,176,710.0,146.90295177371092,238.0,1877.0,True
399,54,1075.0,251.31884035244613,614.0,1513.0,True
793,167,531.0,169.26515339269363,354.0,2063.0,True
607,46,1129.0,160.07085945291024,154.0,1467.0,True
709,149,547.0,77.38379405541758,508.0,2050.0,True
100,25,1544.0,258.88720107382346,855.0,1057.0,True
990,145,233.0,171.5706923413935,289.0,2370.0,True
875,185,145.0,79.58321137331035,604.0,2458.0,True
1018,69,247.0,108.11022789777081,219.0,2357.0,True
796,10,647.0,140.36112951887884,242.0,1958.0,True
936,147,220.0,122.70156850378328,424.0,2392.0,True
861,92,571.0,220.64326489159293,230.0,2047.0,True
1037,103,121.0,93.46957067821539,320.0,2506.0,True
524,16,943.0,305.9725398356033,531.0,1688.0,True
329,146,1248.0,243.59702280709166,625.0,1387.0,True
370,153,1371.0,148.45285121434824,417.0,1264.0,True
912,35,259.0,137.19977327891817,455.0,2376.0,True
588,60,844.0,123.67505025237318,502.0,1794.0,True
972,68,276.0,129.09218138903836,316.0,2362.0,True
1008,108,219.0,104.11000234970912,303.0,2421.0,True
731,127,785.0,167.94130294677947,269.0,1855.0,True
466,161,1408.0,335.20628827709123,192.0,1237.0,True
19,104,2303.0,245.8836906157405,310.0,348.0,True
993,78,305.0,165.4708904181349,259.0,2350.0,True
783,188,580.0,147.5555619151151,398.0,2085.0,True
398,33,1380.0,197.42968012735147,389.0,1286.0,True
306,179,1121.0,275.935309130961,847.0,1551.0,True
534,39,886.0,179.69152051140338,599.0,1787.0,True
202,133,1878.0,185.0624537993985,352.0,797.0,True
499,197,1319.0,403.04366023959204,250.0,1356.0,True
648,47,1010.0,82.11646069132864,267.0,1665.0,True
996,109,345.0,138.38685390396907,233.0,2332.0,True
915,121,399.0,176.3250438933108,355.0,2279.0,True
797,22,356.0,170.02796292223482,606.0,2322.0,True
820,45,536.0,164.92535089156408,401.0,2147.0,True
293,173,1529.0,324.17748700731585,484.0,1158.0,True
619,148,1091.0,286.66234689567216,269.0,1599.0,True
642,196,893.0,181.73794813202886,408.0,1797.0,True
685,81,921.0,158.6936066418858,287.0,1773.0,True
980,174,358.0,209.06435745571062,279.0,2342.0,True
881,91,644.0,287.33148998504515,200.0,2060.0,True
351,99,793.0,256.6027698252318,1096.0,1911.0,True
183,177,1481.0,228.57942570410924,835.0,1239.0,True
970,3,451.0,196.22364235626748,231.0,2269.0,True
209,5,2039.0,180.0123455178194,220.0,681.0,True
318,97,1377.0,216.50318225501732,610.0,1343.0,True
169,151,1891.0,330.3364699088302,465.0,831.0,True
249,85,1632.0,344.98164607535983,522.0,1096.0,True
1089,80,9.0,25.94726520704352,407.0,2723.0,True
291,171,1697.0,251.94242404662072,373.0,1040.0,True
1196,86,9.0,15.176026348439628,196.0,2728.0,True
328,126,1477.0,214.67948561007958,505.0,1264.0,True
1039,102,192.0,108.50586806279509,359.0,2551.0,True
931,75,605.0,138.4952998158617,181.0,2138.0,True
804,49,490.0,101.05679402594923,525.0,2256.0,True
1030,77,253.0,126.75010052960556,337.0,2503.0,True
1067,158,270.0,141.74013698428683,246.0,2493.0,True
1179,141,90.0,51.80457189324284,181.0,2678.0,True
326,12,1622.0,367.52665407152415,392.0,1149.0,True
467,4,1495.0,197.66456648672352,231.0,1276.0,True
816,140,680.0,191.66838908127573,350.0,2093.0,True
823,21,877.0,231.68529886777304,142.0,1898.0,True
390,93,1531.0,106.03812249161368,368.0,1245.0,True
1200,118,79.0,53.36843051908237,159.0,2698.0,True
568,168,1208.0,254.06368414116116,326.0,1569.0,True
543,192,1295.0,274.5267549224559,288.0,1487.0,True
180,62,2191.0,399.56485346410216,206.0,603.0,True
856,156,814.0,196.7951048080266,176.0,1983.0,True
1111,67,105.0,106.55702942614255,340.0,2701.0,True
961,165,129.0,75.60876999705802,659.0,2682.0,True
3,111,2363.0,124.37073059142462,447.0,451.0,True
1001,187,272.0,161.60543821294476,434.0,2542.0,True
31,107,2518.0,228.17661688556166,219.0,299.0,True
1054,112,230.0,111.54695894486365,374.0,2588.0,True
564,13,1257.0,190.23888835749483,325.0,1562.0,True
870,138,771.0,105.37020335025701,213.0,2050.0,True
376,110,1139.0,299.60635405562914,826.0,1683.0,True
766,71,1008.0,104.59620831301783,168.0,1822.0,True
1094,136,247.0,148.6914719614151,259.0,2587.0,True
655,157,1083.0,197.81723126040933,334.0,1752.0,True
354,181,1936.0,261.2319308677207,88.0,905.0,True
315,170,1693.0,254.34659705183532,436.0,1152.0,True
1138,190,212.0,135.84328293790728,215.0,2634.0,True
799,2,799.0,129.46021572530213,333.0,2054.0,True
447,1,1016.0,167.6183626995399,819.0,1838.0,True
751,135,1077.0,138.013227125419,154.0,1785.0,True
941,37,244.0,161.49102132562209,645.0,2624.0,True
703,128,943.0,107.79138677041776,396.0,1926.0,True
402,198,1678.0,127.80218450132656,294.0,1195.0,True
963,142,355.0,201.26563548016935,489.0,2519.0,True
1092,120,376.0,176.8766451170557,178.0,2499.0,True
157,28,2455.0,360.5738717647838,88.0,424.0,True
380,166,1505.0,332.08378715041175,506.0,1375.0,True
194,115,1926.0,266.0073571349813,528.0,956.0,True
271,19,1746.0,223.32037957624894,536.0,1148.0,True
1167,84,158.0,84.78173330878714,267.0,2739.0,True
479,152,1321.0,131.20007354946426,520.0,1579.0,True
722,11,1085.0,127.41019693923485,245.0,1816.0,True
1139,15,145.0,115.76206499195587,344.0,2764.0,True
1118,163,175.0,88.07868218443522,361.0,2734.0,True
966,132,532.0,108.17071931427041,344.0,2379.0,True
191,122,1939.0,127.85277406453774,553.0,973.0,True
784,183,775.0,283.0885044212479,452.0,2141.0,True
525,193,1483.0,103.5121127071221,267.0,1435.0,True
791,72,757.0,404.66618356987584,459.0,2163.0,False
842,76,334.0,231.61372091926555,795.0,2586.0,False
476,94,1553.0,213.23976814237656,311.0,1368.0,True
745,53,1016.0,153.53701587223634,289.0,1913.0,True
556,63,1403.0,348.7249668885514,313.0,1528.0,True
1231,46,224.0,162.66202086890968,116.0,2710.0,True
486,194,1434.0,199.16807001112684,429.0,1508.0,True
308,73,1918.0,47.72528400515281,326.0,1031.0,True
973,118,716.0,110.80808220163038,191.0,2237.0,True
1247,108,177.0,135.31572045029483,157.0,2780.0,True
115,162,2279.0,264.51166467051974,443.0,678.0,True
1112,58,362.0,200.03221545648952,233.0,2595.0,True
663,8,1151.0,187.30657276439902,374.0,1806.0,True
470,155,1615.0,206.53013675025144,300.0,1347.0,True
195,36,2161.0,185.93587884739804,372.0,802.0,True
1295,126,9.0,6.8599703919272335,235.0,2956.0,True
680,27,1093.0,181.963462542606,404.0,1872.0,True
794,199,914.0,169.10675610268817,339.0,2052.0,True
616,182,1369.0,245.150627205295,274.0,1601.0,True
627,178,1405.0,276.01038275704303,208.0,1567.0,True
1080,44,155.0,107.92746130082573,525.0,2819.0,True
1076,75,455.0,202.92997093846873,246.0,2522.0,True
807,26,523.0,87.31277972516642,723.0,2456.0,True
1174,189,172.0,93.25529628265527,328.0,2812.0,True
879,131,790.0,243.1678379381934,337.0,2195.0,True
1043,113,342.0,168.43090745018398,442.0,2645.0,True
774,30,1139.0,183.6838588021798,181.0,1848.0,True
1062,24,491.0,102.7299923096076,258.0,2499.0,True
1151,29,226.0,62.52521540304072,321.0,2766.0,True
461,121,1649.0,286.21455580757686,310.0,1347.0,True
408,143,1716.0,218.3416427002814,373.0,1283.0,True
405,74,1640.0,271.4598540394941,459.0,1363.0,True
1374,121,18.0,21.40093176684474,148.0,2987.0,True
1141,51,149.0,83.1925084403937,433.0,2856.0,True
357,125,1880.0,83.0529693849202,307.0,1127.0,True
311,17,2113.0,222.91108211176967,188.0,897.0,True
1142,90,288.0,131.71981600651134,299.0,2723.0,True
150,43,2198.0,209.09529326575327,491.0,815.0,True
1078,98,247.0,153.2043644872793,489.0,2773.0,True
1160,34,153.0,105.62843816570442,411.0,2869.0,True
1079,101,119.0,108.21501372459045,625.0,2912.0,True
760,47,1056.0,268.2867548395678,333.0,1980.0,True
47,147,2695.0,215.42284045943651,237.0,342.0,True
474,60,1693.0,240.7647874450252,291.0,1344.0,True
262,150,2016.0,156.579075598399,420.0,1022.0,True
91,55,2521.0,240.26099699435068,331.0,518.0,True
540,114,1770.0,234.44102190337003,77.0,1273.0,True
1122,79,443.0,186.6355698036091,216.0,2601.0,True
878,176,796.0,258.6084431406895,393.0,2249.0,True
614,23,1402.0,134.74582933466993,320.0,1643.0,True
955,6,794.0,237.47896380135262,241.0,2252.0,True
578,105,1457.0,261.9756849539273,319.0,1593.0,True
1264,13,87.0,46.515494158499216,309.0,2963.0,True
748,20,1068.0,270.25163405683645,358.0,1987.0,True
1208,145,141.0,118.3884287840282,363.0,2920.0,True
9,10,2741.0,223.4751216434095,305.0,323.0,True
436,160,1217.0,188.34814538715653,863.0,1847.0,True
1050,25,578.0,201.7635823138843,283.0,2493.0,True
1321,92,76.0,26.39511186736386,234.0,2999.0,True
1357,181,78.0,40.44839024420197,194.0,3000.0,True
1187,48,200.0,112.13728116752,362.0,2880.0,True
1278,81,107.0,76.10839164425109,287.0,2973.0,True
536,82,1756.0,168.41638405346657,132.0,1324.0,True
953,91,875.0,301.63956354019575,205.0,2205.0,True
923,87,887.0,105.52808657899854,260.0,2194.0,True
917,164,851.0,117.99436829645614,304.0,2232.0,True
1202,50,220.0,131.35437275908447,318.0,2863.0,True
650,80,1311.0,172.73960376947315,371.0,1772.0,True
1115,96,424.0,244.80979979511807,291.0,2660.0,True
868,180,849.0,161.23233467905453,405.0,2238.0,True
307,191,2072.0,95.55662068300947,314.0,1018.0,True
269,166,2208.0,129.65052329225514,274.0,883.0,True
569,172,1308.0,408.57974481089644,539.0,1783.0,True
839,41,909.0,248.00844650735084,401.0,2185.0,True
442,190,1858.0,85.31604729395545,238.0,1239.0,True
371,167,1935.0,64.4626037011463,315.0,1163.0,True
883,185,1098.0,114.50643325365243,134.0,2003.0,True
1265,32,153.0,93.53714843225387,294.0,2950.0,True
752,154,1089.0,237.7229260353023,382.0,2016.0,True
546,42,1742.0,423.08329458651355,173.0,1375.0,True
1085,52,421.0,198.86105110035257,389.0,2700.0,True
522,195,1695.0,202.56434487377834,278.0,1428.0,True
660,137,1439.0,178.63064323500055,263.0,1688.0,True
125,169,2361.0,174.40326672681857,514.0,767.0,True
933,16,678.0,157.64465356833202,490.0,2452.0,True
562,7,1606.0,381.0398015743196,297.0,1527.0,True
1028,133,763.0,223.4181753212775,214.0,2373.0,True
1185,31,352.0,170.9464163796204,271.0,2785.0,True
946,173,686.0,327.20844740086136,465.0,2452.0,True
1348,153,9.0,11.448912325071028,330.0,3130.0,True
886,158,1092.0,145.79773687903258,176.0,2047.0,True
904,14,1041.0,328.38996903291087,196.0,2100.0,True
1155,65,461.0,278.6293633746127,230.0,2680.0,False
1251,177,285.0,147.20464289994402,230.0,2858.0,True
1269,3,187.0,118.50578555218412,288.0,2956.0,True
1156,144,470.0,200.4924331985942,224.0,2675.0,True
229,174,2055.0,165.45814274081172,580.0,1094.0,True
644,139,1567.0,185.7156653151734,190.0,1583.0,True
900,138,848.0,246.4874326046008,407.0,2305.0,True
732,86,898.0,193.25644687819695,675.0,2264.0,True
1354,128,192.0,78.68601439416344,169.0,2973.0,True
1250,68,384.0,226.55352248650294,154.0,2781.0,True
819,27,888.0,291.28486673293304,533.0,2278.0,True
640,146,1437.0,156.1171744527637,346.0,1730.0,True
267,4,2104.0,229.43723094884243,455.0,1063.0,True
1056,54,797.0,242.4528463061889,150.0,2372.0,True
1096,56,417.0,205.30276112214113,424.0,2754.0,True
1217,117,405.0,225.24244338572814,195.0,2767.0,True
1063,119,447.0,177.38174508541692,484.0,2725.0,True
849,196,716.0,171.38561319078957,658.0,2456.0,True
1046,99,769.0,154.4403534120502,197.0,2404.0,True
639,78,1389.0,189.2231459796888,404.0,1785.0,True
231,188,2370.0,181.50552171228696,283.0,805.0,True
956,61,1037.0,50.44180057439165,124.0,2138.0,True
1178,69,318.0,189.0033403223093,363.0,2858.0,True
850,11,1165.0,181.55502084408747,213.0,2012.0,True
778,83,1033.0,248.80554659394784,474.0,2148.0,True
1023,5,643.0,251.9517061867155,394.0,2547.0,True
170,49,2374.0,271.61771191336675,452.0,819.0,True
580,89,903.0,217.13873889306495,1017.0,2291.0,True
201,103,2494.0,103.02599420120428,259.0,703.0,True
991,95,759.0,168.99163587329258,356.0,2442.0,True
734,179,879.0,235.8165139908933,733.0,2324.0,True
1109,13,651.0,303.7492502557066,204.0,2555.0,True
694,70,1425.0,397.7312673570721,280.0,1781.0,True
1230,149,213.0,124.02048338597977,404.0,2997.0,True
1370,46,126.0,89.63990526933746,254.0,3086.0,True
1025,45,688.0,220.61270446713286,372.0,2527.0,True
81,21,2569.0,235.74120698913123,474.0,648.0,True
574,33,1612.0,301.5891223173422,351.0,1605.0,True
1346,19,139.0,80.95962266690265,285.0,3082.0,True
1081,186,320.0,212.0505398164822,601.0,2902.0,True
272,0,2346.0,138.2663382220634,262.0,877.0,True
66,171,2912.0,243.70158884510707,173.0,313.0,True
1302,102,227.0,104.64206596282986,265.0,3001.0,True
1331,132,102.0,63.3231475854175,355.0,3133.0,True
161,168,2101.0,306.6181894169059,811.0,1154.0,True
1261,197,397.0,220.31920382375995,212.0,2861.0,True
22,108,2740.0,171.11549884764395,475.0,520.0,True
1106,134,578.0,283.54846670801373,339.0,2684.0,True
1403,163,206.0,108.79665901422501,151.0,3057.0,True
1228,161,317.0,142.20603628476726,357.0,2950.0,True
250,110,2380.0,152.59356579393364,310.0,888.0,True
918,74,948.0,147.2341282140244,391.0,2320.0,True
1087,123,389.0,286.72024998235656,568.0,2881.0,True
401,159,1868.0,260.27704172058276,501.0,1402.0,True
1108,88,565.0,155.41213948013427,357.0,2705.0,True
1191,59,420.0,164.8007493190409,327.0,2855.0,True
592,22,1713.0,244.53421498873507,269.0,1564.0,True
1355,183,238.0,118.53634366032733,238.0,3043.0,True
381,28,1999.0,231.3560055354882,410.0,1282.0,True
1436,125,146.0,94.23781650415847,164.0,3137.0,True
626,94,1634.0,186.0959433469152,304.0,1653.0,True
211,148,2503.0,239.76135166805682,317.0,792.0,True
75,155,2662.0,527.9190170718259,469.0,635.0,True
762,106,1253.0,66.84436738054237,399.0,2049.0,True
1306,170,249.0,152.94811828220566,316.0,3054.0,True
190,124,2562.0,166.25813668201502,326.0,743.0,True
1356,111,266.0,134.9529135657771,234.0,3040.0,True
1040,93,601.0,246.96316813385909,513.0,2707.0,True
415,135,1667.0,85.76449747679068,699.0,1644.0,True
1134,40,589.0,330.6758800782438,322.0,2726.0,True
889,165,1322.0,367.2317979986175,120.0,1994.0,True
599,97,1800.0,176.058023997824,215.0,1516.0,True
1180,18,588.0,277.7362126887069,232.0,2732.0,True
673,12,1500.0,238.06533787858467,368.0,1822.0,True
1098,130,462.0,199.93181908675703,528.0,2863.0,True
988,116,1139.0,266.14072933348535,114.0,2193.0,True
1235,64,469.0,187.3170740260602,266.0,2865.0,True
1113,194,500.0,121.83287723054147,473.0,2836.0,True
1013,129,911.0,202.15809025170876,299.0,2432.0,True
1467,167,9.0,13.505207845376473,311.0,3334.0,True
829,66,1292.0,60.825403291746916,288.0,2056.0,True
665,147,1416.0,176.5720226065902,497.0,1933.0,True
1345,175,318.0,112.16742725329016,237.0,3032.0,True
1440,189,152.0,104.35744961254834,218.0,3199.0,True
687,50,1476.0,125.92285492246923,385.0,1875.0,True
1351,142,355.0,154.67071392406325,196.0,2998.0,True
1005,118,809.0,68.97895525245531,435.0,2551.0,True
1448,51,98.0,94.63632290416102,264.0,3262.0,True
1290,151,386.0,222.26617843076676,268.0,2975.0,True
239,121,2320.0,185.51924110990197,519.0,1060.0,True
464,77,1966.0,385.44953544279474,374.0,1414.0,True
343,36,2086.0,191.78168965621083,491.0,1295.0,True
1283,141,280.0,184.71679663255176,418.0,3110.0,True
818,62,1382.0,242.88157888833504,269.0,2013.0,True
1253,109,504.0,214.335556765923,256.0,2893.0,True
57,158,2521.0,291.2595295230593,753.0,876.0,True
1266,144,590.0,160.10556436535236,150.0,2809.0,True
957,15,968.0,229.62230599859,417.0,2431.0,True
1147,76,350.0,223.03352228337866,616.0,3049.0,False
1324,37,344.0,219.18023220886695,286.0,3057.0,True
1375,84,293.0,176.06476263601758,269.0,3109.0,True
1337,67,453.0,235.1880775326616,165.0,2950.0,True
587,187,1612.0,191.90802452241994,505.0,1797.0,True
997,198,1089.0,354.9372605455956,220.0,2321.0,True
548,35,1752.0,307.8714198609222,456.0,1661.0,True
1415,126,192.0,132.4056400626777,280.0,3223.0,True
561,181,2062.0,236.9146927812969,125.0,1353.0,True
780,24,1583.0,314.7419320123537,153.0,1833.0,True
739,182,1454.0,84.99277606317756,364.0,1963.0,True
1193,143,683.0,209.26065518991513,206.0,2737.0,True
177,57,2708.0,127.28511403494147,329.0,715.0,True
71,17,2714.0,280.2177154238445,551.0,710.0,True
1405,63,163.0,169.09960188784223,353.0,3266.0,True
1320,107,480.0,216.60372034140994,192.0,2955.0,True
1364,2,379.0,185.49270894314046,243.0,3058.0,True
1224,78,578.0,163.11650780184476,275.0,2860.0,True
1175,193,622.0,83.7257207393535,333.0,2818.0,True
1378,1,414.0,169.31504262687986,184.0,3027.0,True
535,90,2049.0,271.6665636264449,204.0,1395.0,True
1329,166,420.0,62.31169384841133,252.0,3028.0,True
280,184,2471.0,406.63153911533675,346.0,978.0,True
70,145,3066.0,181.88940416028535,233.0,384.0,True
310,9,2418.0,168.84442850030294,324.0,1032.0,True
601,53,1808.0,252.03105027709213,340.0,1647.0,True
1280,120,328.0,134.77082504558166,439.0,3128.0,True
1330,192,507.0,239.01684256915996,183.0,2959.0,True
1311,140,285.0,165.85935014214022,430.0,3182.0,True
1148,156,837.0,148.31122986944936,194.0,2632.0,True
1205,133,703.0,227.3836393513843,221.0,2771.0,True
441,127,2146.0,118.99448483331962,329.0,1329.0,True
728,43,1559.0,251.74278706378257,341.0,1921.0,True
1514,164,207.0,114.31234252816765,164.0,3274.0,True
566,28,2023.0,354.83916411747583,221.0,1460.0,True
929,104,1209.0,187.34516967018791,328.0,2277.0,True
1477,14,199.0,87.47005363910762,242.0,3288.0,True
985,85,1083.0,207.85589630915916,332.0,2404.0,True
1524,61,177.0,135.23838152022634,179.0,3313.0,True
1170,199,659.0,204.2690816767571,352.0,2832.0,True
539,101,1976.0,185.73272754889516,320.0,1516.0,True
1237,47,609.0,153.5078015980897,282.0,2885.0,True
443,136,2337.0,129.15083535148722,154.0,1161.0,True
1492,169,176.0,104.0488033287848,258.0,3323.0,True
1473,114,276.0,176.65140511550177,186.0,3226.0,True
964,71,1188.0,161.80192438195468,288.0,2318.0,True
1518,31,220.0,127.04717747831651,169.0,3288.0,True
292,162,2129.0,228.64023227831035,714.0,1381.0,True
579,154,1957.0,339.11248143101295,280.0,1554.0,True
835,39,1468.0,360.39767509070583,273.0,2047.0,True
1209,97,480.0,150.13815686864612,476.0,3036.0,True
720,152,1467.0,320.39932754725993,495.0,2056.0,True
484,42,2303.0,409.37961599417264,153.0,1223.0,True
1455,176,252.0,118.56818577808644,272.0,3275.0,True
1501,172,185.0,161.57720096010618,255.0,3343.0,True
764,73,1521.0,200.9050112280416,356.0,2007.0,True
1520,177,226.0,167.72910616985897,177.0,3303.0,True
978,160,1252.0,178.55682549800687,217.0,2279.0,True
1120,8,865.0,251.3051132611361,292.0,2668.0,True
1274,77,498.0,277.27745449774693,357.0,3037.0,True
1476,87,189.0,107.25992225991804,303.0,3347.0,True
1048,171,998.0,268.38009595619945,333.0,2541.0,True
488,68,2321.0,73.74961265223858,139.0,1220.0,True
635,190,1651.0,203.209149907289,519.0,1891.0,True
1392,38,519.0,109.15883734686777,158.0,3028.0,True
1287,75,581.0,15.1416475184268,271.0,2968.0,True
1445,188,268.0,152.815524528063,288.0,3283.0,True
1064,3,1092.0,158.77359181816018,216.0,2459.0,True
289,131,2721.0,316.2025817046245,165.0,831.0,True
802,54,1333.0,237.84128085568236,491.0,2222.0,True
506,196,2153.0,244.69133310688568,279.0,1404.0,True
502,41,2227.0,166.13294105444965,215.0,1334.0,True
1110,139,796.0,231.89540462543118,412.0,2768.0,True
1420,26,384.0,216.7042616870781,235.0,3182.0,True
541,80,2155.0,164.6297918749142,214.0,1412.0,True
1454,81,159.0,115.40670572801524,407.0,3409.0,True
795,112,1612.0,235.25715723773632,243.0,1958.0,True
1426,0,251.0,110.81299506411298,366.0,3323.0,True
1137,100,843.0,177.7577129832435,317.0,2731.0,True
1328,98,312.0,132.3511712485286,490.0,3266.0,True
769,10,1261.0,248.89318527266138,663.0,2320.0,True
266,45,2597.0,182.0678364015219,376.0,984.0,True
570,103,2074.0,173.019744109418,272.0,1519.0,True
710,92,1721.0,229.86461311856627,328.0,1872.0,True
422,115,2303.0,167.70700788228632,340.0,1295.0,True
947,113,1367.0,200.97345233282994,246.0,2234.0,True
1482,48,195.0,127.48768833269345,352.0,3409.0,True
1136,180,928.0,316.38705624350564,276.0,2688.0,True
865,153,1521.0,318.7997309869448,275.0,2098.0,True
52,173,2925.0,223.30919281509588,578.0,694.0,True
983,25,713.0,169.6707252685173,836.0,2907.0,True
1360,30,420.0,196.35314988648597,391.0,3201.0,True
1273,99,633.0,110.09626782279487,313.0,2988.0,True
747,95,1600.0,194.43945362193082,399.0,2025.0,True
806,189,1660.0,194.064265408025,236.0,1968.0,True
1512,52,278.0,123.86090513376837,244.0,3350.0,True
462,105,2350.0,168.15014161324402,242.0,1281.0,True
986,19,1179.0,219.88076026690473,380.0,2458.0,True
74,150,3306.0,139.1972746083637,171.0,336.0,True
159,96,3088.0,384.1500129482569,216.0,556.0,True
1423,138,222.0,188.00853241186329,469.0,3423.0,True
909,60,1330.0,182.04492622224313,401.0,2318.0,True
163,29,2965.0,287.70058939805807,346.0,696.0,True
1537,183,265.0,132.59044956633315,234.0,3399.0,True
1057,122,1227.0,207.8122286624736,215.0,2439.0,True
623,142,1838.0,286.26634886917793,480.0,1828.0,True
1317,157,617.0,136.05882701856297,292.0,3050.0,True
1105,195,1062.0,322.1800682499501,263.0,2607.0,True
1227,179,806.0,194.06883698663682,272.0,2864.0,True
1272,49,694.0,38.331461257488705,308.0,2982.0,True
1550,56,179.0,124.5063449656628,308.0,3502.0,True
166,6,2641.0,111.9262267875053,685.0,1041.0,True
1411,14,9.0,3.1316027179322843,748.0,3677.0,True
1386,11,617.0,191.5128174672006,219.0,3078.0,True
516,58,2245.0,232.13025775278172,316.0,1458.0,True
828,32,1700.0,207.44789538583342,238.0,2006.0,True
787,67,1345.0,228.54047322627477,661.0,2362.0,True
1289,12,578.0,91.39219738232791,424.0,3130.0,True
1558,46,275.0,138.95441905239448,227.0,3433.0,True
1547,108,289.0,143.57991695006746,228.0,3420.0,True
359,34,1882.0,346.58291994078417,1004.0,1828.0,True
1523,89,300.0,159.89625599263834,280.0,3410.0,True
1456,23,494.0,188.89106250885692,213.0,3218.0,True
1338,16,736.0,202.19171631424823,190.0,2977.0,True
969,18,1151.0,254.25555104774946,525.0,2562.0,True
340,62,2200.0,215.2667489829203,720.0,1513.0,True
1469,13,544.0,116.83446201744239,140.0,3171.0,True
1570,74,226.0,149.76052566043612,261.0,3489.0,True
1017,28,1279.0,247.13401529622567,300.0,2437.0,True
511,55,2160.0,203.6528009497781,425.0,1556.0,True
375,119,2113.0,174.8892824344367,748.0,1604.0,True
740,64,1433.0,215.28925112602087,689.0,2290.0,True
1488,118,200.0,131.38746121812193,462.0,3525.0,True
1006,149,1270.0,200.5368335763537,340.0,2456.0,True
1003,161,1385.0,250.62275535111863,229.0,2342.0,True
208,86,2625.0,156.68895103982086,646.0,1105.0,True
1045,110,1256.0,308.00251889367127,271.0,2478.0,True
1700,133,9.0,7.689477221246633,289.0,3725.0,True
1622,165,174.0,106.74530157317295,250.0,3561.0,True
1404,146,148.0,153.76078498520522,677.0,3589.0,True
718,168,1831.0,216.01105320928082,352.0,1911.0,True
529,93,2057.0,145.3999267818254,517.0,1687.0,True
754,102,1511.0,298.35267609081166,604.0,2242.0,True
1536,160,89.0,64.52924081255637,502.0,3665.0,True
1075,178,961.0,201.05369527665317,517.0,2793.0,True
282,59,2787.0,125.87033606358537,331.0,967.0,True
1460,123,219.0,83.53798021855931,525.0,3536.0,True
805,66,1406.0,218.08128726371953,619.0,2351.0,True
1246,91,868.0,195.88842233658255,271.0,2892.0,True
1427,147,632.0,123.95525438224472,174.0,3131.0,True
1656,181,97.0,60.28816500698657,294.0,3669.0,True
1592,125,269.0,199.55646543816493,230.0,3498.0,True
1215,104,958.0,115.95450877757034,248.0,2818.0,True
431,21,2005.0,347.2978850360514,798.0,1772.0,True
975,83,1366.0,260.8942292498264,354.0,2414.0,True
750,169,1809.0,202.86147712818325,356.0,1987.0,True
1587,94,395.0,179.3624400738644,147.0,3405.0,True
1666,15,206.0,95.02975730228148,207.0,3595.0,True
1591,124,306.0,154.7239516592283,229.0,3496.0,True
775,5,1794.0,159.43368056040373,341.0,2009.0,True
1668,139,168.0,117.1938353420367,249.0,3638.0,True
1479,132,428.0,78.46142351564872,330.0,3380.0,True
1119,137,1107.0,199.95530163721,329.0,2702.0,True
213,2,2773.0,227.7342930007217,560.0,1037.0,True
84,141,3396.0,298.5818995391445,240.0,415.0,True
979,128,1425.0,142.78373785755807,325.0,2387.0,True
1751,31,187.0,138.44642818715153,124.0,3627.0,True
1599,79,322.0,157.89391885271957,211.0,3493.0,True
1690,53,142.0,136.8348649989175,258.0,3677.0,True
1412,76,247.0,106.91496659987243,647.0,3577.0,False
1527,174,203.0,112.21529983347651,479.0,3622.0,True
377,176,2163.0,412.4980644851541,801.0,1663.0,True
1516,144,237.0,176.37750906076604,480.0,3591.0,True
1384,194,742.0,210.17500622339765,231.0,3087.0,True
1626,84,294.0,175.12850835652353,223.0,3537.0,True
773,98,1643.0,375.5600429143155,525.0,2190.0,True
1734,39,169.0,97.98951610492453,191.0,3672.0,True
1363,71,660.0,229.76171927771287,369.0,3181.0,True
1016,61,1560.0,105.99921843756802,145.0,2282.0,True
226,187,3077.0,169.1946674476013,260.0,766.0,True
1573,197,263.0,104.80280376243229,346.0,3580.0,True
981,50,1563.0,139.244935084959,215.0,2280.0,True
4,117,3370.0,159.45309400971018,467.0,476.0,True
12,1,3512.0,238.96386513829407,311.0,335.0,True
765,35,1879.0,162.59967949569148,316.0,1968.0,True
140,107,2804.0,176.54561682916102,747.0,1044.0,True
490,88,2462.0,288.890708593135,304.0,1390.0,True
1125,106,1071.0,172.1459732762019,399.0,2787.0,True
1544,116,328.0,161.6342477820465,341.0,3530.0,True
1696,145,196.0,112.90603608996743,238.0,3669.0,True
1704,191,196.0,129.6922066729203,232.0,3676.0,True
1574,36,327.0,227.12650556359873,311.0,3548.0,True
1728,54,74.0,58.839272775774255,327.0,3803.0,True
216,112,2862.0,206.92655768139173,530.0,1016.0,True
600,184,2328.0,450.80016313087197,248.0,1552.0,True
189,0,3258.0,165.55039948772554,213.0,627.0,True
1304,155,761.0,242.29065175798536,388.0,3124.0,True
1485,78,280.0,193.26171858616468,547.0,3608.0,True
2,127,3091.0,159.15628133116883,796.0,798.0,True
1300,164,747.0,91.30078385473801,409.0,3142.0,True
1566,186,272.0,191.31863160274804,395.0,3617.0,True
1585,159,388.0,48.72609884386909,247.0,3503.0,True
803,4,1801.0,268.5456824196366,360.0,2091.0,True
1124,70,1258.0,243.32393618898652,250.0,2637.0,True
1746,55,94.0,48.46968684196031,306.0,3802.0,True
1657,121,131.0,83.66999251039492,391.0,3768.0,True
1673,193,170.0,177.42022270314,336.0,3733.0,True
1014,163,1625.0,247.36972010575352,147.0,2280.0,True
1441,37,637.0,270.6143039131527,287.0,3268.0,True
1755,45,128.0,81.30272173972936,262.0,3777.0,True
1840,56,56.0,55.66313716416649,179.0,3850.0,True
493,131,2385.0,320.10762808134547,431.0,1522.0,True
94,198,3124.0,194.7019466909811,599.0,789.0,True
1601,129,206.0,151.38932274522486,424.0,3708.0,True
1794,103,144.0,65.75676590673456,182.0,3773.0,True
304,102,2561.0,537.5680310573811,660.0,1362.0,True
1662,90,309.0,195.94843511511283,234.0,3617.0,True
1530,63,302.0,172.25905354966798,483.0,3628.0,True
62,162,3695.0,146.3085385801972,105.0,236.0,True
910,47,1552.0,292.8127560271308,462.0,2379.0,True
350,29,2609.0,306.78266333391133,510.0,1323.0,True
814,172,1705.0,143.6939401665809,487.0,2228.0,True
279,33,3033.0,234.97655781196661,272.0,902.0,True
1680,166,219.0,132.0907357708569,312.0,3717.0,True
527,150,2386.0,200.18882991326038,382.0,1551.0,True
1867,119,37.0,26.720752396833504,191.0,3901.0,True
555,175,2503.0,215.32214124599057,222.0,1436.0,True
1437,97,522.0,150.6296206366546,447.0,3423.0,True
761,136,2020.0,248.84152424923042,278.0,1926.0,True
701,75,2116.0,202.45670573186288,309.0,1831.0,True
1636,51,148.0,128.62595856595692,469.0,3801.0,True
1517,68,284.0,138.98761350418835,556.0,3667.0,True
1038,81,1612.0,232.31449865867674,153.0,2340.0,True
1747,3,301.0,170.59908233788303,158.0,3654.0,True
1391,25,789.0,250.01261428557882,298.0,3168.0,True
519,64,2677.0,433.1171986515358,137.0,1282.0,True
1478,190,565.0,165.07454945577456,353.0,3403.0,True
1472,185,648.0,358.0571028144982,287.0,3326.0,True
1581,126,400.0,176.08529209600314,338.0,3584.0,True
735,130,2108.0,191.21730491003672,287.0,1881.0,True
1123,49,1355.0,142.83628494848546,252.0,2638.0,True
901,40,1758.0,246.11189440152924,339.0,2237.0,True
1827,122,60.0,31.668446191315482,279.0,3938.0,True
1796,7,135.0,82.61702907173702,272.0,3864.0,True
591,115,2401.0,121.52323357790726,305.0,1600.0,True
741,156,2193.0,203.13527710541834,203.0,1808.0,True
1757,100,286.0,91.84510705084061,208.0,3726.0,True
16,120,3402.0,182.18905597038918,593.0,619.0,True
1239,133,1021.0,303.9233178373055,399.0,3002.0,True
1643,143,260.0,158.25488951273445,410.0,3763.0,True
1804,165,123.0,86.05426421604609,281.0,3902.0,True
448,171,2691.0,198.1234322345134,319.0,1338.0,True
1642,182,342.0,209.2657904433228,347.0,3688.0,True
1394,69,518.0,268.01527222586583,642.0,3514.0,True
1785,153,208.0,109.416880443118,246.0,3825.0,True
1275,158,723.0,237.50533307882463,630.0,3311.0,True
719,20,2166.0,264.4984245418913,309.0,1870.0,True
425,79,2664.0,137.38869169423904,414.0,1377.0,True
1646,188,340.0,207.43043489505555,344.0,3702.0,True
1856,173,67.0,50.699087903756805,288.0,3976.0,True
1584,135,534.0,247.58676883424437,256.0,3511.0,True
1431,10,719.0,139.53055452964844,362.0,3328.0,True
263,101,2858.0,206.74605324397785,591.0,1195.0,True
792,157,2012.0,105.8491834392306,336.0,2041.0,True
896,73,1772.0,72.48505011881424,393.0,2281.0,True
1688,17,440.0,159.23011725921157,201.0,3618.0,True
1325,93,1159.0,297.0816921758679,126.0,2899.0,True
132,41,3296.0,137.18358314913115,482.0,764.0,True
1679,140,265.0,186.92477271984765,396.0,3800.0,True
1103,27,1250.0,180.97742948044083,473.0,2815.0,True
1409,44,845.0,160.91053476793746,300.0,3220.0,True
554,114,2467.0,349.1900149733923,389.0,1602.0,True
1279,24,435.0,151.814297898028,947.0,3635.0,True
1779,179,123.0,112.20274875832777,383.0,3949.0,True
105,80,3631.0,224.43351991843846,227.0,441.0,True
1165,196,716.0,160.42114420979615,886.0,3357.0,True
1198,26,1330.0,296.96246445089275,207.0,2744.0,True
1641,134,474.0,237.10560638196262,262.0,3601.0,True
1593,151,309.0,210.74795985350954,499.0,3767.0,True
1538,99,639.0,116.64983277766892,271.0,3438.0,True
477,178,2709.0,79.39091061047013,312.0,1370.0,True
1894,83,180.0,98.70323692202547,142.0,3901.0,True
1047,23,1353.0,214.2104128279421,523.0,2731.0,True
1459,87,399.0,233.8692552646381,676.0,3687.0,True
1493,92,788.0,149.86054005615898,240.0,3305.0,True
1117,132,1429.0,219.22952049443674,293.0,2665.0,True
106,34,3267.0,169.0416476102844,616.0,833.0,True
1726,38,300.0,147.95482718627986,331.0,3803.0,True
480,111,2698.0,103.18204996829745,349.0,1409.0,True
657,82,2506.0,143.37024210825953,181.0,1602.0,True
1326,106,1042.0,347.5678542867537,297.0,3072.0,True
1714,11,307.0,176.51898902702726,348.0,3808.0,True
27,13,3635.0,179.72124440294624,422.0,480.0,True
1865,28,79.0,64.57059112403556,336.0,4036.0,True
338,127,3104.0,192.13510847777218,224.0,1015.0,True
1464,14,231.0,158.57507337330313,870.0,3889.0,True
1706,52,138.0,98.65773185718653,535.0,3982.0,True
1782,30,349.0,171.65820341803916,198.0,3773.0,True
1315,72,632.0,132.9882058520522,735.0,3490.0,True
420,18,2899.0,277.4076078727268,277.0,1227.0,True
1850,16,193.0,136.74558540013666,254.0,3937.0,True
700,9,2347.0,265.4178750562624,265.0,1785.0,True
1565,19,590.0,127.83115372878731,328.0,3547.0,True
1243,160,1201.0,213.0141404373138,327.0,2938.0,True
1729,199,431.0,272.5223290340326,231.0,3708.0,True
725,119,2260.0,260.7618444204254,307.0,1880.0,True
817,78,2047.0,267.70787488143804,354.0,2097.0,True
1100,183,1385.0,170.53209621812098,429.0,2768.0,True
1982,126,9.0,8.37627197315919,206.0,4146.0,True
92,189,3550.0,154.9348068734851,422.0,610.0,True
139,109,3323.0,276.26096551216665,546.0,839.0,True
21,128,3764.0,247.13995821016778,358.0,399.0,True
496,12,2902.0,477.2229564209162,170.0,1263.0,True
888,176,2212.0,326.7178323186133,97.0,1970.0,True
894,71,1448.0,221.1805562845765,847.0,2734.0,True
848,123,1997.0,131.45139661990814,399.0,2197.0,True
372,15,2591.0,77.24087227397442,756.0,1606.0,True
1161,57,1250.0,230.969882947187,488.0,2948.0,True
1685,177,438.0,238.5088032749633,357.0,3766.0,True
913,110,2143.0,441.5326798466832,140.0,2062.0,True
1681,148,599.0,249.78253774052965,201.0,3606.0,True
1552,149,759.0,167.24039832124723,253.0,3448.0,True
982,169,1346.0,332.3400450255709,792.0,2862.0,True
1841,89,355.0,116.25247392280588,181.0,3853.0,True
1596,94,582.0,218.29910884593193,350.0,3627.0,True
1438,113,935.0,220.52900919365067,300.0,3276.0,True
1049,168,1788.0,425.18051271484995,214.0,2423.0,True
641,144,2529.0,336.2788827997602,299.0,1685.0,True
107,152,3142.0,246.33250398379639,851.0,1073.0,True
1683,180,204.0,120.67281463569077,620.0,4026.0,True
1758,138,279.0,213.89781333195774,434.0,3954.0,True
1717,39,203.0,136.64316892063843,573.0,4037.0,True
1875,124,201.0,105.78467115201161,314.0,4043.0,True
675,46,2244.0,262.92731643136597,548.0,2002.0,True
514,167,2514.0,446.26345254135464,593.0,1733.0,True
671,58,2535.0,268.39987063360456,267.0,1713.0,True
1515,65,882.0,202.41160199238837,256.0,3366.0,True
1586,170,541.0,277.2482686320181,452.0,3709.0,True
1778,74,349.0,166.07339620767596,337.0,3901.0,True
1741,136,528.0,178.28894363400278,233.0,3723.0,True
1399,36,923.0,232.7621264988819,439.0,3328.0,True
2016,143,125.0,109.85491134113961,131.0,4131.0,True
1099,66,1510.0,371.06422158806845,411.0,2746.0,True
1204,60,1392.0,154.1546231096157,316.0,2865.0,True
185,161,3170.0,361.4440883651273,688.0,1095.0,True
1597,194,677.0,133.8400253200441,311.0,3588.0,True
531,95,2894.0,110.36043755910632,202.0,1375.0,True
1941,139,195.0,123.15956794676578,223.0,4080.0,True
1042,181,1885.0,191.64309396734106,187.0,2390.0,True
510,187,2991.0,87.07305499016442,167.0,1296.0,True
1744,6,387.0,168.16530616939954,407.0,3903.0,True
1166,147,1336.0,158.4236894208582,485.0,2957.0,True
1844,59,349.0,154.2362807689022,273.0,3947.0,True
1569,22,846.0,63.31459068452885,224.0,3451.0,True
583,107,2691.0,289.9695649137484,323.0,1608.0,True
428,3,2656.0,239.4159430097964,680.0,1649.0,True
1066,115,1693.0,330.9363093981699,368.0,2614.0,True
1709,42,500.0,215.13967740829486,357.0,3807.0,True
1878,21,168.0,110.81859957574078,408.0,4142.0,True
1931,145,331.0,224.14779200509335,143.0,3984.0,True
122,98,3625.0,162.32840077810334,449.0,697.0,True
500,125,2750.0,228.45609221373684,462.0,1576.0,True
1953,155,151.0,84.86226044691914,295.0,4175.0,True
1929,61,301.0,137.79996317714165,199.0,4036.0,True
1407,43,1118.0,225.51494293563988,309.0,3225.0,True
1765,76,193.0,104.6585444574891,611.0,4152.0,True
1474,105,1081.0,176.36279560488717,225.0,3265.0,True
259,62,3553.0,254.89754695086094,194.0,793.0,True
1494,91,1019.0,151.1136499618841,256.0,3327.0,True
1740,32,449.0,186.9479906698712,408.0,3898.0,True
1582,88,814.0,262.1285652436396,282.0,3533.0,True
1795,142,504.0,190.10408262263329,252.0,3844.0,True
1397,108,1196.0,106.23481256550663,282.0,3162.0,True
1358,8,1229.0,367.1622571045774,323.0,3130.0,True
1686,192,514.0,220.09280992316698,441.0,3851.0,True
1638,158,675.0,214.29026494513874,358.0,3693.0,True
854,164,2411.0,128.3236433130212,155.0,1958.0,True
1788,48,449.0,286.41643774481486,337.0,3921.0,True
994,100,2102.0,163.0581492358466,182.0,2274.0,True
1197,185,1492.0,244.5008046943557,349.0,2886.0,True
2065,189,36.0,46.925474162250524,239.0,4344.0,True
301,116,2962.0,183.56364384904106,726.0,1422.0,True
1578,137,266.0,157.74056889932996,876.0,4120.0,True
1918,4,271.0,138.33146136198425,301.0,4116.0,True
1513,150,277.0,173.39165432857652,1015.0,4121.0,True
1192,129,1648.0,420.6145999109128,225.0,2753.0,True
1368,53,1310.0,222.61541328797873,267.0,3096.0,True
1291,121,1230.0,279.25354775023857,465.0,3177.0,True
1905,85,235.0,142.6952556143158,384.0,4174.0,True
890,190,2132.0,170.8788270042864,406.0,2283.0,True
1940,154,430.0,246.61237548104805,144.0,3998.0,True
494,174,2835.0,246.2846343141876,505.0,1596.0,True
1655,141,849.0,139.2639086525914,213.0,3585.0,True
386,47,3401.0,273.01489674048526,161.0,1035.0,True
1707,183,57.0,36.68817505024977,932.0,4381.0,True
1737,75,598.0,139.90361988971023,366.0,3849.0,True
1842,197,266.0,174.396660419901,509.0,4182.0,True
2077,199,68.0,40.83066038722245,247.0,4386.0,True
977,33,1925.0,234.18694768318247,471.0,2531.0,True
46,146,3691.0,127.31692608887789,666.0,771.0,True
1826,77,391.0,204.15916189691447,417.0,4076.0,True
1451,133,1168.0,339.3431830806229,307.0,3307.0,True
452,37,2825.0,261.400260566063,625.0,1650.0,True
1695,1,943.0,160.10513490618092,104.0,3534.0,True
2041,73,179.0,83.71226398496715,250.0,4299.0,True
873,79,2322.0,298.80403625148983,311.0,2156.0,True
1971,195,314.0,210.19167182592255,256.0,4165.0,True
1944,54,332.0,150.07698670525966,286.0,4148.0,True
1303,86,1479.0,277.3976602820023,266.0,3002.0,True
1083,41,1713.0,347.5417571721257,465.0,2770.0,True
378,70,3318.0,414.2071914689394,306.0,1174.0,True
1921,84,323.0,190.66341502046842,351.0,4171.0,True
1869,35,262.0,170.24444687113478,519.0,4234.0,True
1491,97,873.0,220.15768000521442,566.0,3630.0,True
89,49,4111.0,366.0219430047726,210.0,393.0,True
2101,67,81.0,103.67123281842576,259.0,4427.0,True
2023,13,173.0,98.3998238341792,324.0,4341.0,True
1319,118,1611.0,234.23811078982195,145.0,2906.0,True
2012,122,151.0,43.05953129645475,373.0,4367.0,True
1976,69,345.0,224.35953578622113,250.0,4177.0,True
1082,87,1705.0,278.5405475702265,516.0,2818.0,True
1942,186,310.0,143.114224717426,355.0,4215.0,True
1955,159,387.0,193.11189225314524,260.0,4141.0,True
1259,188,1762.0,224.50213527555587,122.0,2769.0,True
1768,196,631.0,161.69690784488608,349.0,3901.0,True
1244,153,1715.0,104.92609529199183,207.0,2820.0,True
1439,55,1130.0,256.5744224503929,428.0,3407.0,True
681,173,2680.0,220.76980761947792,385.0,1858.0,True
1891,31,401.0,231.56803701838254,386.0,4139.0,True
656,120,2442.0,285.45417899569105,686.0,2105.0,True
432,26,3111.0,274.9776910764024,466.0,1441.0,True
1061,20,1966.0,340.7473080948846,350.0,2590.0,True
1790,162,819.0,214.2718867701449,150.0,3739.0,True
1902,0,574.0,326.76564805408447,202.0,3989.0,True
954,12,2058.0,258.3216690866368,499.0,2507.0,True
1173,24,1924.0,206.9624232929411,160.0,2641.0,True
1979,81,136.0,70.3369816839816,495.0,4431.0,True
1465,145,1431.0,312.35738686735885,118.0,3138.0,True
2115,177,140.0,91.36355054135232,246.0,4432.0,True
827,160,2473.0,111.39047641031718,332.0,2100.0,True
1267,135,1608.0,360.09852632647056,316.0,2977.0,True
1402,157,1048.0,197.739337324969,640.0,3541.0,True
2011,40,198.0,91.75937279809277,401.0,4391.0,True
1458,80,1271.0,260.6421888982233,318.0,3328.0,True
1461,178,1287.0,246.04559684051003,305.0,3320.0,True
1986,25,248.0,152.34840138433756,405.0,4359.0,True
1339,184,1616.0,185.97119602899872,204.0,2993.0,True
1946,191,347.0,162.56234290783684,396.0,4262.0,True
1972,63,534.0,261.0358147677277,161.0,4076.0,True
1389,72,1470.0,306.09435687831757,279.0,3142.0,True
1571,161,1156.0,227.45470260201483,229.0,3459.0,True
1803,194,457.0,182.51597425004923,541.0,4161.0,True
1505,7,1333.0,179.34049827343034,192.0,3287.0,True
2168,98,128.0,106.83524659985638,218.0,4495.0,True
2110,15,189.0,105.16785795838689,260.0,4436.0,True
1937,163,266.0,145.68892985376087,511.0,4359.0,True
1421,101,1259.0,155.62504523926833,420.0,3367.0,True
2080,78,112.0,59.40013011960087,370.0,4514.0,True
1916,96,209.0,148.20683353095694,614.0,4417.0,True
1889,128,590.0,171.17798971182805,287.0,4038.0,True
2059,104,169.0,90.05040419218166,368.0,4460.0,True
45,138,3738.0,334.8773751957379,790.0,894.0,True
550,64,3015.0,168.58929938298152,415.0,1622.0,True
2232,48,105.0,87.47819250390874,167.0,4535.0,True
277,149,3748.0,208.99845524853797,268.0,894.0,True
1983,51,240.0,115.83995671489585,458.0,4405.0,True
284,91,3678.0,109.2491717564816,330.0,967.0,True
2083,126,105.0,82.43348300712071,396.0,4543.0,True
1195,17,1704.0,291.4338077593314,414.0,2946.0,True
1629,107,1074.0,187.42570960613924,265.0,3584.0,True
260,114,3455.0,354.25099228728726,605.0,1204.0,True
1425,58,1264.0,200.61182348490806,441.0,3397.0,True
112,52,3753.0,158.1063191553601,679.0,910.0,True
1975,29,253.0,125.77578704108222,487.0,4411.0,True
629,74,3141.0,137.78215091137986,164.0,1525.0,True
1938,127,648.0,143.7313683663031,170.0,4019.0,True
2108,176,264.0,132.38243359040428,232.0,4403.0,True
2174,105,137.0,58.508747743189595,248.0,4531.0,True
193,170,3923.0,220.70127040470834,326.0,748.0,True
1225,103,1904.0,427.54462157802163,179.0,2768.0,True
1388,147,1182.0,210.68116198739,632.0,3492.0,True
1667,62,1097.0,261.0162154020399,190.0,3579.0,True
218,39,3835.0,379.8566878151131,355.0,843.0,True
1486,50,1461.0,213.2208514547881,160.0,3221.0,True
77,151,4319.0,301.62823073463494,205.0,373.0,True
1457,41,1376.0,309.7730311864349,309.0,3317.0,True
1640,89,743.0,267.7598335048101,617.0,3954.0,True
1715,115,851.0,56.222920791912614,386.0,3847.0,True
1912,141,455.0,174.26513041127043,443.0,4243.0,True
1694,113,951.0,161.16611299698263,320.0,3748.0,True
2161,4,113.0,68.17812716716902,321.0,4586.0,True
149,10,3926.0,168.3749636890023,452.0,775.0,True
1947,172,9.0,10.995884791657733,824.0,4692.0,True
188,83,3619.0,131.43932616028738,672.0,1084.0,True
1866,175,296.0,203.91813875496211,701.0,4408.0,True
1791,132,764.0,235.6666169024711,351.0,3941.0,True
2031,182,367.0,144.10185210726056,316.0,4341.0,True
1859,198,248.0,118.48647616158257,768.0,4460.0,True
1309,156,1532.0,411.79516939183554,429.0,3177.0,True
2164,181,198.0,138.1403014545312,246.0,4513.0,True
146,88,4007.0,351.33812444795655,387.0,705.0,True
1554,33,1020.0,238.26972353415093,495.0,3694.0,True
922,152,2443.0,150.57298672225463,346.0,2277.0,True
2026,171,339.0,178.7799268319494,364.0,4382.0,True
1470,150,1496.0,306.7233618960652,193.0,3227.0,True
2039,188,355.0,121.90936749664644,332.0,4370.0,True
1632,66,1138.0,319.45539994154933,262.0,3587.0,True
553,68,3289.0,195.82455057889413,232.0,1442.0,True
2343,20,9.0,19.086577768512164,179.0,4726.0,True
1114,36,1984.0,169.25329114710215,388.0,2755.0,True
2037,26,472.0,191.07259904083116,239.0,4273.0,True
2057,111,328.0,172.5862003442336,338.0,4421.0,True
1322,134,1341.0,235.69545710467747,642.0,3408.0,True
1446,82,1433.0,174.02834755991023,320.0,3317.0,True
1835,23,900.0,251.8931331602808,184.0,3851.0,True
2028,93,494.0,208.4591802730793,237.0,4258.0,True
1281,139,1491.0,180.283739086131,573.0,3263.0,True
1934,75,586.0,140.62066701224234,323.0,4168.0,True
2228,153,161.0,102.17372089080261,233.0,4594.0,True
1900,42,535.0,112.6622085148006,435.0,4221.0,True
1551,45,1300.0,186.41608192119904,263.0,3458.0,True
468,46,3432.0,377.7557235998746,281.0,1326.0,True
837,87,2758.0,356.68439833583824,220.0,2001.0,True
1800,187,704.0,230.63966677870152,450.0,4056.0,True
1647,2,1238.0,175.97963520741004,162.0,3523.0,True
1334,112,1796.0,311.64064510142487,187.0,2968.0,True
2062,34,269.0,149.94606268569373,399.0,4498.0,True
2172,6,279.0,170.75504003957522,210.0,4490.0,True
2045,179,242.0,149.28690098918696,473.0,4534.0,True
135,31,3851.0,333.3005473351141,644.0,928.0,True
1131,124,2059.0,292.5265552247086,330.0,2724.0,True
2015,38,554.0,329.4888108580822,231.0,4229.0,True
2074,30,313.0,140.77612988523276,338.0,4472.0,True
1689,22,1193.0,126.6178352738884,176.0,3595.0,True
2146,143,260.0,134.56086747705382,295.0,4530.0,True
2179,107,275.0,103.03593484056626,218.0,4516.0,True
2064,18,120.0,71.88346131440402,569.0,4671.0,True
798,90,2651.0,78.94226254093859,420.0,2140.0,True
1909,94,809.0,290.3840495999604,187.0,3983.0,True
1614,65,1217.0,261.2213945589032,271.0,3579.0,True
487,43,3270.0,269.3945592954649,449.0,1528.0,True
1652,71,530.0,148.44441757555938,901.0,4271.0,True
532,8,3471.0,268.8896111016372,154.0,1330.0,True
1557,70,1281.0,209.07985670172104,317.0,3522.0,True
358,169,3687.0,310.45161593799594,297.0,1118.0,True
2043,44,350.0,192.59318841318395,402.0,4455.0,True
2199,108,302.0,143.7153223753121,179.0,4504.0,True
2113,21,218.0,51.481175073079534,403.0,4588.0,True
1950,121,594.0,182.37255258376308,338.0,4213.0,True
537,130,3206.0,231.1647991599106,410.0,1603.0,True
2079,110,312.0,180.96270216332874,358.0,4500.0,True
2130,180,190.0,105.04997346647825,410.0,4622.0,True
622,117,3343.0,394.19526883022775,131.0,1472.0,True
2254,1,117.0,85.57792864487162,310.0,4709.0,True
746,19,2638.0,234.1551179939649,563.0,2189.0,True
1091,131,2104.0,176.10112736327858,407.0,2726.0,True
2005,99,222.0,108.36791530729616,634.0,4609.0,True
1029,166,2201.0,278.0591939099712,467.0,2632.0,True
2271,195,126.0,94.01628407348605,253.0,4708.0,True
1369,152,1658.0,234.04357306103657,346.0,3177.0,True
414,56,3453.0,98.48638828342061,441.0,1383.0,True
2087,109,314.0,182.17866081898856,379.0,4528.0,True
2024,123,346.0,214.3796391052058,481.0,4498.0,True
2000,185,682.0,188.97664541727994,198.0,4169.0,True
2072,119,453.0,147.6551547811096,277.0,4401.0,True
2234,85,275.0,196.1774722517788,209.0,4580.0,True
179,64,3846.0,151.21594170456984,619.0,1015.0,True
1572,168,1327.0,179.8006112017749,305.0,3536.0,True
2144,3,383.0,230.5632165368716,249.0,4482.0,True
1962,102,488.0,286.50217622898197,497.0,4386.0,True
1362,28,1799.0,279.48751955813117,267.0,3078.0,True
862,67,2904.0,395.8464374420359,157.0,1974.0,True
1301,136,1794.0,261.3531874716532,350.0,3085.0,True
1299,100,1757.0,169.0525835948613,397.0,3124.0,True
2319,126,9.0,9.68193859704276,354.0,4872.0,True
1839,146,232.0,99.12700610389408,978.0,4649.0,True
2247,197,261.0,141.5575561241293,229.0,4621.0,True
2186,125,311.0,125.46520287021096,261.0,4572.0,True
1988,144,400.0,222.34935796247274,528.0,4483.0,True
1932,142,810.0,162.7642074461417,238.0,4080.0,True
1021,157,2341.0,319.8505953591761,405.0,2550.0,True
743,186,2743.0,277.4878627477792,533.0,2150.0,True
2274,184,176.0,83.00932155561503,263.0,4721.0,True
1526,27,1249.0,311.4134610310415,508.0,3650.0,True
1994,190,502.0,143.2998301490039,433.0,4398.0,True
1998,5,593.0,290.81046045337564,341.0,4308.0,True
498,11,3329.0,383.47249969514155,473.0,1575.0,True
832,13,2753.0,158.46775972494046,380.0,2152.0,True
2183,155,338.0,221.43800924922306,265.0,4567.0,True
2093,57,282.0,156.7002054645249,464.0,4623.0,True
637,199,3175.0,180.96573007361255,355.0,1732.0,True
902,133,2798.0,320.63587448005796,214.0,2112.0,True
491,69,3352.0,447.30844774462474,472.0,1561.0,True
2140,95,536.0,324.7093515523192,156.0,4382.0,True
2282,78,205.0,99.79354439008087,243.0,4716.0,True
1316,158,1960.0,238.73646079053213,208.0,2963.0,True
2022,140,207.0,168.31686432274114,707.0,4718.0,True
1990,193,457.0,215.2587907893066,513.0,4470.0,True
2019,165,660.0,156.98919214000685,266.0,4271.0,True
1381,73,1718.0,215.1056704540489,366.0,3215.0,True
630,68,3077.0,344.6854662572807,497.0,1858.0,True
1414,24,1645.0,224.17181185451145,355.0,3291.0,True
59,174,4603.0,138.1617405229536,209.0,337.0,True
1989,76,848.0,271.7706181790618,136.0,4093.0,True
254,61,4053.0,174.12128525802012,304.0,889.0,True
2315,17,192.0,93.02591628347311,237.0,4751.0,True
1218,83,2087.0,301.31377966441113,286.0,2860.0,True
2452,20,9.0,13.628846408637319,218.0,4944.0,True
1732,164,704.0,149.92895633638685,771.0,4250.0,True
1580,59,1428.0,219.81678239563732,293.0,3538.0,True
1490,173,1598.0,291.7521079611692,307.0,3370.0,True
152,97,4224.0,153.63013324148292,420.0,746.0,True
1509,154,1702.0,266.9654690757755,167.0,3269.0,True
1152,116,1890.0,253.56325543015862,636.0,3084.0,True
1090,81,2404.0,146.36291080963449,253.0,2571.0,True
1000,127,2561.0,124.94061659703131,322.0,2429.0,True
2477,195,9.0,6.5541067437712925,232.0,4985.0,True
1822,183,1210.0,297.1479613497893,130.0,3785.0,True
749,111,2952.0,226.74039259024764,419.0,2049.0,True
2308,159,290.0,127.76172098342093,204.0,4712.0,True
424,122,3304.0,495.256512528238,743.0,1701.0,True
2404,6,179.0,124.46020460299675,181.0,4828.0,True
1560,25,1141.0,262.3081433113131,660.0,3867.0,True
2359,150,158.0,143.38791219723208,273.0,4852.0,True
2283,86,266.0,96.64984734175351,270.0,4745.0,True
1249,148,2089.0,244.88818917441776,297.0,2923.0,True
2181,145,489.0,123.93625033476589,227.0,4527.0,True
2094,128,653.0,219.37619964036733,205.0,4364.0,True
2342,151,196.0,120.33949748802362,274.0,4821.0,True
2295,15,154.0,59.3567240316964,378.0,4864.0,True
2173,62,530.0,145.0554823754987,212.0,4495.0,True
1533,54,1620.0,194.69524521953656,258.0,3408.0,True
235,84,3706.0,234.33578946514302,797.0,1324.0,True
2409,107,9.0,7.118758928332533,366.0,5023.0,True
1671,37,1414.0,340.5436354485498,224.0,3620.0,True
495,169,3598.0,235.38784371479042,347.0,1438.0,True
2451,153,69.0,50.230132901296116,250.0,4970.0,True
1012,188,2642.0,264.4163410226261,276.0,2404.0,True
2086,12,622.0,147.39626289483905,284.0,4432.0,True
1872,149,1024.0,176.45813681461664,310.0,4032.0,True
1892,196,710.0,119.15929449250548,591.0,4348.0,True
2379,113,190.0,105.89930356711255,263.0,4869.0,True
2240,129,481.0,247.07427870409404,198.0,4579.0,True
1870,147,1171.0,189.06178827402488,174.0,3889.0,True
55,163,4596.0,415.9684859247026,343.0,464.0,True
2233,47,382.0,117.7029405675449,309.0,4679.0,True
866,182,2878.0,167.3051408548288,355.0,2184.0,True
2474,2,178.0,109.439373165517,133.0,4884.0,True
2107,60,406.0,171.0782926643558,485.0,4656.0,True
219,53,3885.0,436.7599252711056,692.0,1181.0,True
932,189,2817.0,180.96570218806363,292.0,2251.0,True
2017,120,776.0,175.43907756253853,295.0,4295.0,True
1010,192,2430.0,433.7785663102695,520.0,2641.0,True
899,136,2899.0,142.7283685067671,284.0,2181.0,True
2304,63,341.0,184.67209508358337,241.0,4744.0,True
2378,68,61.0,53.524395815289445,418.0,5024.0,True
1861,14,784.0,284.5456687191541,609.0,4303.0,True
2338,104,202.0,167.1217415917259,343.0,4887.0,True
1957,70,747.0,232.89143457878302,457.0,4343.0,True
2352,177,269.0,155.94880738537154,262.0,4822.0,True
2252,162,245.0,187.83267556982952,450.0,4847.0,True
707,29,3203.0,293.2619761628989,358.0,1894.0,True
1637,176,1422.0,137.15605686476752,346.0,3678.0,True
1893,91,1111.0,238.2337820290519,233.0,3990.0,True
2067,9,265.0,121.9700764875113,727.0,4837.0,True
2337,80,320.0,160.0151120246205,245.0,4785.0,True
1121,170,2424.0,259.22664913742113,303.0,2682.0,True
497,98,3770.0,273.79141794465136,241.0,1341.0,True
1216,58,2324.0,204.84083684946933,218.0,2789.0,True
2407,141,188.0,148.26758809545936,275.0,4930.0,True
1639,198,1546.0,190.84811435872874,240.0,3575.0,True
2198,138,354.0,183.0457812103209,446.0,4768.0,True
242,100,4340.0,207.4813468809599,236.0,784.0,True
1792,131,367.0,95.69834635600846,1169.0,4759.0,True
2176,39,307.0,213.58227445312423,534.0,4820.0,True
557,36,3390.0,287.2172727147847,520.0,1738.0,True
2393,19,9.0,10.835950350469686,496.0,5120.0,True
1871,178,1165.0,220.40299555627058,248.0,3966.0,True
1564,171,1734.0,217.50870641146383,183.0,3399.0,True
290,90,4298.0,279.8187323779099,169.0,835.0,True
50,16,4322.0,208.5496771340609,698.0,812.0,True
1257,33,2241.0,203.36632313986112,254.0,2900.0,True
440,38,3402.0,487.97580903046963,741.0,1741.0,True
1997,92,346.0,208.87147629446306,830.0,4797.0,True
1450,191,1816.0,209.18409439214983,330.0,3330.0,True
1373,118,1928.0,199.63593545717782,381.0,3219.0,True
1612,18,1685.0,149.0386498066569,157.0,3462.0,True
2177,32,397.0,194.98924260239008,460.0,4750.0,True
1663,72,892.0,216.1549838032886,872.0,4256.0,True
1920,55,937.0,167.95825989124003,400.0,4216.0,True
1996,7,811.0,212.41595113951325,376.0,4342.0,True
1521,137,1816.0,290.4254419503377,212.0,3339.0,True
1617,167,1113.0,257.4594315117861,736.0,4044.0,True
1553,144,1220.0,307.44753173576316,741.0,3938.0,True
1628,40,1688.0,217.2665576906798,155.0,3470.0,True
2243,75,496.0,145.1220428901317,280.0,4665.0,True
1002,125,2449.0,258.82000439615666,608.0,2719.0,True
2326,194,448.0,207.13911325732514,192.0,4721.0,True
2394,74,330.0,200.74043012557013,213.0,4840.0,True
809,135,3170.0,420.61920368504565,273.0,2009.0,True
841,48,2988.0,244.21967650991104,405.0,2193.0,True
1650,82,1639.0,147.36975680772173,177.0,3545.0,True
1999,49,800.0,242.26081299991708,419.0,4389.0,True
2212,13,579.0,223.66067977623135,280.0,4615.0,True
2433,166,174.0,103.4776032025766,325.0,5020.0,True
2014,41,855.0,106.12748400084044,344.0,4340.0,True
2175,4,358.0,184.7057589384181,554.0,4838.0,True
2060,139,656.0,135.75209715630524,448.0,4542.0,True
1814,161,1214.0,206.0437704826976,339.0,3984.0,True
2509,27,88.0,74.45460860296846,296.0,5111.0,True
1183,89,2337.0,368.6203157309009,358.0,2864.0,True
1958,52,319.0,128.51187488559603,997.0,4883.0,True
2566,119,9.0,17.31855458496769,277.0,5195.0,True
2008,115,959.0,172.58092708841636,259.0,4246.0,True
1525,160,1342.0,370.92019032878545,726.0,3866.0,True
1928,106,854.0,366.47427907919035,519.0,4356.0,True
265,21,4222.0,186.17536895747742,381.0,988.0,True
1189,10,2385.0,184.3111063426185,303.0,2826.0,True
2078,79,541.0,272.33610696870215,531.0,4671.0,True
2204,77,420.0,207.47454113457061,475.0,4804.0,True
1786,3,1005.0,252.97462878353303,640.0,4220.0,True
1340,187,1603.0,363.25882076915474,840.0,3630.0,True
1654,132,1036.0,317.4247868251202,827.0,4198.0,True
2332,26,579.0,189.47316141425344,125.0,4658.0,True
2104,190,630.0,247.97263849090277,438.0,4608.0,True
2188,124,152.0,92.84641499294435,776.0,5089.0,True
2541,168,267.0,147.4414545923283,115.0,4976.0,True
2246,65,336.0,124.46671216914166,517.0,4908.0,True
481,140,3649.0,270.58520007182534,535.0,1596.0,True
2554,158,239.0,99.41058093202682,124.0,5015.0,True
2287,87,246.0,136.55388818558146,529.0,5009.0,True
1661,28,1638.0,412.80024038530047,243.0,3623.0,True
1086,43,2492.0,162.50835812083133,459.0,2770.0,True
2517,1,201.0,104.58882976984565,241.0,5067.0,True
54,102,4925.0,359.98803963906613,227.0,347.0,True
413,78,3898.0,129.5100517027417,441.0,1382.0,True
2381,123,379.0,248.9895269951522,289.0,4903.0,True
2544,155,163.0,91.45713338394401,256.0,5120.0,True
1252,35,2372.0,111.02412056443447,277.0,2911.0,True
2184,8,646.0,174.18475997662037,331.0,4637.0,True
2217,0,488.0,293.80313272085846,450.0,4797.0,True
1385,193,2078.0,226.08546416574532,351.0,3207.0,True
1146,42,2381.0,306.7171426249767,471.0,2904.0,True
1926,50,1036.0,240.867611152202,416.0,4249.0,True
2376,179,299.0,216.61261056486276,383.0,4988.0,True
2459,143,317.0,153.27126437136175,236.0,4971.0,True
2557,76,192.0,139.45825507264604,197.0,5096.0,True
2507,116,137.0,66.82909677541265,344.0,5153.0,True
2325,88,312.0,173.17885218968104,456.0,4981.0,True
305,103,4031.0,260.06858834470665,560.0,1263.0,True
2267,23,405.0,193.02537226933043,440.0,4889.0,True
2218,30,276.0,164.26969794223112,669.0,5018.0,True
2542,186,176.0,82.8282765049292,259.0,5120.0,True
2405,99,325.0,171.44481312559805,323.0,4971.0,True
2109,149,868.0,203.46254431325076,260.0,4435.0,True
2222,66,455.0,219.48321500106516,494.0,4848.0,True
2402,51,413.0,162.49833621997675,248.0,4893.0,True
2329,117,277.0,218.90597235379374,498.0,5030.0,True
2491,121,246.0,153.56106784273933,290.0,5063.0,True
2417,170,459.0,192.33600881419528,186.0,4854.0,True
2279,107,597.0,196.62743606677486,249.0,4717.0,True
2354,105,301.0,172.89757710572584,450.0,5017.0,True
763,175,3279.0,325.8965183904575,396.0,2046.0,True
2027,153,982.0,174.5214291252859,327.0,4346.0,True
2611,111,111.0,72.65476870366474,220.0,5221.0,True
128,45,4705.0,193.25535297455545,359.0,628.0,True
2456,109,269.0,168.27530818523726,336.0,5067.0,True
1618,93,1754.0,140.7230898219062,276.0,3584.0,True
1529,148,1848.0,352.8470857460081,346.0,3491.0,True
2205,120,502.0,108.51284752607187,509.0,4838.0,True
153,174,4817.0,192.77988648968528,198.0,524.0,True
1754,96,1537.0,171.5035847362651,297.0,3806.0,True
2038,173,995.0,131.59509048355832,320.0,4355.0,True
2555,95,358.0,151.46545725743692,101.0,4995.0,True
1088,114,2455.0,248.869179357092,584.0,2900.0,True
2191,100,174.0,161.32078703909644,868.0,5183.0,True
1462,34,2130.0,191.89615077658496,212.0,3227.0,True
2004,130,979.0,174.8584460936679,413.0,4388.0,True
1821,157,1426.0,166.80245871369402,289.0,3941.0,True
2169,185,862.0,385.6077308241229,232.0,4509.0,True
2447,56,427.0,93.39606660575947,226.0,4944.0,True
1255,5,2417.0,189.08404945172995,314.0,2955.0,True
2496,94,461.0,184.7744567549289,129.0,4911.0,True
1951,112,1116.0,176.2526493869117,382.0,4257.0,True
594,181,3638.0,257.5141762442966,437.0,1735.0,True
255,165,4001.0,206.79503811747162,788.0,1373.0,True
1772,85,1585.0,203.1640040537306,237.0,3792.0,True
1895,104,1298.0,132.30387751037483,315.0,4082.0,True
2213,76,864.0,123.59516132104199,180.0,4516.0,True
1242,127,2552.0,273.4344981015479,222.0,2832.0,True
1220,54,2455.0,212.5045512825379,369.0,2945.0,True
2151,46,912.0,193.5426368827979,249.0,4495.0,True
2013,17,936.0,199.3568109682482,487.0,4483.0,True
1848,12,1522.0,126.51779022688268,218.0,3898.0,True
1769,93,1423.0,264.26059417726816,446.0,3999.0,True
2638,163,227.0,53.41784503843928,160.0,5196.0,True
1787,20,1532.0,141.7001302776884,313.0,3897.0,True
200,110,4857.0,148.61610647167976,136.0,579.0,True
2696,48,9.0,9.914485312356666,269.0,5429.0,True
999,97,2989.0,147.22130471039276,344.0,2451.0,True
2649,152,228.0,108.95633545699205,148.0,5217.0,True
2331,29,567.0,183.32268029200887,346.0,4879.0,True
459,129,3851.0,192.09970452713165,561.0,1596.0,True
2116,146,476.0,240.44635469522245,786.0,4973.0,True
2167,192,826.0,254.38250829279542,350.0,4625.0,True
815,81,3517.0,187.2765831867565,196.0,1938.0,True
2583,118,9.0,9.772411830253132,494.0,5450.0,True
2647,58,156.0,70.68397981664688,240.0,5305.0,True
1693,169,1796.0,117.18769383243958,245.0,3668.0,True
1904,108,1432.0,266.6859173532612,247.0,4035.0,True
611,197,3896.0,308.47328556112046,253.0,1571.0,True
1943,184,1227.0,336.1968796920651,385.0,4246.0,True
965,44,3168.0,148.17967500006515,275.0,2308.0,True
1567,9,1723.0,272.7043795316947,534.0,3758.0,True
1873,133,1585.0,124.5568339380908,173.0,3898.0,True
905,151,3072.0,376.42649603598505,507.0,2411.0,True
1027,150,3047.0,229.75807546300965,289.0,2445.0,True
2382,26,661.0,245.01551720638662,225.0,4839.0,True
2563,61,214.0,138.22357831353014,376.0,5290.0,True
2256,31,880.0,197.2509078693996,219.0,4627.0,True
2588,195,336.0,123.94648427912244,203.0,5172.0,True
2505,69,492.0,259.47299355936957,209.0,5016.0,True
2347,160,826.0,299.90906313805147,128.0,4683.0,True
2694,75,116.0,110.21929250225041,234.0,5393.0,True
1102,11,2781.0,296.17605535836753,389.0,2730.0,True
2399,115,493.0,207.16454677889203,382.0,5019.0,True
2178,122,881.0,187.6848474712158,336.0,4631.0,True
2051,134,936.0,258.5841352200131,505.0,4576.0,True
1742,159,1847.0,227.50243070230545,172.0,3665.0,True
2536,25,356.0,142.71719017093844,301.0,5156.0,True
2374,71,571.0,163.45721611968023,338.0,4941.0,True
2397,64,760.0,420.166074556958,120.0,4753.0,True
2200,142,934.0,249.47845169185933,253.0,4580.0,True
2269,65,133.0,57.710553546268955,927.0,5381.0,True
2632,176,301.0,130.27952114202395,191.0,5214.0,True
332,183,3823.0,216.21123724576051,926.0,1693.0,True
2600,63,372.0,220.20457423859784,156.0,5144.0,True
418,172,4145.0,160.75089193245546,425.0,1372.0,True
1395,15,2497.0,156.008251829715,147.0,3021.0,True
2463,180,336.0,182.1398237888613,446.0,5184.0,True
2530,57,314.0,154.69429859922008,357.0,5206.0,True
772,177,3110.0,144.46168031468247,748.0,2411.0,True
2288,59,303.0,138.68773290603644,738.0,5218.0,True
2251,67,850.0,190.3039275315434,277.0,4671.0,True
2297,98,638.0,181.60031484531152,393.0,4883.0,True
2158,147,1032.0,262.7611356440248,231.0,4491.0,True
693,194,3793.0,487.80308407911383,244.0,1742.0,True
2275,138,250.0,168.34112340945865,827.0,5288.0,True
1177,182,2717.0,208.06566874937988,326.0,2821.0,True
2055,83,1189.0,337.9884235522726,277.0,4356.0,True
1763,80,1750.0,135.56490649888454,275.0,3803.0,True
552,126,3775.0,80.37144235232826,569.0,1779.0,True
2526,136,510.0,113.49609426343564,203.0,5049.0,True
2434,22,395.0,158.68568745465916,468.0,5166.0,True
2193,141,979.0,177.97683694320446,270.0,4585.0,True
1784,173,1839.0,227.27997150614289,146.0,3725.0,True
2644,47,272.0,201.5692986345295,243.0,5294.0,True
2132,161,1040.0,211.87694313789567,314.0,4527.0,True
2461,62,486.0,224.5624689753175,346.0,5084.0,True
2488,131,296.0,178.01112083641124,515.0,5279.0,True
670,198,3854.0,370.6714623129306,279.0,1724.0,True
1333,199,2520.0,326.81201635552304,289.0,3070.0,True
206,156,4753.0,326.78109960216904,385.0,838.0,True
2570,24,286.0,233.91721391206386,386.0,5310.0,True
2155,74,994.0,322.1153056867506,352.0,4602.0,True
1072,154,2911.0,252.26795835291924,420.0,2686.0,True
2025,27,1125.0,222.7330296765199,456.0,4473.0,True
2645,60,313.0,242.28580894632415,235.0,5287.0,True
2380,191,677.0,133.28324726512918,318.0,4924.0,True
2532,73,275.0,101.41572230863693,476.0,5327.0,True
925,39,3314.0,198.71808501174243,350.0,2289.0,True
2736,43,151.0,132.55185969799507,243.0,5454.0,True
920,137,3419.0,442.58642291770553,258.0,2187.0,True
2372,72,717.0,188.09684640649976,287.0,4889.0,True
959,70,3409.0,336.4935012558455,187.0,2203.0,True
2663,79,142.0,110.55038335017491,374.0,5472.0,True
2066,82,1132.0,141.21140118199017,379.0,4485.0,True
2088,113,1216.0,381.90662466581153,275.0,4424.0,True
2755,35,127.0,86.97136293440875,260.0,5513.0,True
2593,91,218.0,117.47026002440596,443.0,5422.0,True
2706,6,232.0,130.86823951282182,241.0,5410.0,True
2322,178,849.0,271.50911832576463,274.0,4795.0,True
2398,190,597.0,148.82838792371115,414.0,5048.0,True
2369,68,428.0,136.82829491761714,619.0,5217.0,True
2138,14,1207.0,349.2099810355836,214.0,4439.0,True
1970,167,1292.0,435.08820757356995,448.0,4356.0,True
2597,41,352.0,181.15629451226098,315.0,5297.0,True
2618,149,427.0,135.0961793391383,214.0,5224.0,True
1577,189,1764.0,331.66828124828476,648.0,3890.0,True
2783,111,9.0,7.537987148790568,323.0,5647.0,True
360,151,4223.0,358.0960446151422,606.0,1433.0,True
2765,155,170.0,102.71598043204408,214.0,5487.0,True
2221,90,699.0,138.21744192044758,608.0,4961.0,True
337,48,3758.0,331.4274263924871,1112.0,1903.0,True
173,106,5002.0,205.83407290443012,284.0,662.0,True
2299,196,944.0,176.88167115389706,223.0,4720.0,True
1767,10,1734.0,284.94844396140064,389.0,3940.0,True
2766,123,161.0,85.26792089394075,240.0,5517.0,True
589,145,4047.0,226.25117915737525,347.0,1640.0,True
2385,7,916.0,256.9684512824147,155.0,4772.0,True
2684,33,344.0,193.45439403952545,209.0,5345.0,True
785,84,3597.0,88.48065422482757,403.0,2092.0,True
882,21,3526.0,417.9383314641304,304.0,2166.0,True
388,186,4070.0,125.96210053344018,747.0,1623.0,True
2006,108,1442.0,253.41403117543254,277.0,4252.0,True
1736,162,2041.0,188.93501849575674,172.0,3655.0,True
1135,2,3016.0,169.00989054415442,272.0,2681.0,True
2746,124,269.0,161.6666044771336,193.0,5431.0,True
2370,53,494.0,317.6514373253453,607.0,5206.0,True
1382,78,2347.0,339.4298333301391,503.0,3353.0,True
2650,158,233.0,170.48778257264007,398.0,5470.0,True
2648,92,448.0,290.16380128394223,187.0,5255.0,True
1915,166,1630.0,372.9774189258353,276.0,4079.0,True
342,188,4375.0,161.99903272067766,534.0,1335.0,True
2767,179,184.0,124.60923505188735,250.0,5533.0,True
2589,25,110.0,75.20507534623565,645.0,5615.0,True
339,148,4395.0,243.5124007415909,541.0,1333.0,True
1725,171,1831.0,200.86944194042422,429.0,3900.0,True
1828,46,1742.0,164.2821993715384,331.0,3991.0,True
2697,49,166.0,107.72144557450916,407.0,5567.0,True
2392,132,862.0,180.3132906021281,250.0,4873.0,True
2760,8,251.0,174.95414566547817,227.0,5484.0,True
1308,110,2751.0,265.29415179920835,241.0,2987.0,True
1634,50,2065.0,175.05994529411325,344.0,3673.0,True
2489,119,750.0,183.67734128028079,219.0,4991.0,True
2677,36,274.0,100.42948960948561,342.0,5467.0,True
2630,66,331.0,194.25036728882344,392.0,5412.0,True
2691,40,204.0,146.93148358435553,387.0,5540.0,True
1044,30,3065.0,277.3774066773932,476.0,2681.0,True
2494,52,314.0,181.8353747417182,653.0,5432.0,True
80,38,4739.0,119.74647277833161,848.0,1018.0,True
2745,1,134.0,58.212493395740836,407.0,5634.0,True
2856,159,9.0,36.1286362839,290.0,5767.0,True
1495,3,2460.0,158.17373052899057,246.0,3317.0,True
1471,55,2637.0,240.4661035825408,103.0,3140.0,True
1890,125,1798.0,356.25360091694677,228.0,3980.0,True
1531,128,2282.0,237.47297041355029,351.0,3497.0,True
1793,164,1702.0,196.02495894835366,486.0,4077.0,True
1157,175,2960.0,174.843375713701,370.0,2821.0,True
2687,13,357.0,216.4741284157443,284.0,5426.0,True
2823,20,144.0,86.36826480372156,238.0,5650.0,True
1773,102,1970.0,368.1064652478743,267.0,3827.0,True
2795,34,217.0,186.4218791591368,227.0,5581.0,True
1910,117,1469.0,201.11764315840728,535.0,4333.0,True
2203,89,963.0,201.18448012731326,512.0,4841.0,True
1277,85,2675.0,289.36679055493966,448.0,3130.0,True
463,86,4409.0,429.4072185845936,363.0,1403.0,True
2712,161,355.0,135.43952656021648,293.0,5468.0,True
96,19,5301.0,225.20733688810645,333.0,525.0,True
148,63,5166.0,320.3345523809594,337.0,660.0,True
2627,107,625.0,173.35143703601813,184.0,5203.0,True
667,28,3901.0,405.28835681148774,489.0,1929.0,True
1605,77,2132.0,328.8055497409266,408.0,3700.0,True
2858,160,83.0,54.65567039670564,265.0,5750.0,True
1130,184,3017.0,250.93998591595485,422.0,2816.0,True
1825,168,1751.0,275.05327082288994,428.0,4086.0,True
108,149,5259.0,339.52865837702143,357.0,580.0,True
2551,18,560.0,230.9387854059421,397.0,5280.0,True
2320,136,487.0,183.45475806129514,835.0,5354.0,True
1712,76,1884.0,284.06369666112187,498.0,3958.0,True
1720,4,2137.0,266.252129797994,251.0,3718.0,True
2901,82,9.0,4.873697545330691,285.0,5851.0,True
2868,122,9.0,7.804657800321812,343.0,5852.0,True
1410,17,2663.0,176.2199233117214,289.0,3213.0,True
565,93,4576.0,175.24949527057532,67.0,1304.0,True
182,195,4730.0,184.76758388588323,752.0,1153.0,True
906,156,3724.0,174.55492442512835,253.0,2162.0,True
2139,134,956.0,287.85635654927324,707.0,4933.0,True
2069,127,1406.0,328.28054831471155,374.0,4490.0,True
2582,154,611.0,209.25741056252915,332.0,5287.0,True
1705,87,1545.0,89.98249846884563,924.0,4370.0,True
2323,135,989.0,188.24936344234774,405.0,4927.0,True
2309,58,1037.0,271.1735746638423,370.0,4879.0,True
1964,103,1598.0,277.0224186519795,429.0,4322.0,True
1948,113,1898.0,448.5942994830193,153.0,4025.0,True
976,140,3562.0,192.65353168930193,306.0,2366.0,True
2817,29,125.0,109.44335284151985,408.0,5806.0,True
2924,146,58.0,42.715812013526914,264.0,5875.0,True
971,199,3637.0,311.87901090035325,266.0,2307.0,True
489,142,4548.0,410.7487069484034,318.0,1400.0,True
2270,101,896.0,257.1702289148186,605.0,5059.0,True
2904,67,164.0,111.44666120229654,219.0,5791.0,True
2120,148,1518.0,206.99666108613707,244.0,4438.0,True
2898,141,129.0,78.77604440688931,266.0,5829.0,True
76,137,5386.0,168.36401257167256,411.0,577.0,True
2757,174,9.0,10.935033849656099,701.0,5955.0,True
1398,9,2897.0,298.89212059266845,184.0,3069.0,True
758,44,3999.0,195.45823292095486,332.0,1976.0,True
2906,21,104.0,71.71810011324686,294.0,5874.0,True
2659,73,258.0,186.18854342107585,626.0,5720.0,True
258,94,4922.0,177.58363750421154,468.0,1065.0,True
2641,71,251.0,149.75764605089006,691.0,5738.0,True
1927,88,1457.0,265.9212196137066,697.0,4533.0,True
2781,153,344.0,213.56595896142042,327.0,5648.0,True
1645,35,2402.0,188.53035863986048,238.0,3595.0,True
2890,47,209.0,101.98965358278983,243.0,5791.0,True
1981,187,1600.0,338.8965082727312,462.0,4401.0,True
2406,26,670.0,246.7700906942388,678.0,5332.0,True
2357,91,1166.0,182.923294592053,267.0,4839.0,True
2421,112,968.0,119.62136494248338,367.0,5040.0,True
334,197,4884.0,220.4454133912091,355.0,1124.0,True
653,177,4345.0,473.05443816307394,249.0,1664.0,True
2761,0,280.0,121.78545900440174,470.0,5735.0,True
1713,39,1520.0,325.8818527903686,1040.0,4500.0,True
1036,126,3529.0,227.32638043096603,311.0,2495.0,True
2336,157,1221.0,214.72719368358528,266.0,4805.0,True
2622,48,208.0,164.67800682438872,803.0,5818.0,True
851,80,3929.0,122.369713605848,298.0,2098.0,True
2428,31,1139.0,247.4082662882588,206.0,4893.0,True
3038,135,9.0,17.653034621556746,251.0,6033.0,True
738,129,4167.0,268.65986133579355,281.0,1877.0,True
103,50,5199.0,118.50761772716001,636.0,846.0,True
1627,175,2173.0,202.7736430260051,561.0,3875.0,True
857,1,3865.0,145.7712713394718,374.0,2185.0,True
2631,188,833.0,233.85307375396238,197.0,5219.0,True
186,27,5341.0,223.1973684639759,303.0,711.0,True
1232,173,3257.0,341.80677131634184,200.0,2797.0,True
1583,110,2600.0,218.63012454015626,200.0,3455.0,True
1756,65,2104.0,279.82046077770906,435.0,3952.0,True
2100,138,1619.0,212.3047362604768,270.0,4438.0,True
2227,69,1385.0,254.2927938692173,317.0,4675.0,True
927,193,3701.0,198.49577523467778,422.0,2365.0,True
2534,139,793.0,388.4567176765645,419.0,5274.0,True
2727,143,332.0,219.81167324163627,542.0,5737.0,True
2686,144,244.0,110.03566907756932,683.0,5825.0,True
2912,145,259.0,121.68861670254097,223.0,5811.0,True
1210,167,3251.0,183.80714673352853,259.0,2821.0,True
943,61,3203.0,353.2211074646048,889.0,2873.0,True
1876,181,2086.0,381.405474439761,261.0,3993.0,True
273,130,5258.0,154.2084259957231,218.0,833.0,True
2776,182,388.0,169.21920754677492,397.0,5703.0,True
2785,102,490.0,131.74318686408827,277.0,5603.0,True
1684,152,2408.0,336.4195338399034,281.0,3688.0,True
544,51,4679.0,188.75568210383986,218.0,1418.0,True
2888,22,265.0,174.11624054240033,285.0,5833.0,True
1691,164,2446.0,293.9293187847728,237.0,3656.0,True
3020,3,236.0,123.17134921803358,111.0,5866.0,True
2759,23,367.0,159.0354711091071,479.0,5736.0,True
2044,16,1339.0,205.26829043852635,709.0,4767.0,True
2165,42,1504.0,182.57386683686244,335.0,4604.0,True
2558,133,915.0,312.8362616887175,296.0,5197.0,True
542,96,4699.0,322.9373684030218,218.0,1416.0,True
143,100,5553.0,251.06426438879407,256.0,563.0,True
2668,178,687.0,135.31049982835842,316.0,5431.0,True
1379,142,2905.0,285.3890626508333,371.0,3216.0,True
1503,166,2851.0,245.90794206135345,182.0,3272.0,True
2577,97,861.0,234.42225849810418,317.0,5265.0,True
232,99,5434.0,330.70711359180643,171.0,694.0,True
2533,12,890.0,246.09765543856895,392.0,5244.0,True
3079,4,83.0,66.97271895077401,203.0,6051.0,True
2877,43,242.0,75.9015652291242,366.0,5894.0,True
2846,108,489.0,144.37790103446773,194.0,5651.0,True
127,185,5122.0,395.03107202267233,763.0,1018.0,True
2995,128,173.0,58.86457100858448,247.0,5969.0,True
1752,190,2380.0,165.4904566074691,257.0,3763.0,True
2855,183,249.0,164.46665478453934,419.0,5895.0,True
1616,191,2655.0,192.798731452264,183.0,3491.0,True
1532,11,2775.0,382.06942868222325,224.0,3372.0,True
2470,165,572.0,308.78781435326397,828.0,5575.0,True
2651,170,845.0,350.7384267447524,232.0,5304.0,True
2854,57,351.0,186.7416158231276,329.0,5802.0,True
2793,150,377.0,153.91508239436794,428.0,5781.0,True
2671,198,736.0,252.61186686354907,306.0,5424.0,True
2844,118,422.0,160.97487045587667,285.0,5741.0,True
3033,89,188.0,101.3510445441074,203.0,5977.0,True
2782,120,247.0,170.78721038250194,599.0,5922.0,True
1546,13,2676.0,197.7311393844053,302.0,3493.0,True
247,14,5287.0,147.89606961491054,320.0,886.0,True
1923,41,1554.0,308.87046555899377,795.0,4619.0,True
1129,63,3442.0,232.50866183321872,340.0,2733.0,True
2878,136,459.0,80.8589908107194,190.0,5719.0,True
1939,116,2009.0,221.27351758956237,321.0,4174.0,True
1604,155,2688.0,204.34958614351694,206.0,3496.0,True
2264,24,1445.0,226.56312489323335,298.0,4740.0,True
2753,95,418.0,156.69719900944986,520.0,5767.0,True
3087,17,9.0,6.598827382690388,304.0,6178.0,True
2117,73,1528.0,213.96992240985327,472.0,4659.0,True
2784,45,473.0,193.26151597983878,389.0,5715.0,True
2431,83,1427.0,121.55126736799627,69.0,4762.0,True
1576,189,2616.0,228.30404910669472,336.0,3575.0,True
2815,163,526.0,313.06279846435723,272.0,5667.0,True
1419,79,2881.0,158.79716189766563,366.0,3312.0,True
1186,82,3425.0,291.76265084076266,260.0,2775.0,True
2569,84,986.0,265.53297963680745,290.0,5214.0,True
2660,90,783.0,200.8610501885332,327.0,5421.0,True
2487,151,1034.0,171.01646766332811,414.0,5175.0,True
2356,131,1252.0,249.45513057069132,392.0,4963.0,True
2414,169,1286.0,237.06862192780648,268.0,4931.0,True
2156,54,1517.0,253.5560523604672,452.0,4704.0,True
1984,64,1739.0,397.32416932937343,537.0,4485.0,True
2889,68,175.0,127.98563354720736,503.0,6051.0,True
2709,106,684.0,189.78326132990338,372.0,5546.0,True
2750,5,523.0,319.03959413801493,465.0,5708.0,True
2049,114,1832.0,162.92934089128613,333.0,4400.0,True
2194,76,1483.0,299.0518805428793,434.0,4750.0,True
2196,34,1240.0,310.81008435300635,677.0,4995.0,True
2667,199,862.0,241.072469381865,269.0,5375.0,True
2276,25,1523.0,374.37991117788033,251.0,4714.0,True
584,29,4735.0,329.23283838211205,217.0,1505.0,True
2537,67,1209.0,244.94969951027457,174.0,5031.0,True
2997,125,215.0,107.17425627759891,314.0,6042.0,True
2498,134,1043.0,183.61641160452038,435.0,5219.0,True
1371,60,2915.0,244.2043893600038,518.0,3351.0,True
1153,196,3371.0,189.16562503722736,448.0,2896.0,True
867,115,4153.0,201.91696965116142,290.0,2119.0,True
362,175,5002.0,172.96096221723943,439.0,1270.0,True
2628,194,991.0,277.478117235019,261.0,5281.0,True
1497,85,2685.0,325.49129095938906,515.0,3590.0,True
2300,46,1336.0,316.31115079079734,444.0,4941.0,True
1699,156,2610.0,216.52778190770925,236.0,3670.0,True
1104,159,3552.0,387.70222493076153,385.0,2728.0,True
2316,176,1371.0,162.0408226309705,395.0,4911.0,True
2656,104,992.0,236.65357352238436,214.0,5292.0,True
3142,71,166.0,99.32671828962917,140.0,6118.0,True
2942,111,207.0,126.47544821481539,436.0,6078.0,True
1708,172,2571.0,179.90696152369136,265.0,3715.0,True
141,40,5588.0,317.5562119235007,399.0,701.0,True
2870,15,188.0,133.38886166624147,586.0,6102.0,True
3109,137,217.0,151.79743574780588,159.0,6078.0,True
2446,171,1221.0,133.23864623664846,356.0,5074.0,True
1852,18,2388.0,124.62172516536776,228.0,3912.0,True
2427,44,1281.0,274.1720023301305,336.0,5020.0,True
2879,184,387.0,238.30264634280866,384.0,5917.0,True
2810,12,477.0,165.6506078326385,448.0,5835.0,True
2265,188,1630.0,280.647262716642,235.0,4682.0,True
684,192,4336.0,369.78995328196726,501.0,1982.0,True
2590,98,977.0,328.2146589012798,370.0,5341.0,True
2981,166,400.0,148.54665434156388,216.0,5919.0,True
2725,132,840.0,180.0564115773526,288.0,5480.0,True
2801,105,496.0,129.55764782221792,448.0,5825.0,True
3023,107,309.0,180.2852338103911,252.0,6014.0,True
1664,109,2635.0,339.7652699947837,304.0,3689.0,True
2090,36,1732.0,194.28414157857,441.0,4597.0,True
3022,113,247.0,96.89898818790651,323.0,6083.0,True
3190,130,100.0,88.7099291257216,180.0,6232.0,True
3121,126,132.0,125.20122101420347,269.0,6203.0,True
2142,58,1899.0,310.7907800569554,208.0,4439.0,True
2126,168,1898.0,269.68518629527426,233.0,4441.0,True
1995,158,2122.0,336.75508459742184,256.0,4222.0,True
3004,30,323.0,142.4484348423044,288.0,6022.0,True
1073,152,3631.0,141.23765853390077,451.0,2725.0,True
2920,65,556.0,226.96930749054243,198.0,5802.0,True
2448,42,1385.0,295.4426231064289,256.0,4974.0,True
2721,119,889.0,151.8277739634978,286.0,5471.0,True
1888,53,2323.0,258.9099262273147,288.0,4037.0,True
1644,81,2602.0,288.43097543722337,402.0,3758.0,True
2415,38,1458.0,193.36257030562507,241.0,4905.0,True
1396,75,3012.0,168.8659258551031,472.0,3351.0,True
2458,93,1256.0,185.33396741155119,375.0,5110.0,True
2911,76,75.0,62.63836735010593,705.0,6292.0,True
2974,66,447.0,152.17155674544037,224.0,5921.0,True
3003,8,307.0,166.52078592672936,327.0,6061.0,True
1831,70,1743.0,271.1531325137603,963.0,4627.0,True
2591,6,1167.0,152.52505746430296,235.0,5206.0,True
998,62,3781.0,184.968563702024,491.0,2592.0,True
2596,74,1041.0,256.2539719910331,351.0,5332.0,True
1743,154,2503.0,303.3950465655474,377.0,3871.0,True
2744,56,624.0,275.55093622461135,526.0,5750.0,True
2733,21,883.0,109.09672639920888,295.0,5498.0,True
2955,123,330.0,159.09518067615647,384.0,6054.0,True
1203,9,3462.0,314.8587465963153,375.0,2922.0,True
2180,121,1851.0,201.48517461153997,238.0,4537.0,True
3073,149,292.0,153.91576848212424,263.0,6102.0,True
1347,27,3278.0,160.43323240505325,319.0,3117.0,True
3210,43,117.0,114.0362042943215,208.0,6285.0,True
2754,180,190.0,114.48874414022444,963.0,6215.0,True
2956,186,503.0,268.7800622287163,230.0,5903.0,True
2764,193,618.0,180.90955815003298,517.0,5790.0,True
2896,72,495.0,251.1446479855937,356.0,5913.0,True
1241,146,3580.0,312.0388456723219,221.0,2829.0,True
1603,91,2838.0,182.22485242261607,286.0,3574.0,True
2979,92,262.0,129.72413847304105,449.0,6150.0,True
2384,165,1306.0,287.04308305498995,491.0,5108.0,True
1882,88,2383.0,204.9402771862241,295.0,4032.0,True
1294,124,3405.0,162.18595682797923,290.0,3011.0,True
2538,20,1257.0,340.05151113779397,302.0,5159.0,True
2914,167,409.0,201.4043274306504,423.0,6011.0,True
2435,3,1351.0,127.76353676830237,371.0,5069.0,True
2643,129,1156.0,232.1983571289836,226.0,5277.0,True
1801,19,2475.0,421.9857356524843,349.0,3958.0,True
1101,55,3557.0,293.6527187036675,536.0,2877.0,True
1885,169,2412.0,257.2865159740025,290.0,4035.0,True
613,102,4750.0,349.8874969498669,383.0,1702.0,True
2655,162,1106.0,172.60016371171884,269.0,5346.0,True
3015,117,287.0,151.3898477476209,419.0,6169.0,True
2091,94,1930.0,255.13641664121687,371.0,4527.0,True
102,2,5986.0,120.91208240454368,268.0,476.0,True
3150,153,182.0,125.41026648955412,292.0,6282.0,True
1993,161,2316.0,245.51783081719245,189.0,4151.0,True
331,187,5322.0,436.34045176024233,387.0,1151.0,True
3031,26,286.0,206.17445532972002,417.0,6190.0,True
1169,181,3750.0,190.0914812040816,248.0,2727.0,True
530,157,5012.0,174.37106422403886,295.0,1466.0,True
2730,86,309.0,138.0810182279957,971.0,6171.0,True
2042,24,1991.0,248.29302314786932,440.0,4493.0,True
3052,16,194.0,134.955529967437,481.0,6291.0,True
2845,195,718.0,129.39684312722002,316.0,5772.0,True
1863,118,2516.0,90.21860934705487,281.0,3979.0,True
3005,141,266.0,132.2737840210504,495.0,6231.0,True
2070,52,2018.0,236.5035037626963,360.0,4480.0,True
44,101,5894.0,136.6723007933844,508.0,611.0,True
3035,135,316.0,187.74224038668393,411.0,6189.0,True
2779,127,753.0,327.3850628163819,439.0,5755.0,True
2124,111,1628.0,125.00001806296079,679.0,4882.0,True
3225,15,112.0,80.57869808747726,294.0,6398.0,True
2535,144,1478.0,162.85301796654585,180.0,5035.0,True
1777,112,2755.0,254.39948751823974,200.0,3764.0,True
3117,142,483.0,224.5397880680521,112.0,6038.0,True
72,179,5810.0,239.74546173042194,558.0,717.0,True
2751,50,1008.0,173.69850608623156,275.0,5519.0,True
3185,143,204.0,123.21919098775396,284.0,6326.0,True
1310,168,3662.0,189.895067692174,120.0,2869.0,True
2313,35,1812.0,338.3657939505426,208.0,4721.0,True
2147,0,1868.0,366.65749153939566,430.0,4666.0,True
2867,190,760.0,280.8315545373801,271.0,5776.0,True
3285,194,9.0,9.859132798968576,317.0,6530.0,True
2678,167,1007.0,136.79871151729594,409.0,5534.0,True
2988,49,355.0,179.640981761382,475.0,6186.0,True
1917,78,2490.0,268.81334696884153,247.0,4053.0,True
723,140,4781.0,298.97149987091353,198.0,1770.0,True
2412,103,1535.0,227.5827783304551,358.0,5017.0,True
3243,128,9.0,5.067710849512644,407.0,6544.0,True
3231,79,215.0,111.05630039357598,223.0,6340.0,True
1562,44,2934.0,371.4074752831496,409.0,3623.0,True
3008,160,408.0,172.03026372975978,411.0,6150.0,True
2740,145,322.0,168.04643002914887,1018.0,6237.0,True
2916,39,701.0,107.11351670415043,260.0,5858.0,True
2728,77,1029.0,178.3475990633448,335.0,5531.0,True
237,3,5583.0,355.94678854245285,448.0,983.0,True
1093,14,3872.0,392.58044818491794,374.0,2695.0,True
2478,31,1547.0,306.3640916798011,272.0,5026.0,True
210,23,5749.0,238.39372070227196,365.0,828.0,True
596,45,4755.0,281.117160428035,526.0,1826.0,True
2440,82,1469.0,208.7036806878747,408.0,5114.0,True
2958,1,407.0,220.66450840752788,504.0,6180.0,True
2305,87,1947.0,157.95401103237893,135.0,4640.0,True
2519,173,758.0,148.20278629483485,1001.0,5831.0,True
2954,10,377.0,157.04916805462773,547.0,6217.0,True
1418,90,3363.0,361.1806791187556,289.0,3235.0,True
1116,122,3896.0,220.03752882923905,332.0,2703.0,True
2847,133,663.0,330.15997179081603,481.0,5940.0,True
3288,68,100.0,67.80891888769216,286.0,6505.0,True
2550,116,727.0,182.10221161056975,1003.0,5879.0,True
2123,89,2180.0,165.74611945207027,225.0,4427.0,True
1687,114,2810.0,204.84480553414525,393.0,3805.0,True
1966,67,2447.0,106.1685561587437,271.0,4168.0,True
545,177,5194.0,338.2577781445865,232.0,1433.0,True
3001,175,441.0,43.54278044982218,458.0,6189.0,True
3122,136,153.0,133.87590080385453,543.0,6478.0,True
2054,178,2155.0,204.85886444421786,401.0,4476.0,True
2220,199,1965.0,147.68270261307705,316.0,4667.0,True
2843,7,468.0,231.37516760607824,709.0,6164.0,True
2991,36,622.0,134.9347933040702,297.0,6011.0,True
2813,147,445.0,205.44279886086863,796.0,6190.0,True
1542,64,3101.0,192.97708954588504,353.0,3535.0,True
3102,69,413.0,236.5722704700687,325.0,6223.0,True
3114,197,310.0,173.7758735352946,408.0,6331.0,True
2133,189,2108.0,320.10251365484186,319.0,4536.0,True
3161,99,342.0,199.8926867246866,295.0,6303.0,True
2811,110,992.0,150.02536602580955,271.0,5660.0,True
3131,48,348.0,127.44452973816746,353.0,6305.0,True
1380,115,3629.0,346.40475561546566,180.0,3025.0,True
3223,164,243.0,137.40939051611417,317.0,6415.0,True
3148,41,414.0,131.79125156309968,259.0,6247.0,True
3193,40,207.0,142.89949834699036,408.0,6463.0,True
3054,148,536.0,111.05822271105812,323.0,6139.0,True
1830,29,2830.0,139.6493995342317,184.0,3845.0,True
1199,95,3560.0,225.84981241181157,577.0,3115.0,True
1749,154,2991.0,287.6791924436058,186.0,3687.0,True
404,182,5350.0,195.58933482465656,424.0,1328.0,True
3168,85,213.0,120.79200666896442,441.0,6465.0,True
1698,120,2984.0,207.80345935230045,262.0,3696.0,True
3145,47,358.0,162.55791296436487,342.0,6322.0,True
1877,106,2711.0,473.21263770193895,237.0,3970.0,True
3103,139,209.0,145.17094833433453,575.0,6473.0,True
3120,80,432.0,185.15636423772307,320.0,6250.0,True
2443,18,1713.0,207.30636079780328,260.0,4970.0,True
3171,138,319.0,188.4407902595439,338.0,6365.0,True
3106,134,292.0,213.90225570234784,476.0,6393.0,True
3141,12,174.0,119.97080952764284,536.0,6512.0,True
3136,34,76.0,58.11273041778302,646.0,6615.0,True
2303,152,1620.0,174.3440000292487,571.0,5072.0,True
705,109,4828.0,330.72724422624214,333.0,1865.0,True
2387,62,1892.0,378.5557398372689,192.0,4810.0,True
2565,17,1533.0,201.9143020746052,253.0,5171.0,True
2559,151,1081.0,270.0522635148268,721.0,5624.0,True
3232,198,319.0,177.9353853411462,272.0,6390.0,True
2444,33,1847.0,262.92299707463854,155.0,4868.0,True
3032,159,826.0,267.8637832328627,118.0,5892.0,True
2881,83,841.0,118.75458527567116,347.0,5881.0,True
2969,162,692.0,234.70047969434532,341.0,6031.0,True
3057,65,534.0,155.28343943106273,369.0,6189.0,True
2508,184,1109.0,300.9916309286726,804.0,5617.0,True
2777,149,962.0,178.62406185919463,458.0,5765.0,True
3127,163,346.0,196.17091930179242,441.0,6384.0,True
3202,102,462.0,128.0825037789269,202.0,6269.0,True
3070,156,631.0,102.51403098612364,265.0,6100.0,True
2408,186,1352.0,252.58366640493452,722.0,5379.0,True
2581,81,1483.0,148.51928094435158,297.0,5249.0,True
2692,137,1273.0,200.7416968131588,314.0,5469.0,True
3062,73,673.0,193.8476884543703,244.0,6069.0,True
3332,53,154.0,117.35347751276105,292.0,6591.0,True
3369,66,160.0,85.47504567478396,220.0,6588.0,True
3017,94,201.0,103.58855555651243,796.0,6548.0,True
3082,108,541.0,261.19020135601164,345.0,6209.0,True
3037,180,207.0,161.02841970778158,770.0,6552.0,True
892,107,4214.0,393.94453717954775,662.0,2546.0,True
3051,155,347.0,250.24869175741338,607.0,6413.0,True
672,63,4967.0,329.38363184096875,349.0,1797.0,True
2572,150,1611.0,354.6870426961017,224.0,5154.0,True
2676,38,1335.0,376.7590406553697,309.0,5432.0,True
3474,103,56.0,49.86995767813458,166.0,6713.0,True
1298,4,3804.0,325.0356647485278,238.0,2965.0,True
2741,3,1240.0,204.25003145908676,311.0,5532.0,True
2675,39,1378.0,200.24793922266605,274.0,5395.0,True
621,59,5080.0,160.5029426868063,354.0,1693.0,True
2700,168,1079.0,106.5780579550597,531.0,5695.0,True
3306,46,266.0,131.5723543726539,251.0,6509.0,True
3320,75,226.0,84.15060850703807,269.0,6549.0,True
3134,185,424.0,202.53686378088722,395.0,6352.0,True
1541,5,3317.0,242.21164757470777,277.0,3459.0,True
1284,174,3778.0,115.8159812392855,310.0,3002.0,True
880,130,4671.0,202.0270166323146,252.0,2111.0,True
3266,67,292.0,143.4165908230488,310.0,6491.0,True
2970,158,674.0,169.15413656509662,421.0,6112.0,True
3308,172,281.0,139.94792781688585,244.0,6505.0,True
3271,171,113.0,90.55435162359342,487.0,6677.0,True
1171,74,4017.0,202.43350205182284,294.0,2774.0,True
2438,142,1733.0,188.20000681240347,359.0,5059.0,True
3242,60,243.0,164.10843728527246,414.0,6550.0,True
1824,105,2832.0,242.7424207570897,305.0,3963.0,True
3177,170,327.0,179.80023917131183,440.0,6471.0,True
2840,192,839.0,219.49656667549226,516.0,5966.0,True
2578,93,1245.0,187.81954115135628,614.0,5563.0,True
3228,183,486.0,254.14487900621577,219.0,6324.0,True
2992,132,870.0,233.8827429313049,226.0,5944.0,True
3324,113,251.0,141.68649279398807,278.0,6564.0,True
3507,189,9.0,8.29465069948342,216.0,6806.0,True
1797,71,2688.0,248.23599543892206,534.0,4129.0,True
2482,72,1470.0,263.1726269521561,590.0,5349.0,True
3039,84,432.0,199.87621001797459,604.0,6389.0,True
1387,179,3349.0,342.1489739139437,617.0,3476.0,True
1201,45,3958.0,285.91204466795534,331.0,2875.0,True
3233,191,395.0,246.0949963004476,322.0,6440.0,True
1716,104,3206.0,175.36589692877516,171.0,3633.0,True
419,44,5319.0,112.41632453760687,575.0,1523.0,True
2980,50,858.0,137.89282768655698,289.0,5990.0,True
1432,6,3442.0,226.2471556396324,441.0,3407.0,True
2838,11,1027.0,173.37905441088387,384.0,5828.0,True
3194,22,281.0,141.08999297600437,517.0,6574.0,True
2121,152,2492.0,232.970541081792,169.0,4364.0,True
3239,196,315.0,169.96077086267795,421.0,6549.0,True
1133,92,4093.0,132.5921943704623,374.0,2773.0,True
3214,131,274.0,169.57193916897126,508.0,6594.0,True
3118,146,722.0,152.01320425113045,218.0,6146.0,True
697,97,4758.0,266.15714431368593,600.0,2110.0,True
3254,13,544.0,319.68407527839156,177.0,6330.0,True
3200,51,222.0,107.32524026894143,587.0,6652.0,True
679,123,5188.0,242.39077158323767,220.0,1688.0,True
2321,173,2182.0,244.51872667614057,182.0,4702.0,True
3165,129,701.0,254.52309528383367,169.0,6188.0,True
325,30,5745.0,292.6889027678956,392.0,1146.0,True
3186,125,332.0,158.90342062671152,525.0,6568.0,True
2599,128,1575.0,272.9608030423929,342.0,5326.0,True
3405,101,262.0,143.5114613596853,217.0,6640.0,True
3389,85,111.0,54.71939688535217,387.0,6791.0,True
2829,176,982.0,331.68200895805853,492.0,5921.0,True
2190,100,2290.0,170.47549779795324,300.0,4615.0,True
2770,117,1203.0,232.93465629199503,413.0,5704.0,True
2925,79,902.0,198.15406159173722,393.0,6005.0,True
3236,99,696.0,190.52559884236825,87.0,6211.0,True
2449,68,1534.0,277.5277117873848,658.0,5376.0,True
2720,87,1430.0,368.5284251784259,305.0,5490.0,True
2268,133,2274.0,174.73179762140765,200.0,4651.0,True
1936,19,2629.0,497.6401656040237,448.0,4296.0,True
3360,8,232.0,192.67909471705866,340.0,6693.0,True
1914,2,2809.0,271.15348759812326,317.0,4119.0,True
3230,57,414.0,187.30659796721002,400.0,6515.0,True
3207,70,244.0,138.7084195072508,615.0,6685.0,True
3101,58,379.0,218.24722160158365,675.0,6567.0,True
3157,91,803.0,158.02760249179977,145.0,6148.0,True
2211,61,2386.0,313.01090758448674,235.0,4570.0,True
3301,157,306.0,156.11783631059373,406.0,6651.0,True
1268,42,3691.0,189.06278376970292,604.0,3268.0,True
2805,52,1040.0,422.68486615711646,538.0,5919.0,True
2400,96,1414.0,403.7887463745348,908.0,5545.0,True
3179,54,360.0,141.3105288779478,568.0,6600.0,True
3426,121,359.0,205.66041392268326,146.0,6602.0,True
3348,14,226.0,130.08979370306076,408.0,6735.0,True
1555,21,3411.0,173.5247346923798,351.0,3550.0,True
2799,112,1318.0,335.2033766126027,271.0,5644.0,True
3412,24,312.0,120.18473842134541,211.0,6651.0,True
3611,158,9.0,16.37638322990789,176.0,6957.0,True
3318,9,232.0,157.3328032729378,454.0,6734.0,True
2056,23,2519.0,306.3324537114725,369.0,4449.0,True
2935,98,412.0,252.71850894595426,928.0,6556.0,True
3153,76,473.0,229.89836203353056,503.0,6499.0,True
2122,169,2425.0,328.6834234248388,350.0,4548.0,True
136,180,6110.0,242.46606679660303,580.0,865.0,True
3635,51,24.0,16.5367773869198,132.0,6952.0,True
3560,66,9.0,27.280340864425,295.0,6976.0,True
1633,127,3350.0,130.5023857305569,317.0,3643.0,True
3205,166,768.0,140.6072709551965,157.0,6225.0,True
2742,26,1136.0,347.97857706560006,638.0,5859.0,True
2814,54,977.0,138.74199645648162,624.0,6018.0,True
967,124,4680.0,218.8420538496149,280.0,2316.0,True
2976,168,1011.0,190.42123187637674,289.0,5986.0,True
2411,37,1879.0,147.82081814539137,459.0,5118.0,True
1837,195,3085.0,300.34735896112517,244.0,3913.0,True
2197,49,2326.0,220.79774654920527,352.0,4672.0,True
2048,80,2537.0,354.96159280715045,395.0,4462.0,True
302,88,6142.0,262.8125585283398,158.0,858.0,True
3425,111,218.0,74.4767825779786,328.0,6784.0,True
3423,194,300.0,149.68514831833448,252.0,6703.0,True
2312,55,2295.0,298.88925856865706,195.0,4708.0,True
726,107,5084.0,190.37760127591935,346.0,1923.0,True
3401,15,325.0,158.01099546978978,266.0,6683.0,True
3522,64,147.0,127.17947516311767,243.0,6863.0,True
3475,7,291.0,146.1455814487565,171.0,6719.0,True
3342,144,272.0,158.45697830769973,425.0,6742.0,True
164,78,6065.0,380.20986900023956,599.0,950.0,True
2401,161,2181.0,310.05634086972367,195.0,4836.0,True
3273,90,559.0,291.465604192555,265.0,6458.0,True
2293,149,2169.0,172.6041090228191,379.0,4863.0,True
3502,10,234.0,195.12799299402207,214.0,6799.0,True
1760,25,3264.0,301.8520809670639,251.0,3773.0,True
2292,5,1820.0,260.65609577968456,733.0,5217.0,True
2442,126,1926.0,144.0874019496438,406.0,5114.0,True
786,145,5122.0,296.56276791963256,219.0,1919.0,True
3123,167,743.0,125.21922547159409,363.0,6299.0,True
2512,86,1601.0,251.30272434432223,626.0,5443.0,True
3043,31,844.0,267.26955404154495,407.0,6201.0,True
1226,16,4228.0,272.74918205781864,229.0,2818.0,True
3480,82,150.0,89.72257867099599,346.0,6896.0,True
3429,118,317.0,173.6811030883288,272.0,6735.0,True
2913,178,1084.0,120.55485875869495,380.0,5968.0,True
3432,181,326.0,184.82268671725032,258.0,6727.0,True
3344,38,496.0,193.0672201571168,238.0,6557.0,True
3489,164,224.0,130.26604120519048,262.0,6830.0,True
3237,177,148.0,94.20157676027905,783.0,6908.0,True
1969,33,2709.0,253.31719948193026,447.0,4354.0,True
1739,47,2897.0,178.44709849551762,690.0,4175.0,True
2662,141,1784.0,135.866432833349,194.0,5292.0,True
1377,160,3858.0,401.7001284554965,384.0,3227.0,True
3333,187,293.0,160.86724803131074,493.0,6792.0,True
3491,36,156.0,95.6254851697325,360.0,6929.0,True
3596,63,225.0,131.91781734365094,109.0,6861.0,True
2466,184,1980.0,332.18433741238,367.0,5107.0,True
2933,35,1330.0,169.20463337672524,132.0,5757.0,True
1899,56,2690.0,306.54358562862393,617.0,4400.0,True
3331,18,607.0,161.18651067444338,188.0,6484.0,True
3508,116,362.0,190.68121293748544,135.0,6730.0,True
3305,175,673.0,237.8278895193498,162.0,6419.0,True
3483,136,354.0,201.04227952993747,188.0,6741.0,True
1502,20,3774.0,9.184995958489045,232.0,3322.0,True
3479,69,137.0,105.79177593520238,410.0,6959.0,True
2792,114,1119.0,171.32360270192436,627.0,5978.0,True
1631,41,3162.0,341.669853060283,611.0,3935.0,True
454,73,5448.0,160.9177294992393,634.0,1662.0,True
3605,168,9.0,1.623573415904878,335.0,7102.0,True
2884,199,1281.0,206.08540462321955,294.0,5837.0,True
3204,150,774.0,229.5215217560877,284.0,6351.0,True
3548,65,246.0,121.23073678611577,222.0,6879.0,True
3274,109,613.0,159.54113213439942,320.0,6514.0,True
3067,154,1075.0,200.5314252020853,223.0,6052.0,True
437,27,5660.0,125.65537998819613,477.0,1469.0,True
3468,197,207.0,119.10336805191675,382.0,6923.0,True
2182,119,2506.0,182.62363909383203,324.0,4625.0,True
1776,77,3261.0,304.10883390339524,315.0,3877.0,True
3437,143,402.0,207.22170172719174,255.0,6741.0,True
3307,193,478.0,192.0426212843538,405.0,6665.0,True
3550,120,55.0,37.00281138611646,428.0,7089.0,True
23,103,6875.0,306.62283590216384,224.0,272.0,True
3564,3,198.0,124.43979052090417,257.0,6951.0,True
3574,156,180.0,81.49502468809163,259.0,6971.0,True
3143,110,822.0,227.57193679704565,353.0,6331.0,True
2865,115,1176.0,279.480633388955,487.0,5982.0,True
2899,94,1057.0,186.18573200201863,538.0,6102.0,True
3659,98,9.0,6.070308605279291,273.0,7151.0,True
1262,165,4233.0,234.34501807478284,280.0,2930.0,True
2608,170,1372.0,232.9876695343096,795.0,5791.0,True
2808,48,1521.0,140.75247626518225,269.0,5652.0,True
3384,146,537.0,161.4599344807119,244.0,6638.0,True
903,89,5111.0,413.5636735262323,165.0,2065.0,True
3169,151,814.0,224.02219486650546,341.0,6365.0,True
2836,152,1517.0,264.10463722973964,222.0,5663.0,True
2900,62,1265.0,280.8837272944167,350.0,5916.0,True
1619,12,3652.0,180.55976880717577,226.0,3535.0,True
3512,30,129.0,122.3140594906401,454.0,7058.0,True
3009,40,1238.0,248.3988768913306,216.0,5956.0,True
1074,0,4140.0,207.23045092904155,780.0,3056.0,True
1015,183,4843.0,171.6620864790183,226.0,2360.0,True
3045,114,505.0,255.40787693199871,906.0,6702.0,True
2724,4,1790.0,261.2590584029146,233.0,5424.0,True
3007,102,1241.0,189.2220358027525,236.0,5974.0,True
2681,191,1861.0,174.99593329231973,227.0,5354.0,True
3291,29,768.0,289.89176086064447,222.0,6447.0,True
363,1,6197.0,179.89841269187977,188.0,1019.0,True
563,153,5649.0,253.03118508694425,334.0,1567.0,True
3270,122,517.0,296.30092001546325,514.0,6701.0,True
1041,46,4858.0,208.1660906761932,161.0,2360.0,True
2484,138,1517.0,236.18454659114994,944.0,5704.0,True
3055,67,1082.0,193.56118279686112,322.0,6140.0,True
3651,196,225.0,161.3554906327166,143.0,6998.0,True
3710,54,74.0,76.76207525353233,188.0,7156.0,True
2802,104,1295.0,184.0147616441723,560.0,5937.0,True
3081,58,1123.0,223.6890096403304,248.0,6110.0,True
251,75,5680.0,321.32550307474077,975.0,1554.0,True
3570,159,317.0,184.33699948951622,223.0,6928.0,True
2560,9,1579.0,224.59253967303667,759.0,5666.0,True
1672,131,3473.0,206.00405514575397,380.0,3776.0,True
3394,43,480.0,226.46842156130532,362.0,6772.0,True
158,147,6510.0,201.31692385921696,406.0,745.0,True
3484,79,556.0,258.59430197380334,147.0,6702.0,True
478,117,5909.0,401.0815029543407,293.0,1351.0,True
3361,177,528.0,126.84928054805597,379.0,6734.0,True
3660,98,9.0,6.956943782039839,377.0,7255.0,True
3689,57,193.0,114.49993632258382,149.0,7075.0,True
1020,105,4924.0,424.2830868469123,201.0,2345.0,True
3154,87,980.0,135.26461620158244,290.0,6289.0,True
3581,81,282.0,174.16390023018366,271.0,6998.0,True
2752,74,1611.0,484.3606031613397,431.0,5678.0,True
610,84,5601.0,179.6081951722407,371.0,1689.0,True
2547,100,2220.0,337.08490610060005,203.0,5072.0,True
3598,59,371.0,190.2092333210943,171.0,6926.0,True
3712,26,67.0,43.576129682827215,262.0,7231.0,True
3603,192,181.0,118.92034993965198,360.0,7123.0,True
2567,140,2245.0,254.56471726820507,146.0,5066.0,True
3703,80,178.0,72.78048866445113,171.0,7133.0,True
3382,72,655.0,221.06129481475955,267.0,6657.0,True
1071,137,4909.0,379.803335206203,145.0,2407.0,True
3269,44,626.0,183.48534030812647,504.0,6691.0,True
3439,96,212.0,184.38251973954337,612.0,7105.0,True
1855,13,3418.0,279.303947723661,212.0,3900.0,True
3385,169,552.0,158.8805914711386,372.0,6766.0,True
2999,171,1221.0,129.85782555256336,371.0,6100.0,True
37,125,6939.0,183.89811701750637,291.0,383.0,True
3322,34,495.0,184.4320855161498,541.0,6827.0,True
3391,101,164.0,61.563617713906304,750.0,7159.0,True
392,106,5673.0,334.51204463276144,763.0,1650.0,True
3443,145,547.0,177.23369485440307,278.0,6776.0,True
3329,107,808.0,192.3185508245333,223.0,6516.0,True
2564,174,2132.0,283.48842285089415,283.0,5197.0,True
3498,52,218.0,144.22011739874125,540.0,7119.0,True
2102,66,2956.0,273.3304976228906,221.0,4389.0,True
2646,189,2016.0,368.280892231071,276.0,5336.0,True
2539,28,2335.0,341.2605673769703,158.0,5018.0,True
602,31,5807.0,168.4050677422349,238.0,1546.0,True
1213,39,4407.0,155.20052221198446,378.0,2946.0,True
3547,132,414.0,145.15242021034624,284.0,6940.0,True
3765,56,84.0,58.90866247980826,204.0,7273.0,True
3585,53,352.0,155.62441940245577,274.0,7006.0,True
2983,179,1271.0,269.22624738104133,389.0,6096.0,True
3584,11,143.0,65.92480473618414,493.0,7225.0,True
3499,134,409.0,193.31301438392256,387.0,6968.0,True
3665,51,204.0,130.99121633414262,288.0,7175.0,True
3428,153,739.0,265.1693454475336,186.0,6648.0,True
3195,23,1213.0,293.7033591955993,121.0,6178.0,True
3572,83,349.0,187.39190246415066,336.0,7046.0,True
2290,48,2583.0,253.46149779549654,332.0,4813.0,True
3640,22,307.0,125.74642144306506,257.0,7091.0,True
3762,160,158.0,80.19901941132666,175.0,7241.0,True
2009,133,3095.0,202.42546754031275,321.0,4308.0,True
2235,33,2736.0,335.01356192715,294.0,4667.0,True
3283,126,641.0,184.20617970589655,552.0,6763.0,True
3616,172,222.0,157.6349639382247,397.0,7182.0,True
1352,190,4454.0,129.67043749670916,146.0,2950.0,True
1359,139,4038.0,441.0930713618891,558.0,3367.0,True
914,148,5174.0,345.93748160884377,311.0,2235.0,True
2807,142,1474.0,256.0206681589565,556.0,5939.0,True
1703,184,3730.0,200.73963814042096,244.0,3683.0,True
776,144,5362.0,189.9888377716914,388.0,2056.0,True
3529,95,103.0,85.27614848283113,687.0,7316.0,True
2986,195,1309.0,297.58922652174437,402.0,6112.0,True
3409,2,674.0,137.1105779369444,315.0,6749.0,True
3700,112,246.0,147.53619331862842,224.0,7178.0,True
2695,149,1867.0,236.57562782555337,400.0,5559.0,True
1575,163,4058.0,282.42117941326035,142.0,3380.0,True
3493,186,444.0,166.17437825199008,428.0,6998.0,True
2604,19,1702.0,390.2966682613309,749.0,5741.0,True
2540,193,2311.0,184.31278661908803,273.0,5134.0,True
2579,130,1729.0,193.1328417637457,768.0,5718.0,True
3265,24,1139.0,138.6211467710395,128.0,6308.0,True
3644,176,409.0,196.67323020052868,196.0,7040.0,True
3208,20,879.0,291.9758678068817,506.0,6576.0,True
3698,166,166.0,104.74242455105231,343.0,7293.0,True
1353,187,4492.0,308.6276592549954,163.0,2967.0,True
3618,194,282.0,107.09939372695291,384.0,7180.0,True
2613,15,2171.0,232.6972445171122,292.0,5295.0,True
3741,5,9.0,24.68333423180195,422.0,7459.0,True
1845,64,3653.0,150.02940107522525,150.0,3825.0,True
335,35,6281.0,326.0451997428277,424.0,1206.0,True
2978,124,1353.0,274.00840105822164,436.0,6135.0,True
3634,21,310.0,195.07149332486304,358.0,7178.0,True
3246,45,1131.0,230.47726109686732,217.0,6357.0,True
3238,36,995.0,102.74601350797776,368.0,6495.0,True
3441,92,166.0,96.26089064096004,830.0,7324.0,True
3458,38,650.0,98.66788472723056,315.0,6841.0,True
3518,97,402.0,254.52312863466682,476.0,7089.0,True
3255,17,1027.0,169.33082867031663,312.0,6466.0,True
3363,162,899.0,198.9965900495828,236.0,6596.0,True
3655,3,77.0,49.2254765229146,554.0,7420.0,True
2131,136,2880.0,258.82758670963165,405.0,4618.0,True
2360,198,2650.0,176.93045974284908,266.0,4848.0,True
2985,188,1573.0,255.6398510429003,218.0,5926.0,True
1849,108,3657.0,359.7325623715669,161.0,3843.0,True
2284,68,2681.0,283.9631202916686,344.0,4819.0,True
2670,7,1909.0,215.29311996685172,474.0,5592.0,True
1724,47,3878.0,193.80391415829823,154.0,3625.0,True
416,123,6352.0,139.8395547871482,206.0,1152.0,True
3470,185,550.0,140.10999666720417,413.0,6954.0,True
2619,113,2265.0,275.42105384861395,233.0,5245.0,True
2849,63,1748.0,258.75998434973457,296.0,5762.0,True
3567,155,518.0,292.7382463567468,298.0,6999.0,True
3525,41,548.0,172.80723239125535,347.0,6971.0,True
2584,173,2351.0,252.7436082910833,213.0,5171.0,True
3217,165,675.0,183.3692641297947,761.0,6849.0,True
2248,13,2850.0,189.97752719360042,293.0,4685.0,True
3838,29,234.0,163.08457355689544,107.0,7303.0,True
3699,114,183.0,103.78074385731448,404.0,7356.0,True
3365,62,976.0,115.4183756558242,200.0,6563.0,True
192,30,6785.0,253.90447974004672,335.0,755.0,True
3337,158,1092.0,251.40766845843729,142.0,6452.0,True
3534,70,317.0,113.3792770868748,593.0,7229.0,True
3353,88,943.0,233.3254033515791,267.0,6603.0,True
2286,127,2707.0,299.9427199596256,362.0,4840.0,True
2715,82,2164.0,179.03442469081634,206.0,5384.0,True
3854,84,59.0,47.96359912018055,275.0,7498.0,True
3293,161,409.0,225.8640503091706,924.0,7151.0,True
3362,65,1029.0,219.66141200145617,175.0,6531.0,True
3748,141,224.0,150.21745432992697,291.0,7339.0,True
430,180,6057.0,236.38599461219192,532.0,1506.0,True
2480,76,2075.0,249.34633586597056,735.0,5491.0,True
3226,118,1276.0,154.40205994755672,189.0,6293.0,True
2556,151,2032.0,418.4842919208624,647.0,5542.0,True
3533,182,526.0,244.61427522406694,414.0,7049.0,True
3627,157,478.0,207.216934796193,288.0,7098.0,True
3852,104,169.0,97.95633423794764,187.0,7409.0,True
3066,18,1513.0,147.85495366085726,238.0,6067.0,True
3641,50,401.0,237.9846395168126,345.0,7180.0,True
2170,91,3013.0,286.3981786251792,291.0,4569.0,True
3245,14,1167.0,119.22199023774617,277.0,6416.0,True
3725,90,228.0,129.20579758841492,346.0,7355.0,True
3078,93,1563.0,155.0945074023876,179.0,6024.0,True
3450,147,635.0,217.83063186850666,441.0,6953.0,True
2682,121,1642.0,286.7188939418662,815.0,5947.0,True
3370,154,1081.0,173.9286481381597,144.0,6512.0,True
2762,78,2014.0,180.4131798065585,315.0,5580.0,True
1181,128,4899.0,268.00095629664276,198.0,2698.0,True
2429,163,2222.0,370.23932142582373,685.0,5375.0,True
863,71,5550.0,270.49171920570586,231.0,2050.0,True
2689,135,2110.0,303.1692028520698,346.0,5494.0,True
1815,60,3645.0,217.39591388764003,321.0,3966.0,True
3861,79,214.0,191.3838476855863,167.0,7403.0,True
1449,73,3957.0,355.37329214003347,668.0,3666.0,True
1207,6,4837.0,180.67518326722268,238.0,2795.0,True
3768,110,94.0,97.18847005769254,466.0,7539.0,True
1481,4,4148.0,191.26418758390835,433.0,3487.0,True
782,146,5225.0,260.23665044045475,729.0,2411.0,True
3383,85,586.0,294.8955066073486,658.0,7050.0,True
3845,138,316.0,105.94044789955456,112.0,7324.0,True
3890,192,134.0,119.9065865109045,208.0,7506.0,True
3847,58,172.0,113.24363028712584,256.0,7469.0,True
3802,197,284.0,203.5056580708955,233.0,7361.0,True
3197,116,1322.0,139.8001760171394,262.0,6324.0,True
3808,143,347.0,180.15800873997028,177.0,7320.0,True
634,170,5751.0,358.75156544623997,544.0,1916.0,True
2806,75,1840.0,168.97809672829612,447.0,5829.0,True
1864,129,3360.0,237.0766922940502,611.0,4311.0,True
3761,40,285.0,163.49625729957637,323.0,7386.0,True
716,87,5890.0,203.69068859796738,233.0,1787.0,True
3506,89,638.0,197.4123083110545,453.0,7041.0,True
1393,35,4550.0,250.98665893917408,263.0,3133.0,True
3086,199,1604.0,166.02648060955295,209.0,6080.0,True
3486,109,380.0,241.59273187692563,746.0,7306.0,True
3743,181,150.0,109.16923838987667,495.0,7536.0,True
3694,55,378.0,133.2374838586963,375.0,7309.0,True
2250,12,2833.0,135.53591748304888,463.0,4857.0,True
3894,171,242.0,120.77854762916405,142.0,7448.0,True
3158,0,1236.0,226.49336922636303,451.0,6455.0,True
3650,133,557.0,196.43367256089118,281.0,7134.0,True
2629,153,2438.0,241.71389196036742,240.0,5260.0,True
3872,101,231.0,112.98283562989789,209.0,7475.0,True
2891,156,1854.0,129.81794540129047,305.0,5854.0,True
2238,150,3099.0,342.7507233167923,234.0,4610.0,True
1292,80,4768.0,337.7531311293681,223.0,2943.0,True
3746,178,240.0,123.20479489652136,434.0,7479.0,True
3647,177,530.0,185.5762041249927,341.0,7191.0,True
2624,99,2106.0,330.62853683953307,603.0,5618.0,True
2160,115,3293.0,262.1572858930501,169.0,4432.0,True
3684,169,576.0,126.52683846066704,231.0,7149.0,True
3577,196,359.0,252.86295362910334,650.0,7370.0,True
2061,28,3182.0,224.07285844835408,450.0,4548.0,True
1097,111,5132.0,315.1689028315448,268.0,2600.0,True
3883,174,105.0,36.25061568605676,347.0,7628.0,True
3631,185,109.0,95.10343890314975,815.0,7628.0,True
406,52,6551.0,199.9436055498049,283.0,1189.0,True
3500,152,899.0,169.9194966246977,265.0,6847.0,True
3575,179,286.0,153.96231669244204,746.0,7463.0,True
3880,26,9.0,8.014167619540792,465.0,7744.0,True
3295,42,577.0,270.52739732351296,951.0,7179.0,True
3637,124,395.0,107.01093337283645,538.0,7362.0,True
3610,189,728.0,172.28902000750688,252.0,7030.0,True
2460,139,2873.0,280.77184450523566,149.0,4887.0,True
928,46,5652.0,182.0829841608025,162.0,2108.0,True
3788,103,314.0,130.59936324262424,348.0,7448.0,True
3781,175,373.0,154.57284595755357,299.0,7389.0,True
1222,22,4972.0,414.56644199616915,207.0,2790.0,True
3877,132,89.0,49.844188372458184,400.0,7674.0,True
3834,183,138.0,88.22747294505376,443.0,7627.0,True
1806,49,3901.0,186.70649305293665,235.0,3864.0,True
2748,131,2072.0,416.5504796877995,454.0,5696.0,True
2162,43,3192.0,280.1970010476876,310.0,4576.0,True
3860,59,299.0,202.13125034287063,236.0,7469.0,True
1390,119,4406.0,313.88105188956996,494.0,3363.0,True
3535,159,356.0,192.65220485835428,773.0,7413.0,True
3867,117,150.0,104.31432311168531,375.0,7629.0,True
2803,69,2097.0,144.46879008996606,305.0,5682.0,True
3357,81,1267.0,163.8782256258133,165.0,6512.0,True
2524,9,2499.0,266.3939311009363,447.0,5291.0,True
2623,54,2627.0,165.41594185929733,149.0,5164.0,True
3856,57,214.0,135.8208088064004,357.0,7583.0,True
2598,145,2530.0,298.2897270115609,286.0,5269.0,True
3737,164,430.0,210.45441919232832,345.0,7375.0,True
3786,27,430.0,201.51456627246034,278.0,7377.0,True
3606,105,810.0,203.84598957340904,231.0,6999.0,True
1361,98,4075.0,213.03556062658822,923.0,3734.0,True
2996,25,1851.0,285.02899981956074,237.0,5960.0,True
3456,13,614.0,151.3373673557989,677.0,7200.0,True
3319,137,1375.0,220.80080949094997,160.0,6440.0,True
449,47,6414.0,129.3351394687847,380.0,1401.0,True
2918,191,1974.0,234.8908002340734,243.0,5843.0,True
1701,19,4041.0,242.42457418282672,339.0,3777.0,True
3176,142,1580.0,245.19470095976016,209.0,6240.0,True
1376,16,4520.0,273.27990898187096,459.0,3302.0,True
3671,10,272.0,168.10551962895028,651.0,7551.0,True
2548,56,2678.0,279.8145030472012,275.0,5145.0,True
24,109,7532.0,156.77001797885632,243.0,294.0,True
4000,84,9.0,6.136858801042153,272.0,7827.0,True
3849,67,202.0,82.1916949205526,430.0,7650.0,True
2654,32,467.0,204.37090304381076,2313.0,7387.0,True
3404,102,1198.0,216.45816019154097,237.0,6657.0,True
3163,44,881.0,232.80569855030916,960.0,6976.0,True
3753,126,578.0,144.68349231353977,222.0,7281.0,True
1506,83,4181.0,166.68273772035764,585.0,3682.0,True
3095,87,1855.0,197.99319952069374,127.0,6011.0,True
4078,163,9.0,4.66098263540796,143.0,7859.0,True
3835,122,385.0,211.82657121438854,298.0,7485.0,True
2928,1,1989.0,310.25457299668545,276.0,5892.0,True
1107,167,5338.0,209.60668493657187,199.0,2545.0,True
3810,112,142.0,113.99779590392477,606.0,7750.0,True
346,77,6834.0,147.8350759662622,253.0,1062.0,True
3164,93,1673.0,287.17671234291754,207.0,6223.0,True
2634,120,2654.0,168.3020933006639,215.0,5243.0,True
3521,72,990.0,188.10006615161024,289.0,6907.0,True
3562,33,993.0,164.37100968262607,215.0,6908.0,True
261,51,6687.0,133.3009221077483,614.0,1214.0,True
3955,186,226.0,169.4561534503939,244.0,7676.0,True
3016,130,1460.0,357.776296119577,700.0,6450.0,True
3979,36,211.0,144.42617060504102,227.0,7704.0,True
2987,34,1893.0,152.99599621624373,318.0,6028.0,True
4043,129,9.0,11.058003052170063,280.0,7914.0,True
1297,21,4945.0,228.42540067851039,264.0,2989.0,True
2964,2,1791.0,223.37868360789244,463.0,6150.0,True
2984,46,1948.0,93.55922093050557,287.0,5994.0,True
3422,168,1064.0,114.87849775184372,430.0,6880.0,True
1978,136,3777.0,402.6249697755961,236.0,4170.0,True
3965,125,390.0,233.90031631280135,110.0,7558.0,True
3558,106,814.0,266.6031696485096,459.0,7138.0,True
733,15,6042.0,390.37229543428134,324.0,1913.0,True
3364,74,1361.0,153.29915150546216,238.0,6598.0,True
3019,20,1940.0,208.52981983427205,271.0,6024.0,True
3863,11,196.0,136.73070859226033,531.0,7775.0,True
3960,5,248.0,154.77318786191157,280.0,7723.0,True
2242,53,3305.0,296.06304764738314,286.0,4670.0,True
2063,160,3542.0,247.0507018265386,334.0,4434.0,True
3887,169,447.0,111.42081759552018,245.0,7537.0,True
2345,188,3065.0,338.2595027841423,368.0,4920.0,True
2864,61,2228.0,244.64895435887453,262.0,5757.0,True
3981,92,298.0,119.38570792911725,208.0,7690.0,True
3740,31,721.0,169.8026245409615,237.0,7271.0,True
99,60,7600.0,102.6896929007897,190.0,392.0,True
3702,94,589.0,305.58027499789677,446.0,7403.0,True
3721,114,228.0,117.70388371510816,773.0,7767.0,True
3970,187,220.0,106.71185469205257,328.0,7787.0,True
4014,42,159.0,94.77943409374858,267.0,7851.0,True
3542,162,1011.0,182.10706589827,347.0,7000.0,True
3212,166,1486.0,261.2058435182299,442.0,6525.0,True
348,16,6856.0,112.31308792701397,354.0,1165.0,True
2882,172,2013.0,241.00829038219916,470.0,6011.0,True
1992,118,3730.0,159.1157302877974,335.0,4295.0,True
3823,66,339.0,130.3067894283407,525.0,7686.0,True
1556,158,4538.0,247.99211256089242,285.0,3488.0,True
1952,45,3595.0,409.62021291506625,552.0,4431.0,True
3929,23,261.0,167.01350728843815,384.0,7769.0,True
3692,12,181.0,85.80659704300247,919.0,7850.0,True
3058,3,1801.0,244.74599835864277,417.0,6237.0,True
2809,17,2488.0,235.30714644664238,169.0,5555.0,True
393,128,6763.0,200.73658653727654,393.0,1283.0,True
582,149,6487.0,190.17201794442138,284.0,1563.0,True
2391,163,3124.0,394.557950430453,303.0,4926.0,True
3911,173,227.0,136.51404012589157,480.0,7828.0,True
3763,35,743.0,186.39048143328566,249.0,7316.0,True
1620,8,4198.0,442.0326997319254,562.0,3871.0,True
3953,194,352.0,163.60127948794053,289.0,7718.0,True
2743,100,2251.0,241.67234301208666,603.0,5826.0,True
3927,48,598.0,312.7659370198086,98.0,7482.0,True
3462,45,1386.0,228.5567468169222,166.0,6701.0,True
3664,64,986.0,405.61680007189074,229.0,7112.0,True
3227,140,1682.0,296.730010597369,313.0,6418.0,True
3303,111,1666.0,316.34684988706834,187.0,6435.0,True
2923,41,2088.0,216.35951741443475,404.0,6014.0,True
3958,193,202.0,108.19691513793543,466.0,7902.0,True
2885,198,2183.0,159.6515144768816,378.0,5925.0,True
3330,184,1632.0,283.611045896046,188.0,6484.0,True
3203,165,1872.0,333.6884786380013,179.0,6246.0,True
1906,98,3895.0,150.62382606308356,438.0,4230.0,True
2797,107,2504.0,288.5048293079885,257.0,5622.0,True
3181,95,1802.0,298.96312934038417,286.0,6325.0,True
3628,113,904.0,201.698324066379,413.0,7224.0,True
3975,68,322.0,136.82098908189636,343.0,7806.0,True
3695,7,934.0,226.16143034750561,257.0,7194.0,True
2592,148,2802.0,120.27416858105322,355.0,5330.0,True
3999,65,292.0,144.75816958061395,289.0,7843.0,True
683,52,6357.0,177.5790229734452,310.0,1785.0,True
3950,123,147.0,97.96770317466661,575.0,7998.0,True
2129,75,3311.0,267.4946005299515,637.0,4848.0,True
3678,136,336.0,122.40018450277532,913.0,7824.0,True
3926,195,350.0,217.81533585440312,431.0,7814.0,True
1711,58,4318.0,175.53879614584764,395.0,3848.0,True
3980,47,476.0,107.37802482552166,212.0,7693.0,True
2437,175,3194.0,263.1432334880397,278.0,4977.0,True
2036,101,3704.0,272.30660426071245,444.0,4478.0,True
3994,62,9.0,3.9716273899482895,637.0,8174.0,True
3822,69,237.0,160.50284190602852,787.0,7948.0,True
3077,82,2090.0,216.0233616131695,255.0,6100.0,True
2926,91,2372.0,370.98874633603265,218.0,5833.0,True
3957,24,509.0,175.92276039952466,266.0,7699.0,True
4047,197,295.0,81.93647387095282,280.0,7917.0,True
2606,55,2887.0,395.22558268297576,331.0,5326.0,True
3940,85,506.0,200.91611378224343,294.0,7707.0,True
3469,39,1525.0,155.0298161437798,149.0,6690.0,True
4056,37,247.0,149.93829298120542,315.0,7969.0,True
162,178,7149.0,205.26435748461307,720.0,1068.0,True
3976,38,452.0,195.159850119788,298.0,7765.0,True
3553,76,1000.0,220.62520222072916,545.0,7219.0,True
3219,96,1620.0,259.4453991877997,508.0,6599.0,True
3794,73,823.0,176.84316352306075,291.0,7401.0,True
2693,125,2654.0,235.81629988339958,416.0,5575.0,True
3599,174,1148.0,219.51278284613915,332.0,7088.0,True
3448,1,1444.0,347.5577352811097,289.0,6795.0,True
2135,170,3801.0,158.2289716796479,219.0,4441.0,True
3959,176,407.0,200.8634878121209,400.0,7839.0,True
3675,185,1053.0,175.91362588917616,286.0,7193.0,True
1621,97,4028.0,208.05779404024264,909.0,4220.0,True
3544,138,1293.0,187.30985748458303,304.0,6957.0,True
3818,146,762.0,315.92168359963995,332.0,7488.0,True
3124,181,1873.0,263.086774451803,442.0,6378.0,True
4049,90,312.0,131.6422500094243,307.0,7946.0,True
3438,108,1330.0,311.5873044143188,441.0,6930.0,True
4041,192,366.0,195.23388286176788,267.0,7896.0,True
2949,196,2255.0,262.3648634303985,349.0,6007.0,True
3923,83,587.0,121.84680295261887,305.0,7675.0,True
1058,164,5592.0,276.20186941718407,442.0,2672.0,True
3723,144,1017.0,207.41901955907255,248.0,7248.0,True
228,186,7389.0,150.43798577383282,367.0,881.0,True
2962,127,2072.0,263.87447362565763,517.0,6202.0,True
3809,115,807.0,164.58243487718082,325.0,7468.0,True
3919,79,471.0,257.0609765899658,442.0,7808.0,True
3991,141,378.0,194.06914701187014,386.0,7903.0,True
3706,161,526.0,331.57814928939763,797.0,7760.0,True
3184,63,1878.0,361.3763663200798,378.0,6418.0,True
3744,86,617.0,264.2905032368856,637.0,7679.0,True
2420,50,3413.0,269.3253690487932,214.0,4884.0,True
14,135,7338.0,175.27725248278213,935.0,960.0,True
4053,89,398.0,172.72930611565664,258.0,7906.0,True
821,4,5858.0,273.9812760438127,706.0,2452.0,True
3917,133,687.0,66.28283515407921,263.0,7627.0,True
3097,157,2040.0,151.5318913230878,390.0,6275.0,True
3549,18,1496.0,193.34855745792464,158.0,6819.0,True
2416,190,2786.0,313.22661680530734,862.0,5529.0,True
3866,134,472.0,244.93284275139908,595.0,7849.0,True
303,40,7303.0,136.8218541098444,318.0,1018.0,True
3541,110,1446.0,225.67370139720458,232.0,6877.0,True
3855,189,741.0,292.357196249843,367.0,7590.0,True
3336,6,1760.0,291.3347279975774,261.0,6571.0,True
3175,180,1502.0,208.35128585674923,809.0,6839.0,True
4105,145,147.0,94.25860940241921,416.0,8195.0,True
4095,114,126.0,124.06472098146259,460.0,8218.0,True
4100,81,226.0,147.69771275711068,351.0,8121.0,True
4108,25,345.0,236.4045403657712,217.0,8003.0,True
3516,12,1428.0,214.35779433632362,317.0,6923.0,True
3519,30,984.0,309.97800579164476,755.0,7370.0,True
3797,80,284.0,186.42814170511178,970.0,8085.0,True
4151,122,190.0,115.75349785054023,315.0,8183.0,True
4063,26,337.0,119.55825839694113,374.0,8043.0,True
2852,44,2662.0,319.3594131007015,246.0,5718.0,True
3817,177,464.0,221.89997395566814,771.0,7926.0,True
4171,21,231.0,121.91339164845473,247.0,8163.0,True
4104,112,258.0,136.34330252653655,363.0,8137.0,True
3951,3,623.0,199.18925300780907,349.0,7773.0,True
895,178,6268.0,221.86145994985583,268.0,2155.0,True
3771,116,1084.0,398.8485282370027,264.0,7341.0,True
4135,16,219.0,134.05692715543367,383.0,8217.0,True
3853,104,232.0,169.35730741091783,983.0,8206.0,True
3621,2,1302.0,183.9995108455907,337.0,7139.0,True
3806,153,1064.0,116.3979215277116,238.0,7378.0,True
3984,17,714.0,204.8745839009535,241.0,7728.0,True
2334,96,3472.0,249.4555342501269,438.0,4974.0,True
3888,52,889.0,174.5123247301148,270.0,7563.0,True
1543,103,4947.0,142.8957228077583,325.0,3511.0,True
3282,14,1261.0,267.42759926807,993.0,7202.0,True
1318,132,4939.0,216.34594651408858,773.0,3532.0,True
3490,199,1544.0,212.58598808325561,361.0,6929.0,True
3850,29,880.0,413.05566350626157,375.0,7596.0,True
3472,67,1456.0,163.21268597290612,478.0,7022.0,True
3938,9,515.0,268.033060766677,553.0,7964.0,True
4019,78,328.0,125.33080167085313,558.0,8152.0,True
4067,171,358.0,187.03739486265727,439.0,8125.0,True
4028,182,315.0,126.4176898777998,567.0,8168.0,True
4170,36,203.0,77.22579338536876,365.0,8280.0,True
3668,61,945.0,287.10483786794003,644.0,7542.0,True
3538,148,1413.0,231.0378018030875,434.0,7077.0,True
3870,39,770.0,229.223269060158,466.0,7724.0,True
3977,198,637.0,188.57250065789256,385.0,7858.0,True
4238,35,233.0,112.07345074536364,223.0,8266.0,True
4247,194,180.0,96.69022402893155,265.0,8321.0,True
4282,98,166.0,95.84778501605129,223.0,8335.0,True
3053,0,1702.0,261.43533035445364,992.0,6807.0,True
4296,24,199.0,116.34329234014676,183.0,8313.0,True
1719,101,4811.0,283.58834067856117,235.0,3702.0,True
3986,155,479.0,229.27266570029863,531.0,8035.0,True
187,77,7765.0,266.30965425229175,344.0,753.0,True
3766,125,1053.0,295.6218056809333,397.0,7468.0,True
56,170,8100.0,109.32055278614702,301.0,424.0,True
4200,94,176.0,131.55379850347583,367.0,8348.0,True
3421,150,1666.0,210.53369791545444,409.0,6859.0,True
4195,11,137.0,91.88359017104169,421.0,8390.0,True
2258,156,3748.0,427.25018771970497,361.0,4780.0,True
3041,63,2553.0,324.7585206946303,187.0,5975.0,True
3670,128,1370.0,303.7600320519904,263.0,7163.0,True
4318,90,141.0,127.48652503060994,224.0,8399.0,True
826,60,6573.0,231.8655441751838,205.0,1968.0,True
4155,70,335.0,168.70663350726846,332.0,8209.0,True
3623,163,825.0,207.32998969392807,914.0,7720.0,True
2277,84,3888.0,222.15076452412555,194.0,4657.0,True
3811,31,729.0,281.338746069003,672.0,7818.0,True
3778,168,1016.0,247.3262475836663,451.0,7536.0,True
3840,102,1132.0,211.2879374971153,231.0,7434.0,True
4133,129,197.0,138.1931518291459,541.0,8370.0,True
1367,38,5371.0,227.3475261104133,373.0,3197.0,True
4235,169,316.0,179.1263936313438,211.0,8253.0,True
3663,100,1486.0,383.1179874521588,203.0,7085.0,True
4102,13,608.0,149.71273366509175,194.0,7964.0,True
3586,15,1004.0,384.8120601318422,836.0,7569.0,True
3374,142,1575.0,260.16862047665586,623.0,6999.0,True
3520,68,1591.0,274.72597412073543,368.0,6984.0,True
2455,28,3203.0,425.17652524173354,647.0,5375.0,True
2350,10,3647.0,449.62293010200034,375.0,4932.0,True
1898,22,4506.0,214.87221797480763,302.0,4078.0,True
767,59,6603.0,264.4832364486728,327.0,1981.0,True
1335,131,5324.0,316.79229482898637,489.0,3270.0,True
3240,176,2043.0,191.51711996856264,421.0,6552.0,True
1163,105,5741.0,409.13359295054283,389.0,2855.0,True
2998,152,2088.0,238.4205930734385,784.0,6513.0,True
730,143,6829.0,324.0811682440614,196.0,1781.0,True
3722,88,1346.0,418.2556945358339,268.0,7267.0,True
2774,51,2864.0,420.5052084986578,449.0,5752.0,True
2963,136,2608.0,305.1055997104268,325.0,6011.0,True
3833,149,840.0,147.44566080261305,596.0,7779.0,True
4089,42,427.0,181.52224784490735,458.0,8192.0,True
3368,56,1958.0,282.6715998148877,295.0,6661.0,True
4408,165,84.0,37.01791403029054,177.0,8537.0,True
3392,117,1975.0,229.11086739932944,244.0,6653.0,True
1579,130,5007.0,189.47246982360093,376.0,3621.0,True
698,57,6688.0,221.63356284629066,431.0,1942.0,True
938,191,5967.0,251.73929393440736,693.0,2664.0,True
1649,43,4783.0,304.3570756316627,491.0,3852.0,True
3551,151,1823.0,274.66420060507073,145.0,6813.0,True
2214,164,4028.0,321.9416764496215,271.0,4609.0,True
4308,1,186.0,175.21797557693048,292.0,8452.0,True
3875,154,140.0,113.07719591648772,1240.0,8510.0,True
1834,5,4678.0,334.77765164238576,309.0,3975.0,True
3018,175,2730.0,256.1919168503016,172.0,5925.0,True
3133,161,1996.0,276.2657277157743,709.0,6662.0,True
2595,127,3484.0,261.1692094971193,195.0,5176.0,True
2796,181,2816.0,255.36147189971362,485.0,5845.0,True
4046,109,845.0,163.3367181276372,181.0,7817.0,True
236,7,7327.0,375.35191113644004,802.0,1335.0,True
4069,133,583.0,131.2925325587946,392.0,8080.0,True
3760,44,985.0,283.19293283470955,616.0,7679.0,True
1935,37,4555.0,248.4684829517109,265.0,4112.0,True
4157,93,397.0,203.48468495198915,392.0,8273.0,True
3912,121,522.0,305.5453721302659,800.0,8149.0,True
3930,126,1102.0,271.9665257037945,187.0,7574.0,True
4032,4,633.0,164.03162064739993,436.0,8049.0,True
3098,140,2495.0,336.98258702281265,300.0,6188.0,True
3729,16,1399.0,313.19295873157915,269.0,7287.0,True
4305,96,321.0,121.28484057477432,225.0,8374.0,True
3774,65,1333.0,193.77546463890377,285.0,7364.0,True
3673,180,1548.0,279.2017778691688,252.0,7154.0,True
4316,144,255.0,122.63537095386114,275.0,8448.0,True
1510,195,5385.0,359.01095771163017,213.0,3318.0,True
2506,27,3382.0,186.99099243431775,513.0,5322.0,True
3466,33,1507.0,178.6855076167015,661.0,7198.0,True
3259,106,2235.0,200.41032042348215,298.0,6471.0,True
4271,64,358.0,98.92196150543205,256.0,8348.0,True
3873,76,855.0,185.75033484635284,586.0,7854.0,True
2993,119,2687.0,311.0838031227056,304.0,6025.0,True
3931,160,997.0,302.4662974022241,327.0,7715.0,True
3281,49,1966.0,293.5383058799371,540.0,6746.0,True
3595,60,1418.0,211.19689959801403,544.0,7295.0,True
4141,87,224.0,128.2916569107763,641.0,8489.0,True
3126,174,2183.0,196.0375622319896,592.0,6532.0,True
3457,139,1928.0,264.5959499486323,265.0,6789.0,True
1799,123,4765.0,208.14732961595823,351.0,3953.0,True
3397,92,2037.0,139.04635666141994,269.0,6681.0,True
3792,147,1251.0,457.42196502634533,364.0,7473.0,True
3669,19,1622.0,252.34164036219852,203.0,7102.0,True
3879,81,1214.0,152.17168643034,233.0,7510.0,True
2910,137,2870.0,276.96521041256756,269.0,5855.0,True
2800,46,3104.0,139.0615953430555,251.0,5627.0,True
3376,128,1983.0,243.95040824711432,370.0,6751.0,True
1974,162,4394.0,189.72907101490065,427.0,4349.0,True
885,135,6249.0,196.0190465938567,625.0,2496.0,True
3545,184,1710.0,360.64986660420374,387.0,7040.0,True
3730,107,1113.0,333.01002263388455,625.0,7643.0,True
2940,113,2931.0,363.35848428502686,192.0,5832.0,True
2483,187,3884.0,317.8525190626116,125.0,4884.0,True
4337,40,184.0,104.59211800496176,371.0,8584.0,True
3206,12,2468.0,212.57309619662843,234.0,6303.0,True
4277,193,380.0,235.46709332170562,288.0,8392.0,True
824,55,6674.0,251.05104064144686,343.0,2101.0,True
1313,32,5455.0,276.1580501665681,567.0,3322.0,True
3431,77,1789.0,276.36453919784583,527.0,6994.0,True
3096,101,2589.0,184.76643174126355,312.0,6196.0,True
3263,26,2252.0,301.5553791039372,359.0,6535.0,True
3375,91,2062.0,216.9366841267089,348.0,6727.0,True
3411,86,2105.0,259.94916433791616,248.0,6686.0,True
3633,179,1734.0,213.46377918188995,242.0,7058.0,True
3390,167,2315.0,145.41061618219672,74.0,6479.0,True
4471,25,189.0,110.76660741229568,133.0,8606.0,True
682,54,7060.0,283.31964718609527,266.0,1740.0,True
4194,188,500.0,236.80556134405268,336.0,8301.0,True
4230,3,585.0,226.63352191840656,183.0,8221.0,True
2661,80,3511.0,245.16649760445682,200.0,5295.0,True
1545,23,5277.0,270.09936018780144,342.0,3531.0,True
3523,71,1544.0,218.9734287919329,647.0,7269.0,True
3658,58,1692.0,252.558715256699,252.0,7126.0,True
3783,69,1322.0,198.35953442827378,403.0,7496.0,True
2982,89,2370.0,294.6852660253167,756.0,6461.0,True
2633,2,3475.0,212.1121840114382,332.0,5357.0,True
2851,134,3097.0,384.58308520570745,266.0,5736.0,True
2495,103,3085.0,176.98553031354004,969.0,5749.0,True
4265,41,433.0,276.3259021750032,317.0,8402.0,True
2833,97,3039.0,358.64272775826436,360.0,5798.0,True
1911,15,4812.0,159.198630872122,228.0,4027.0,True
3968,21,1007.0,273.88429802579174,378.0,7832.0,True
4327,82,415.0,266.9697252846944,236.0,8424.0,True
4326,153,268.0,122.81016497817332,388.0,8575.0,True
1718,72,5158.0,249.9548812812813,220.0,3685.0,True
2464,78,3772.0,308.2275268095965,334.0,5073.0,True
4037,199,634.0,194.89456631500644,593.0,8212.0,True
4087,124,381.0,164.54318779933183,737.0,8467.0,True
2929,14,3017.0,215.98888591433496,209.0,5831.0,True
4002,114,379.0,202.0991992016059,912.0,8471.0,True
4192,20,226.0,129.10151876843275,678.0,8625.0,True
2255,36,3960.0,184.81926784729436,491.0,4892.0,True
4300,62,346.0,164.49918676228793,368.0,8506.0,True
4062,52,842.0,199.07143001617987,347.0,8013.0,True
4189,125,745.0,214.23000337696135,171.0,8112.0,True
4163,51,582.0,235.52277088404398,379.0,8277.0,True
156,74,7949.0,192.38679745078232,575.0,911.0,True
4225,173,199.0,125.25833252599497,627.0,8662.0,True
4391,112,257.0,124.53910737531984,275.0,8606.0,True
4405,90,217.0,157.98442228504817,291.0,8647.0,True
123,8,7669.0,299.1386087570169,946.0,1196.0,True
4341,196,412.0,192.54717491040583,238.0,8454.0,True
4322,115,333.0,161.96329633733012,357.0,8536.0,True
2772,108,3023.0,404.3932762951956,549.0,5847.0,True
4362,190,297.0,177.8815995983241,305.0,8574.0,True
3848,46,1342.0,180.73536719582384,318.0,7533.0,True
2786,109,2904.0,279.1823230167599,648.0,5976.0,True
3826,9,1343.0,218.96686922301265,370.0,7538.0,True
3260,189,2247.0,213.6248206269514,462.0,6635.0,True
1164,38,6015.0,186.64749741446943,403.0,2870.0,True
3373,186,2294.0,232.09211533929948,219.0,6592.0,True
4268,198,481.0,156.49638685324487,317.0,8405.0,True
257,95,8109.0,341.86841959712376,181.0,777.0,True
10,132,8049.0,162.165361253771,819.0,838.0,True
4284,171,170.0,95.2717802538244,604.0,8717.0,True
1212,176,6132.0,370.01435464535615,192.0,2756.0,True
4401,122,307.0,206.8243779061636,241.0,8589.0,True
3619,191,1829.0,229.27525451673114,268.0,7068.0,True
3327,75,1947.0,300.76885204380864,660.0,6950.0,True
2244,181,4051.0,305.36029507217336,479.0,4864.0,True
2318,172,3656.0,304.9472573493456,744.0,5262.0,True
4065,150,872.0,359.38777364629703,368.0,8047.0,True
3697,170,1660.0,243.2262460085436,319.0,7259.0,True
3130,99,2177.0,387.35533367733206,793.0,6744.0,True
4145,67,718.0,290.52179909798684,358.0,8210.0,True
3916,148,1076.0,140.27146736374928,492.0,7855.0,True
4098,159,589.0,300.01238920895594,581.0,8345.0,True
2112,59,4404.0,491.69298461869505,347.0,4531.0,True
2216,158,4457.0,456.14310542512436,134.0,4480.0,True
4505,163,245.0,197.26357791864427,150.0,8692.0,True
4436,35,254.0,142.08152436404217,261.0,8684.0,True
3905,53,1255.0,260.642002139524,351.0,7683.0,True
3942,111,1041.0,218.61285515472247,483.0,7898.0,True
3892,145,1473.0,216.27466853409007,170.0,7470.0,True
4447,194,224.0,152.52096009146385,278.0,8719.0,True
4342,24,190.0,134.83568658510674,539.0,8759.0,True
2553,13,3923.0,244.0544339645983,140.0,5028.0,True
4390,30,444.0,204.6557555133927,178.0,8508.0,True
1623,156,4679.0,304.4177288974064,968.0,4279.0,True
3026,19,2651.0,185.63892601107477,543.0,6309.0,True
4114,10,504.0,99.62352464146488,659.0,8458.0,True
3528,48,2095.0,200.90826428597038,243.0,6871.0,True
4259,68,606.0,205.6406867171969,291.0,8369.0,True
174,131,8299.0,91.59193323417458,298.0,677.0,True
3590,39,1937.0,212.03123152595066,301.0,7039.0,True
4306,47,550.0,210.30238443843493,276.0,8426.0,True
2729,140,3352.0,284.2007578121977,425.0,5625.0,True
4473,182,268.0,129.94061400924588,236.0,8714.0,True
3717,138,1505.0,361.54236200998133,494.0,7479.0,True
4385,178,357.0,135.7970489993804,308.0,8632.0,True
4073,98,1014.0,206.24478509565725,281.0,7975.0,True
3895,22,1421.0,200.19045818777113,260.0,7570.0,True
3040,29,2897.0,174.45024490713772,310.0,6095.0,True
3198,168,2533.0,232.11918301307182,398.0,6461.0,True
4349,63,569.0,167.67604971071395,186.0,8427.0,True
4416,177,254.0,163.02660007091637,369.0,8743.0,True
598,104,7264.0,270.6253429902051,433.0,1734.0,True
2273,37,4298.0,161.7922953816843,250.0,4708.0,True
4369,86,87.0,26.58447369289721,641.0,8930.0,True
3565,45,1833.0,161.98373530042076,487.0,7185.0,True
4298,83,360.0,134.62375774615234,525.0,8660.0,True
3178,100,2692.0,368.64165832057756,298.0,6329.0,True
3909,28,1442.0,250.0737998045382,240.0,7580.0,True
4363,141,469.0,250.18438924012193,283.0,8554.0,True
3427,152,2037.0,312.75609338668426,529.0,6987.0,True
4427,17,420.0,221.72116697693122,203.0,8604.0,True
3296,61,2335.0,285.68234371565256,462.0,6691.0,True
4370,106,135.0,113.16110426873217,602.0,8892.0,True
4144,44,657.0,185.09459415113545,522.0,8371.0,True
4484,3,50.0,22.435995669320242,482.0,8979.0,True
2436,64,3963.0,396.0539078409468,369.0,5067.0,True
2664,76,2990.0,409.25987050601566,942.0,6043.0,True
3715,127,1782.0,173.64331571143057,274.0,7252.0,True
3343,27,2378.0,392.8255437349578,340.0,6659.0,True
4101,117,732.0,333.5809870972862,536.0,8306.0,True
1860,79,5140.0,217.5310453975041,208.0,3901.0,True
28,105,8578.0,489.347478797016,401.0,464.0,True
4279,165,680.0,130.69282724183162,255.0,8362.0,True
4312,6,454.0,254.85056352257322,424.0,8591.0,True
4355,4,527.0,176.8838027148982,266.0,8526.0,True
3921,153,1411.0,119.928203611497,281.0,7648.0,True
4452,84,234.0,141.86684954770243,382.0,8826.0,True
2818,197,3351.0,204.58916290144228,310.0,5712.0,True
3034,164,3130.0,221.66501264105418,157.0,5935.0,True
2502,157,3976.0,227.68241752660117,292.0,5090.0,True
1463,96,5665.0,284.21491559709045,385.0,3402.0,True
4478,1,195.0,148.7366561660315,385.0,8874.0,True
4481,149,288.0,168.84348048759261,289.0,8782.0,True
4076,169,1261.0,195.85761635844338,106.0,7809.0,True
4535,123,192.0,124.64736787499155,273.0,8882.0,True
2952,70,3071.0,286.4798948013261,340.0,6004.0,True
296,5,8057.0,209.5544446242083,340.0,1020.0,True
2713,166,3522.0,255.38333061863483,382.0,5557.0,True
3149,88,2874.0,179.42927640897756,218.0,6208.0,True
4343,133,270.0,200.36650422011775,591.0,8813.0,True
4333,73,605.0,315.000312002199,278.0,8480.0,True
4059,185,1057.0,307.04481641521437,376.0,8035.0,True
4038,110,1146.0,297.7300394644869,324.0,7948.0,True
4004,18,911.0,274.35114249332446,637.0,8198.0,True
4446,128,419.0,173.8177972663715,252.0,8692.0,True
4525,33,171.0,81.09089929891313,361.0,8943.0,True
4574,115,188.0,145.44732790523074,254.0,8928.0,True
4587,195,245.0,101.95905388194818,179.0,8871.0,True
3612,130,1823.0,198.03710179616013,513.0,7294.0,True
3956,180,1118.0,280.91621361683076,570.0,8003.0,True
908,59,6910.0,289.9524417076595,296.0,2212.0,True
4159,120,451.0,211.03235992355022,784.0,8672.0,True
2947,155,3217.0,218.89719061189186,261.0,5916.0,True
4555,87,141.0,95.26361092290261,361.0,8993.0,True
4545,189,66.0,51.444108002766114,448.0,9070.0,True
3787,175,1068.0,165.51868890006662,969.0,8069.0,True
571,57,7607.0,208.32790886287123,284.0,1533.0,True
3707,38,1964.0,292.3396383443217,216.0,7179.0,True
4376,69,561.0,182.83639126334603,280.0,8585.0,True
2068,11,4582.0,186.7822073065869,454.0,4569.0,True
608,121,7182.0,305.79963636820486,657.0,1970.0,True
3832,52,1702.0,242.6613853981302,270.0,7451.0,True
3328,179,2513.0,151.28609098084922,349.0,6641.0,True
1775,113,5273.0,197.21421487495863,320.0,3882.0,True
1807,176,5064.0,178.11963715586404,462.0,4091.0,True
2419,65,4112.0,201.0278030337793,377.0,5047.0,True
4516,161,342.0,128.3312967815645,248.0,8818.0,True
2389,43,4050.0,344.90443027164207,490.0,5110.0,True
4565,81,315.0,139.36375355354093,194.0,8846.0,True
4512,89,140.0,65.09436954622355,461.0,9025.0,True
4325,174,550.0,223.51792441257476,430.0,8616.0,True
2527,102,3941.0,353.5605388967588,381.0,5228.0,True
2897,154,3369.0,381.7012546981024,238.0,5800.0,True
4626,54,178.0,103.13009778344046,214.0,8991.0,True
3667,66,2019.0,195.20359022489566,255.0,7150.0,True
3775,101,1331.0,293.87084789986505,759.0,7839.0,True
4292,42,375.0,197.5923067311145,668.0,8795.0,True
4030,146,1212.0,256.9271923855795,355.0,7961.0,True
4570,92,275.0,137.68163550409662,237.0,8905.0,True
4674,170,19.0,25.689109250237635,284.0,9167.0,True
4566,126,372.0,207.6235887588067,171.0,8823.0,True
3025,55,3177.0,348.8806785377123,255.0,6020.0,True
4615,177,31.0,35.485190640105145,411.0,9168.0,True
4458,98,483.0,175.48445459572065,269.0,8722.0,True
3770,199,1660.0,144.46271654984656,471.0,7546.0,True
4429,94,406.0,171.25392802250474,402.0,8807.0,True
3252,25,2620.0,364.08853407930167,445.0,6594.0,True
4641,135,145.0,105.49870674729111,250.0,9074.0,True
4604,41,152.0,81.0790021744948,334.0,9069.0,True
4324,125,815.0,182.24531080516715,228.0,8410.0,True
4597,162,371.0,277.618359607307,135.0,8854.0,True
4270,7,921.0,201.56197933624222,217.0,8308.0,True
4514,142,367.0,230.82395694801883,297.0,8864.0,True
4474,26,273.0,255.90713361502492,484.0,8963.0,True
3718,167,1792.0,246.25011847680852,459.0,7448.0,True
4526,151,381.0,125.41669545161338,282.0,8864.0,True
4350,192,609.0,353.9917504823186,393.0,8636.0,True
4384,9,576.0,165.3923120442955,346.0,8669.0,True
948,32,6790.0,250.9618879240194,468.0,2457.0,True
4215,187,882.0,228.40075402578367,361.0,8367.0,True
4124,137,834.0,201.3329349522276,601.0,8416.0,True
4537,112,200.0,113.09408725427114,441.0,9053.0,True
2143,124,4799.0,292.4459027418558,223.0,4454.0,True
2445,85,4254.0,216.62962920564377,285.0,5000.0,True
3944,45,908.0,279.4640534939542,931.0,8349.0,True
4132,34,611.0,354.792335047065,821.0,8649.0,True
1745,71,5578.0,270.4463719425703,189.0,3685.0,True
1429,143,6028.0,279.6706261190604,271.0,3236.0,True
3791,150,1969.0,378.5376632714876,194.0,7298.0,True
4645,114,243.0,155.01568044433878,207.0,9035.0,True
4090,49,850.0,241.9153036820079,697.0,8435.0,True
1730,0,5585.0,425.33022599935254,223.0,3701.0,True
3790,12,1830.0,303.25445791010776,355.0,7457.0,True
4204,31,934.0,263.8015847323558,368.0,8355.0,True
2499,108,4369.0,323.3754633507273,133.0,4921.0,True
4690,172,245.0,130.76470309873238,140.0,9046.0,True
4457,129,531.0,319.9146024798674,314.0,8765.0,True
4243,58,755.0,226.4292140468106,488.0,8541.0,True
3733,145,2115.0,279.1851903099126,165.0,7187.0,True
2657,29,3982.0,141.6481038191584,243.0,5323.0,True
4500,13,584.0,279.8527967860967,194.0,8726.0,True
2698,188,3838.0,228.4120100381938,313.0,5474.0,True
2475,196,4090.0,323.60733230193546,470.0,5222.0,True
4689,131,129.0,88.83369014182882,281.0,9185.0,True
4617,64,65.0,67.13632908950514,502.0,9261.0,True
3656,60,1586.0,154.82677287832425,878.0,7745.0,True
4483,68,486.0,142.048333444857,350.0,8845.0,True
4753,100,9.0,7.3597031525590095,302.0,9323.0,True
3313,109,2509.0,380.7266665645974,554.0,6823.0,True
4662,14,240.0,180.48831235952292,239.0,9093.0,True
4443,15,647.0,92.03125561614135,252.0,8688.0,True
4027,82,1344.0,274.8654953142195,392.0,7992.0,True
3189,97,3020.0,234.75991411333553,268.0,6318.0,True
4399,63,578.0,160.38374166884105,417.0,8762.0,True
4445,193,330.0,141.3492107613616,572.0,9012.0,True
4559,51,317.0,162.9166914850547,389.0,9027.0,True
3463,160,2442.0,212.1019496654815,371.0,6907.0,True
3677,184,2131.0,236.2238408028724,313.0,7223.0,True
4024,103,1124.0,203.00817126380835,636.0,8234.0,True
4582,147,392.0,238.16469499875944,296.0,8979.0,True
4646,95,164.0,109.42490923204383,383.0,9211.0,True
4398,77,800.0,247.99163797499867,232.0,8577.0,True
4050,138,1470.0,140.51568833117204,271.0,7910.0,True
4075,152,1220.0,356.61841545220204,457.0,8160.0,True
167,144,8711.0,333.7598195527521,314.0,671.0,True
3211,16,2818.0,210.34709674977503,482.0,6564.0,True
3705,24,2198.0,237.23100497425483,221.0,7184.0,True
3167,178,3011.0,257.3577271298486,351.0,6373.0,True
4272,39,913.0,194.8876096145006,379.0,8471.0,True
4012,50,1394.0,185.26029574654385,410.0,7990.0,True
4551,90,403.0,225.609269488057,354.0,8981.0,True
3510,48,2090.0,317.29917784243594,693.0,7295.0,True
3509,107,2248.0,284.98468272475884,537.0,7138.0,True
4183,74,917.0,269.22074050322937,542.0,8480.0,True
2951,78,3189.0,235.1817219566411,548.0,6209.0,True
4695,148,315.0,216.65947704363026,172.0,9084.0,True
3310,156,2839.0,284.33468846833046,299.0,6563.0,True
233,54,8510.0,241.8468671103003,374.0,899.0,True
4371,170,707.0,97.76894818625642,411.0,8703.0,True
1750,72,5526.0,236.85395883332194,386.0,3887.0,True
4782,166,213.0,146.99055915351093,137.0,9207.0,True
3969,20,1607.0,266.91182406631157,358.0,7813.0,True
4240,119,349.0,121.5987375629112,1031.0,9074.0,True
4303,136,1079.0,279.31953845174473,198.0,8345.0,True
4035,6,1344.0,302.8757758198554,465.0,8081.0,True
4696,158,356.0,160.38065506622428,156.0,9070.0,True
4647,21,427.0,271.8948224772663,169.0,8999.0,True
4448,38,438.0,129.93064263581903,546.0,8988.0,True
4763,128,238.0,193.33909833997626,156.0,9190.0,True
1483,181,6175.0,248.0669054459809,197.0,3254.0,True
2497,8,4408.0,203.95069409419116,239.0,5021.0,True
4629,23,462.0,276.18276099193855,178.0,8968.0,True
4790,130,141.0,71.32756652819758,212.0,9290.0,True
2719,10,4026.0,285.25036996822837,224.0,5408.0,True
4123,183,942.0,319.6595493101683,684.0,8494.0,True
4519,56,553.0,302.81126405514567,306.0,8885.0,True
1949,36,5352.0,244.50204062959895,214.0,4087.0,True
3173,159,2877.0,295.26128757286307,535.0,6564.0,True
2990,110,3567.0,208.13677063808638,164.0,5878.0,True
3769,30,1597.0,406.8102923566404,775.0,7850.0,True
4486,67,736.0,176.5365841870795,213.0,8712.0,True
4262,140,961.0,153.38768901690582,409.0,8490.0,True
4558,173,375.0,173.8262289295021,439.0,9076.0,True
4841,126,9.0,14.368425848724078,260.0,9444.0,True
3831,191,1915.0,209.0678886363373,369.0,7548.0,True
3893,80,2043.0,269.32929607354146,116.0,7421.0,True
4460,165,687.0,240.19194060691726,325.0,8778.0,True
4656,190,295.0,113.66057491666268,324.0,9171.0,True
4705,59,446.0,99.09552569744841,95.0,9023.0,True
4755,28,182.0,109.70012331729708,267.0,9289.0,True
4608,179,558.0,184.1225635520542,184.0,8924.0,True
4568,19,610.0,187.51172119571746,227.0,8885.0,True
4425,61,811.0,187.72204041779858,285.0,8684.0,True
4413,2,780.0,365.1691316656604,352.0,8716.0,True
3862,47,1436.0,262.55065641608513,817.0,8060.0,True
4542,93,569.0,304.3305789733239,312.0,8927.0,True
4772,175,301.0,173.38451781410126,149.0,9196.0,True
4620,40,374.0,211.42894508395648,363.0,9125.0,True
4819,5,114.0,75.69111170636218,253.0,9388.0,True
1052,172,6828.0,285.5237429726171,468.0,2680.0,True
4518,69,528.0,128.62194751877303,404.0,8981.0,True
3580,4,2585.0,270.7144002579093,198.0,6925.0,True
4111,57,1005.0,173.00208057150857,713.0,8505.0,True
4467,3,314.0,199.25112874083985,731.0,9197.0,True
4750,141,268.0,145.43630904741718,231.0,9248.0,True
4233,149,1190.0,218.4562262825408,285.0,8327.0,True
4618,143,118.0,68.5824596570531,644.0,9404.0,True
4375,88,797.0,288.6174291476409,422.0,8726.0,True
4736,197,346.0,146.81962105445137,181.0,9178.0,True
4777,89,230.0,155.3250211179151,238.0,9296.0,True
2035,135,5284.0,154.97777438530804,216.0,4246.0,True
4372,116,664.0,365.9727883096371,596.0,8891.0,True
1159,122,6298.0,269.77272573974096,805.0,3262.0,True
4208,12,1427.0,307.4356936735165,144.0,8134.0,True
4527,179,258.0,135.95594890082356,712.0,9303.0,True
1444,180,6199.0,285.5118648285895,371.0,3363.0,True
3162,27,3343.0,314.552451866157,208.0,6221.0,True
4636,106,300.0,159.93423865353333,458.0,9266.0,True
1305,171,6624.0,338.76615661645667,206.0,2943.0,True
4534,97,486.0,252.72065956424743,475.0,9081.0,True
4765,33,306.0,163.54192164358514,224.0,9262.0,True
4532,117,768.0,267.0999823298126,199.0,8801.0,True
4007,132,1413.0,298.45583278653,598.0,8165.0,True
68,176,8777.0,273.7192146259679,653.0,802.0,True
4415,105,782.0,237.01698943675277,426.0,8798.0,True
4126,142,1425.0,192.41915442211715,337.0,8155.0,True
1271,121,6682.0,191.9952475205096,233.0,2905.0,True
518,18,8158.0,422.52831452029443,287.0,1431.0,True
3945,75,1288.0,385.7693608982234,886.0,8304.0,True
3351,99,2474.0,390.68026814459716,785.0,7119.0,True
4654,111,457.0,242.17566388709946,303.0,9143.0,True
4433,52,979.0,233.77029440611668,209.0,8623.0,True
2202,182,4223.0,202.50352393710864,1054.0,5381.0,True
4345,157,1030.0,294.99162005217374,350.0,8576.0,True
4554,127,830.0,215.812969871012,147.0,8777.0,True
4434,139,616.0,316.4455461707482,575.0,8993.0,True
4502,16,697.0,291.73897571831856,381.0,8915.0,True
4742,146,270.0,173.58301723478928,338.0,9346.0,True
2224,174,4920.0,264.42672341656686,345.0,4700.0,True
2148,194,5192.0,241.19743656276563,192.0,4430.0,True
2790,98,3448.0,349.55595537757245,831.0,6174.0,True
4563,134,526.0,213.13013948964905,449.0,9099.0,True
838,155,7624.0,196.4837094876244,221.0,2004.0,True
4115,164,1643.0,243.42923254350487,188.0,7988.0,True
595,112,7911.0,241.25514225119392,422.0,1721.0,True
3159,192,3076.0,234.21288401353567,549.0,6556.0,True
4697,44,304.0,154.50048479562497,424.0,9338.0,True
2503,70,4754.0,300.2326001950649,89.0,4892.0,True
4274,76,836.0,138.58299831636455,713.0,8810.0,True
4605,91,670.0,306.2935653185312,239.0,8976.0,True
1710,92,5798.0,213.35133358119734,400.0,3850.0,True
4789,151,222.0,142.62735726874888,350.0,9427.0,True
4672,163,592.0,346.79907146694217,179.0,9058.0,True
2351,185,4168.0,508.8829680245956,924.0,5483.0,True
4234,123,1271.0,278.79487560200033,339.0,8381.0,True
3701,118,2213.0,213.79697524083392,491.0,7446.0,True
2848,58,3867.0,220.98343646786216,333.0,5793.0,True
4008,22,1169.0,184.2954311709618,925.0,8493.0,True
3221,104,3148.0,275.3214313385751,423.0,6521.0,True
3592,137,2669.0,275.95751737335115,267.0,7006.0,True
3920,51,1947.0,163.85607938118943,361.0,7728.0,True
4479,35,323.0,202.29617992431554,861.0,9353.0,True
3084,39,3493.0,218.13585441016727,319.0,6187.0,True
4809,11,340.0,174.16213947176584,232.0,9342.0,True
3807,193,2404.0,234.1624111186411,139.0,7281.0,True
4821,43,242.0,159.87456499624756,307.0,9447.0,True
4659,13,600.0,275.08865007861345,240.0,9090.0,True
3974,124,2033.0,207.08275026905494,199.0,7662.0,True
4180,46,1637.0,86.55787541123848,123.0,8058.0,True
3524,115,2872.0,282.97359918284263,212.0,6835.0,True
4258,100,1294.0,229.8231172340346,337.0,8414.0,True
4703,86,495.0,315.52705421779973,289.0,9215.0,True
4735,66,306.0,149.039160812163,412.0,9408.0,True
2422,125,4763.0,173.71785839621916,278.0,4952.0,True
4722,45,256.0,112.67164753506553,498.0,9459.0,True
4301,52,1375.0,267.5822020452006,212.0,8351.0,True
2798,85,4079.0,200.29794790034447,277.0,5649.0,True
4803,154,366.0,221.46190456807886,276.0,9368.0,True
4730,79,389.0,251.33019261727375,358.0,9345.0,True
3372,109,2811.0,251.33627650029746,554.0,6926.0,True
4796,161,491.0,265.7293114990086,161.0,9246.0,True
4533,186,258.0,129.81296788049178,874.0,9479.0,True
4364,25,580.0,209.94544942698073,883.0,9159.0,True
2936,189,3741.0,220.6881190139581,371.0,6000.0,True
2410,41,4930.0,247.35927312289323,153.0,4811.0,True
4110,54,1156.0,129.16461385472445,794.0,8585.0,True
4842,199,330.0,155.53118829684556,226.0,9413.0,True
4759,73,221.0,140.5687763595143,498.0,9525.0,True
4548,96,903.0,303.7379278816077,220.0,8843.0,True
4168,136,1673.0,386.319250152052,164.0,8077.0,True
3461,87,3020.0,165.17029410835784,201.0,6733.0,True
4714,17,284.0,130.73117974901228,526.0,9473.0,True
4628,108,829.0,253.7348995867678,146.0,8929.0,True
4266,195,1503.0,209.65212538905308,175.0,8262.0,True
1154,32,7039.0,249.4042878853654,282.0,2731.0,True
4624,0,192.0,210.12517316362263,815.0,9583.0,True
4581,196,355.0,227.5843980327218,737.0,9420.0,True
4912,103,245.0,150.51970021661515,198.0,9533.0,True
5049,151,9.0,13.578834036955838,133.0,9769.0,True
3447,135,2650.0,335.5987542877245,626.0,7131.0,True
4045,116,1885.0,459.8565512740597,265.0,7900.0,True
3676,9,2663.0,232.39400116983725,213.0,7123.0,True
2609,192,4501.0,314.3885466937964,286.0,5286.0,True
4943,148,130.0,81.0549598960385,260.0,9658.0,True
2938,6,3783.0,431.026208304313,370.0,6005.0,True
4885,128,216.0,160.71057560256006,304.0,9573.0,True
3160,144,3496.0,242.26591911642114,286.0,6293.0,True
4389,198,477.0,227.1059784729115,982.0,9312.0,True
3805,62,2403.0,212.44664145621357,250.0,7388.0,True
1343,94,6651.0,303.45511035527437,348.0,3140.0,True
4569,184,141.0,131.03017485735623,990.0,9652.0,True
2081,53,4959.0,297.75060074891263,695.0,4840.0,True
4743,133,498.0,222.89406004383866,293.0,9302.0,True
2831,81,3879.0,273.1378092293929,502.0,5935.0,True
4949,110,116.0,92.1224844988021,291.0,9703.0,True
2346,40,4983.0,333.68546391290363,284.0,4839.0,True
4780,1,381.0,187.31318420253234,383.0,9444.0,True
3615,129,2638.0,361.78064802401434,404.0,7188.0,True
891,166,7658.0,308.62062989123,289.0,2168.0,True
4715,156,617.0,189.56318195770623,265.0,9215.0,True
4396,145,1307.0,283.1167665489716,187.0,8528.0,True
2029,10,5491.0,328.8905085335103,322.0,4345.0,True
4633,2,732.0,250.2531795029957,308.0,9105.0,True
4893,68,233.0,120.2771245404222,312.0,9607.0,True
4805,120,458.0,156.03271339276634,285.0,9387.0,True
4776,169,327.0,155.0038364201702,461.0,9518.0,True
4904,160,150.0,99.67784469181726,383.0,9698.0,True
3882,74,2216.0,256.20949552468807,355.0,7634.0,True
3068,77,3788.0,249.99052945624447,231.0,6062.0,True
4807,60,441.0,224.88801729639536,303.0,9411.0,True
3347,42,3037.0,366.62235678746777,489.0,6816.0,True
4749,83,374.0,168.8112007085724,471.0,9487.0,True
4039,99,1011.0,298.24630328631946,1224.0,8850.0,True
3708,8,2420.0,333.32230197934905,479.0,7445.0,True
3963,130,2148.0,267.42955873519,276.0,7720.0,True
4201,61,1558.0,120.94894807715778,329.0,8312.0,True
4880,34,419.0,195.58204817101915,193.0,9452.0,True
4410,113,849.0,271.02220690445074,666.0,9028.0,True
3312,168,3251.0,322.2230155104051,359.0,6628.0,True
4596,55,904.0,217.16705138668985,260.0,8978.0,True
4055,178,1981.0,363.8923937654003,250.0,7903.0,True
3693,91,2617.0,164.7501609296791,336.0,7267.0,True
4929,50,147.0,74.58783119903364,373.0,9741.0,True
4728,45,729.0,167.39543575883752,183.0,9165.0,True
1400,29,6744.0,427.42653285146656,259.0,3151.0,True
30,112,9462.0,360.75741686908987,362.0,435.0,True
275,37,8869.0,191.2235833986792,409.0,1031.0,True
2907,27,4017.0,237.01474977628934,301.0,5884.0,True
4631,71,894.0,233.70044463991226,232.0,9025.0,True
4925,158,219.0,103.3690685585006,339.0,9701.0,True
4214,162,1479.0,201.86614263410786,437.0,8442.0,True
4621,153,920.0,116.91457063346755,239.0,9002.0,True
3465,180,2849.0,345.5183895469241,539.0,7076.0,True
3719,177,2492.0,220.23508404933753,442.0,7435.0,True
4464,36,1324.0,222.7403299005796,142.0,8603.0,True
4414,101,1250.0,253.47367237771334,307.0,8678.0,True
4875,150,381.0,140.58047171838825,296.0,9552.0,True
4971,172,351.0,175.43220382375733,118.0,9584.0,True
5033,139,113.0,94.39443738945458,230.0,9833.0,True
4386,26,1417.0,194.55733934987595,207.0,8532.0,True
3294,132,3402.0,180.26371415035567,327.0,6555.0,True
4850,49,378.0,223.45991073090286,372.0,9579.0,True
4820,102,214.0,84.32004032997305,608.0,9747.0,True
3713,75,2062.0,353.75151760817715,925.0,7900.0,True
3859,131,2548.0,227.44219172190108,184.0,7416.0,True
5090,10,9.0,13.658165331601207,241.0,9956.0,True
2892,126,4148.0,370.5715905130086,268.0,5818.0,True
3497,173,3225.0,117.64242700810027,171.0,6744.0,True
5014,142,141.0,76.69250395959179,281.0,9831.0,True
4876,31,348.0,124.55874131444297,367.0,9625.0,True
4982,114,224.0,155.84405847851957,263.0,9750.0,True
4638,20,840.0,168.89611211377294,317.0,9135.0,True
3115,21,3765.0,232.16616706798288,290.0,6213.0,True
5040,194,143.0,144.28127612049983,222.0,9843.0,True
2794,157,4206.0,292.39909596512865,430.0,5783.0,True
4678,176,956.0,219.63331047935924,145.0,9033.0,True
4788,65,408.0,204.60349775736216,505.0,9582.0,True
5009,171,154.0,88.03591327290283,300.0,9841.0,True
2927,48,3879.0,199.39846203396274,501.0,6116.0,True
974,167,7658.0,283.20689044172565,291.0,2348.0,True
3272,119,3313.0,270.6869220485795,504.0,6696.0,True
3140,152,3721.0,134.80662969832431,316.0,6288.0,True
4988,4,244.0,120.29054078124044,270.0,9765.0,True
3064,122,3985.0,343.4840418199427,198.0,6025.0,True
4744,181,758.0,272.0258692584807,242.0,9253.0,True
5020,18,113.0,68.39508103509525,331.0,9901.0,True
4365,89,1558.0,278.2902319578824,179.0,8456.0,True
4932,78,297.0,142.466969430112,348.0,9719.0,True
2824,146,4400.0,167.8937682889357,196.0,5617.0,True
4740,76,89.0,87.04002393287189,924.0,9928.0,True
5016,105,203.0,102.34454353248884,258.0,9815.0,True
4544,107,1046.0,231.6029827010117,354.0,8976.0,True
4902,15,236.0,127.82820032222298,474.0,9789.0,True
4510,82,1032.0,287.201489203082,433.0,8993.0,True
3315,93,3012.0,285.12143918722336,740.0,7013.0,True
4984,19,191.0,121.295959393987,349.0,9837.0,True
4911,147,333.0,166.55574366151387,365.0,9697.0,True
3367,111,2585.0,388.657106849509,1087.0,7451.0,True
5031,174,213.0,146.81510196157637,243.0,9838.0,True
951,143,7859.0,198.37752762631968,197.0,2193.0,True
4267,175,1665.0,374.84275452598195,301.0,8389.0,True
234,123,9102.0,264.05488900164744,429.0,954.0,True
3505,149,3270.0,261.8419958988136,198.0,6786.0,True
4954,56,178.0,84.81467437713266,449.0,9878.0,True
4331,191,1241.0,231.2101306744606,619.0,8816.0,True
4442,67,1444.0,184.56786209419624,182.0,8613.0,True
4933,95,442.0,203.1775469852163,243.0,9617.0,True
3773,187,2813.0,200.7322981446384,169.0,7248.0,True
2653,88,4407.0,267.1549113213304,580.0,5654.0,True
1508,144,6784.0,239.0314602573212,185.0,3284.0,True
4838,72,487.0,282.0388778031018,405.0,9587.0,True
3899,106,2504.0,151.43498987940305,253.0,7572.0,True
4499,5,1247.0,295.3630468248362,298.0,8829.0,True
5064,35,9.0,8.985225324741343,404.0,10073.0,True
1692,57,6411.0,279.9337531043301,251.0,3674.0,True
3546,154,3228.0,114.83731403727955,212.0,6867.0,True
5073,124,170.0,63.4351489407782,241.0,9928.0,True
1350,138,7029.0,244.63608819945023,272.0,3074.0,True
3030,177,3998.0,333.540542276258,334.0,6105.0,True
4657,98,980.0,134.667366778586,275.0,9124.0,True
3323,188,3611.0,250.47584414747203,209.0,6495.0,True
3597,84,3181.0,272.73790454901126,174.0,6927.0,True
4005,14,1944.0,271.2919848544522,603.0,8165.0,True
5027,182,228.0,86.18842555300043,294.0,9881.0,True
3796,163,2558.0,279.7413119012575,441.0,7555.0,True
4637,24,1041.0,208.27445139814708,267.0,9077.0,True
1145,7,7470.0,279.5523528973126,231.0,2661.0,True
4321,135,1696.0,390.60871537930456,258.0,8436.0,True
5043,164,254.0,148.88256457941165,254.0,9879.0,True
3419,52,3401.0,230.64962133010584,285.0,6733.0,True
4797,25,823.0,344.7741983482064,232.0,9318.0,True
2007,100,5928.0,257.167744421236,235.0,4215.0,True
4332,85,1132.0,218.50480469034332,810.0,9011.0,True
4509,51,1357.0,260.20323169107746,228.0,8787.0,True
4732,104,581.0,180.64717483355005,575.0,9567.0,True
4968,190,353.0,242.14592469510004,332.0,9795.0,True
1258,47,6844.0,356.03466772317273,658.0,3305.0,True
4207,92,1686.0,279.14224634084616,476.0,8464.0,True
4724,140,878.0,256.69398788946427,315.0,9277.0,True
4882,63,435.0,251.46064998027384,459.0,9722.0,True
4160,66,1645.0,451.91754683663135,620.0,8512.0,True
4945,136,558.0,216.23721133473734,198.0,9602.0,True
82,6,9805.0,357.6730755937046,180.0,355.0,True
2640,70,4828.0,229.26797618169084,293.0,5337.0,True
4891,145,586.0,268.446251374701,287.0,9580.0,True
2732,115,4773.0,277.22480639200916,198.0,5401.0,True
3264,199,3794.0,266.19885805410036,203.0,6380.0,True
3478,90,3403.0,276.9638514369084,235.0,6784.0,True
347,23,8860.0,254.03268915397908,519.0,1329.0,True
5063,43,346.0,136.0592139480284,182.0,9848.0,True
4630,103,1073.0,192.4164957559762,330.0,9122.0,True
4567,109,1358.0,380.02939363416317,183.0,8837.0,True
4699,137,831.0,234.476517045534,451.0,9366.0,True
2887,80,4433.0,167.25285737664495,217.0,5764.0,True
4879,108,665.0,177.49437822321872,274.0,9533.0,True
2839,129,4453.0,211.98942926892988,298.0,5745.0,True
5018,16,278.0,163.24011711771405,357.0,9925.0,True
3287,5,3657.0,203.25541139007615,328.0,6546.0,True
1035,94,7684.0,280.1840742129712,336.0,2520.0,True
4717,30,1063.0,224.50517725095287,196.0,9146.0,True
1236,18,7126.0,245.27901279308955,488.0,3087.0,True
3280,121,3687.0,276.03746668855865,321.0,6527.0,True
2518,185,5199.0,435.5237846146056,192.0,5020.0,True
4357,189,1667.0,286.16660192268444,290.0,8552.0,True
1805,86,6091.0,232.7726379536613,508.0,4131.0,True
3002,13,4091.0,335.88360770765604,403.0,6136.0,True
3536,79,3099.0,322.4091285772644,487.0,7129.0,True
4944,170,461.0,219.72631020722525,371.0,9770.0,True
5062,193,353.0,194.44284827525962,220.0,9880.0,True
2465,28,4756.0,261.8841842041659,742.0,5481.0,True
5141,156,265.0,155.84695303565147,145.0,9977.0,True
3657,173,2846.0,193.87853930439786,525.0,7396.0,True
3754,47,2847.0,169.96631754434895,343.0,7403.0,True
5032,178,94.0,56.7583000013066,560.0,10157.0,True
2253,11,5094.0,329.54133363099186,762.0,5160.0,True
5108,17,306.0,164.21124487685586,208.0,9963.0,True
4058,40,2232.0,407.1906590895897,380.0,8039.0,True
5004,134,231.0,105.96954643952213,513.0,10044.0,True
5011,12,464.0,285.6128186565133,270.0,9813.0,True
3561,73,3477.0,373.81661000534086,115.0,6801.0,True
4964,179,727.0,173.06573785536287,96.0,9552.0,True
4161,126,1929.0,405.4568672313863,459.0,8351.0,True
4983,141,338.0,180.60956199120778,454.0,9942.0,True
744,3,8235.0,191.41025433470398,424.0,2045.0,True
3858,87,2835.0,251.66278158885396,218.0,7447.0,True
3188,44,3901.0,322.0195545084358,340.0,6385.0,True
4285,69,1847.0,192.97521362545672,325.0,8440.0,True
5069,46,220.0,129.46027855033378,392.0,10068.0,True
4935,59,667.0,270.3385049916215,238.0,9621.0,True
3726,9,2918.0,286.00903233616054,364.0,7378.0,True
18,118,9823.0,298.0551429746713,439.0,474.0,True
3978,165,2485.0,298.5379321360025,338.0,7815.0,True
4417,148,1629.0,268.3829900786606,291.0,8672.0,True
4976,196,326.0,181.42309204438368,504.0,9979.0,True
2735,42,4673.0,361.54089552192704,422.0,5633.0,True
4529,62,1215.0,241.8095784112624,499.0,9093.0,True
4783,77,264.0,150.71120947979068,973.0,10045.0,True
5060,22,372.0,180.80198051799783,287.0,9944.0,True
5172,101,9.0,7.517122235450174,395.0,10308.0,True
945,2,7997.0,410.2055603175053,334.0,2320.0,True
3530,33,2696.0,269.258166608352,999.0,7629.0,True
3913,139,2745.0,155.0219658874011,230.0,7581.0,True
2616,177,5031.0,171.2767261859023,290.0,5298.0,True
4897,192,590.0,175.57724415951566,435.0,9740.0,True
4601,184,1252.0,217.83462185695905,350.0,9079.0,True
4785,38,1039.0,195.0876799810547,223.0,9296.0,True
4489,125,1632.0,190.02800245273409,202.0,8707.0,True
4831,64,460.0,278.4493574215311,711.0,9879.0,True
5118,151,237.0,154.80437626816445,330.0,10104.0,True
5170,153,85.0,82.34577234102582,347.0,10256.0,True
4348,176,1890.0,237.2644822443038,219.0,8452.0,True
4709,6,781.0,162.42258292447082,634.0,9570.0,True
5188,194,123.0,49.7929168294314,307.0,10247.0,True
4793,155,1056.0,224.89915147028452,233.0,9315.0,True
4131,131,1931.0,181.51311113508268,615.0,8441.0,True
4241,186,1828.0,210.29056484247414,506.0,8550.0,True
3819,152,2925.0,149.0583915681807,300.0,7457.0,True
721,197,8037.0,408.3179124189397,781.0,2345.0,True
4825,174,928.0,291.10540658314346,304.0,9458.0,True
2225,97,5690.0,245.58608696097644,342.0,4698.0,True
4096,168,2242.0,498.877022526515,387.0,8148.0,True
3836,127,2484.0,290.52719687563075,721.0,7909.0,True
3614,74,3361.0,452.91944003100974,254.0,7038.0,True
5142,83,241.0,142.44275119345215,325.0,10158.0,True
4834,71,921.0,267.19788637141187,304.0,9481.0,True
4419,10,1612.0,182.8055725865157,415.0,8801.0,True
5177,158,222.0,137.3781601579733,275.0,10194.0,True
5015,58,528.0,213.45452130704945,335.0,9888.0,True
4827,159,414.0,202.81669714387692,844.0,10003.0,True
4439,160,1511.0,294.039841659877,479.0,8908.0,True
1234,162,7231.0,219.2942091903033,590.0,3188.0,True
3830,166,2603.0,224.7961229669,637.0,7816.0,True
5217,181,114.0,68.60328855828483,302.0,10309.0,True
5121,198,148.0,106.18345519416647,497.0,10283.0,True
4165,130,1947.0,207.75252945847677,580.0,8486.0,True
1611,195,6888.0,429.2817385542603,243.0,3545.0,True
4263,110,1723.0,253.29309663050674,629.0,8711.0,True
4810,117,542.0,264.7138157039235,781.0,9892.0,True
4811,180,1110.0,160.63290503413836,213.0,9332.0,True
2780,175,4927.0,200.2278564464497,201.0,5519.0,True
4781,116,775.0,207.03815621944574,618.0,9681.0,True
4858,129,1043.0,307.30891355287434,190.0,9416.0,True
3989,41,2558.0,276.06227008025496,389.0,7902.0,True
5147,34,183.0,118.10347732462272,438.0,10285.0,True
104,36,10049.0,267.7837846680998,216.0,429.0,True
4421,132,1766.0,340.3376493163152,322.0,8713.0,True
4813,176,1171.0,192.81679242189935,194.0,9317.0,True
5078,1,204.0,118.52710533171319,599.0,10291.0,True
5028,54,393.0,251.8173557311825,513.0,10104.0,True
5131,120,244.0,119.59427284732834,446.0,10259.0,True
5048,112,349.0,145.32822824184393,523.0,10158.0,True
4022,135,2640.0,440.5381445111647,270.0,7867.0,True
4205,172,2159.0,238.27400076217975,361.0,8348.0,True
5039,8,465.0,273.6329429116617,424.0,10045.0,True
2306,114,5587.0,174.64876833525437,422.0,4927.0,True
5176,26,142.0,108.877321479497,456.0,10373.0,True
3941,95,2728.0,268.2202176499229,374.0,7788.0,True
4407,103,1765.0,258.11996667493815,396.0,8755.0,True
4129,102,2411.0,270.84938601696865,285.0,8110.0,True
4693,142,1139.0,177.8631371010687,473.0,9382.0,True
2260,128,5594.0,320.3717527204399,506.0,4929.0,True
1548,49,7078.0,164.95802959391384,254.0,3447.0,True
4979,61,791.0,114.82172946748369,275.0,9753.0,True
5196,20,160.0,82.57866244372029,425.0,10386.0,True
5126,169,398.0,172.82692169737822,346.0,10149.0,True
4081,59,2037.0,386.83604527944027,789.0,8510.0,True
2758,161,4667.0,324.37198943325575,627.0,5882.0,True
4508,143,1792.0,181.4364559329964,200.0,8758.0,True
4784,123,1027.0,77.96076781777303,452.0,9524.0,True
5046,91,852.0,169.103103345017,74.0,9705.0,True
4866,93,385.0,205.9747234222609,934.0,10173.0,True
3571,46,3605.0,359.57581742561143,259.0,6964.0,True
4374,21,2072.0,247.79269077583757,200.0,8498.0,True
2127,65,5861.0,477.77458238746857,498.0,4709.0,True
4798,18,1218.0,158.51195738781416,266.0,9354.0,True
5158,113,219.0,127.86104467975558,484.0,10361.0,True
5157,5,278.0,177.71185827818718,431.0,10304.0,True
5045,163,642.0,124.49933128773823,320.0,9950.0,True
3914,19,2932.0,247.47780504341918,309.0,7663.0,True
3146,188,4396.0,220.90979940137677,215.0,6201.0,True
4889,39,1029.0,239.6713948821003,285.0,9572.0,True
2602,122,5261.0,256.4259012187821,350.0,5341.0,True
5328,73,9.0,9.579814497718697,329.0,10596.0,True
4961,75,808.0,306.49607639455644,347.0,9797.0,True
3842,4,3231.0,150.7450365104569,167.0,7375.0,True
5257,57,225.0,188.54274213844815,301.0,10383.0,True
4766,88,1360.0,260.37679591229426,215.0,9253.0,True
4469,78,2027.0,234.14565841727858,119.0,8587.0,True
4837,187,821.0,244.96067065335689,616.0,9794.0,True
5154,55,298.0,176.941908712717,466.0,10331.0,True
5183,31,291.0,131.01946292812548,405.0,10340.0,True
4347,146,2148.0,431.2174987361449,251.0,8484.0,True
5240,191,172.0,115.31353434087262,408.0,10462.0,True
547,32,8837.0,337.04575929706715,600.0,1803.0,True
5195,124,251.0,155.4877245275252,434.0,10393.0,True
5019,99,818.0,227.20357757037291,257.0,9826.0,True
5162,150,385.0,183.47864417215476,363.0,10261.0,True
4598,53,1379.0,325.58344183171215,544.0,9269.0,True
5151,45,228.0,96.26150922946574,569.0,10432.0,True
3449,35,3906.0,161.47168284179224,247.0,6757.0,True
5373,74,166.0,89.13421489453825,150.0,10501.0,True
4330,37,2148.0,255.13358670553623,337.0,8532.0,True
3624,96,3187.0,389.632106062992,686.0,7493.0,True
5021,40,784.0,217.39382951180212,328.0,9902.0,True
3907,56,3043.0,108.39648388632872,312.0,7646.0,True
2189,164,5568.0,280.5066558554658,810.0,5124.0,True
5232,111,185.0,140.1193639660549,474.0,10510.0,True
5199,171,340.0,222.26616374701987,393.0,10356.0,True
3201,61,4414.0,325.71951750700555,217.0,6282.0,True
3355,149,4136.0,206.89790908621916,222.0,6561.0,True
4910,107,948.0,288.2956142705085,424.0,9751.0,True
2209,81,5878.0,456.2501173760912,488.0,4821.0,True
4198,60,2294.0,105.43509079957808,443.0,8416.0,True
5251,106,176.0,129.60531949659187,468.0,10535.0,True
5321,11,91.0,87.8439270028704,391.0,10642.0,True
1312,62,7714.0,238.1185202587995,269.0,3022.0,True
5165,68,497.0,189.17619152389648,343.0,10243.0,True
4824,12,1271.0,248.7849681312426,319.0,9472.0,True
5092,160,795.0,266.87791223897915,229.0,9949.0,True
4586,27,1774.0,252.08805511970226,286.0,8977.0,True
5350,186,236.0,131.29254267179445,200.0,10518.0,True
5250,196,258.0,175.43525226690116,432.0,10499.0,True
5281,80,119.0,98.27500337293701,483.0,10644.0,True
4962,177,517.0,165.06547058156704,796.0,10248.0,True
2937,90,4798.0,224.54536800490104,335.0,5968.0,True
5302,189,151.0,82.58341981424533,410.0,10619.0,True
4738,24,1190.0,407.3277794222698,583.0,9584.0,True
3813,0,3372.0,257.2156506819538,258.0,7408.0,True
3821,98,3420.0,441.1444397716815,201.0,7361.0,True
4550,144,1844.0,199.5183648172234,313.0,8939.0,True
4351,185,2298.0,395.81512815728314,244.0,8487.0,True
3182,193,4532.0,180.85922665296295,214.0,6253.0,True
130,51,10177.0,180.86893919165976,338.0,609.0,True
5254,154,344.0,261.8295642422142,367.0,10445.0,True
4725,47,1520.0,275.04413780907544,306.0,9272.0,True
4924,38,827.0,214.41986338481803,621.0,9982.0,True
3878,137,3220.0,229.60456179741607,319.0,7594.0,True
5245,89,440.0,239.63689601047096,311.0,10375.0,True
4748,105,1430.0,237.45798111994594,370.0,9386.0,True
5184,126,695.0,200.79671506589085,187.0,10124.0,True
3569,25,3246.0,188.0474347811556,874.0,7579.0,True
3992,157,2909.0,397.8238355163291,389.0,7920.0,True
5171,166,715.0,201.61274101993405,205.0,10116.0,True
5119,94,856.0,184.84096728204196,202.0,9977.0,True
3648,131,3778.0,124.8154781809247,207.0,7058.0,True
5163,48,453.0,196.64562681891746,494.0,10393.0,True
4504,44,2085.0,252.7779449600359,223.0,8763.0,True
5222,76,636.0,285.48331196810864,202.0,10217.0,True
4826,7,1334.0,230.2952361333426,362.0,9520.0,True
5203,82,395.0,238.45692434177505,481.0,10460.0,True
5215,167,213.0,108.67307854820541,641.0,10643.0,True
5160,50,249.0,189.76472030635207,726.0,10607.0,True
5144,95,417.0,158.88596541402202,599.0,10441.0,True
5390,10,279.0,203.8151112470963,202.0,10581.0,True
5379,71,295.0,130.0003634249171,205.0,10565.0,True
4226,17,2605.0,366.15800797666407,221.0,8257.0,True
4314,181,2427.0,236.05115844124035,264.0,8435.0,True
3995,70,3039.0,199.5756506136782,283.0,7823.0,True
4454,199,2121.0,235.1940250387711,295.0,8742.0,True
65,183,10100.0,120.32309958066065,637.0,771.0,True
5256,138,256.0,131.7662090425095,534.0,10616.0,True
4816,121,1387.0,95.32855126347017,355.0,9486.0,True
3639,195,3605.0,316.1448055957921,436.0,7268.0,True
5426,34,164.0,93.10297429855575,250.0,10710.0,True
4495,43,1980.0,261.17043289261005,377.0,8894.0,True
5325,134,303.0,209.96130527742292,316.0,10575.0,True
1453,86,7514.0,356.63005032455357,367.0,3367.0,True
5306,79,190.0,107.83346756715501,469.0,10692.0,True
5107,9,749.0,178.2505125415595,379.0,10133.0,True
4294,170,2433.0,258.2651177329114,324.0,8452.0,True
4488,102,2004.0,220.5727686277269,386.0,8888.0,True
3720,49,3540.0,1499.4867350115564,367.0,7360.0,True
2586,16,5709.0,327.25350598339077,227.0,5193.0,True
4895,100,1288.0,223.12243403598876,317.0,9617.0,True
5244,72,444.0,242.5772729729705,398.0,10461.0,True
5444,135,220.0,130.81124361509328,188.0,10687.0,True
3060,28,3685.0,352.9011284412073,1398.0,7222.0,True
5109,108,833.0,132.38338172222683,320.0,10076.0,True
4864,13,1394.0,142.5607604533324,282.0,9517.0,True
4663,194,1633.0,239.39011574723156,424.0,9278.0,True
3511,133,4144.0,281.36908673157495,165.0,6768.0,True
5437,1,218.0,101.00404607840262,207.0,10696.0,True
5341,101,113.0,86.24392699360934,501.0,10804.0,True
5319,178,365.0,160.98343337782316,308.0,10552.0,True
4577,109,1961.0,227.1080397180433,285.0,8960.0,True
3402,129,4308.0,185.37620798751897,194.0,6613.0,True
4538,57,1991.0,136.10366826031478,318.0,8930.0,True
5091,65,454.0,110.27742312421373,751.0,10469.0,True
2895,84,4949.0,146.88940959990944,417.0,5974.0,True
5471,73,118.0,58.50041821447398,247.0,10808.0,True
5112,192,1023.0,417.7387937252867,149.0,9910.0,True
4946,29,379.0,210.88051596146195,1155.0,10560.0,True
4996,197,1095.0,264.3552813950571,330.0,9847.0,True
5488,146,9.0,9.920703300478412,332.0,10938.0,True
4888,2,1309.0,138.7918544294765,364.0,9644.0,True
3583,125,3961.0,280.50675231076826,270.0,6999.0,True
5386,152,184.0,102.72473058867809,404.0,10777.0,True
5329,69,414.0,249.41493869327803,286.0,10553.0,True
4894,188,1246.0,223.71898244646005,425.0,9724.0,True
4978,5,1294.0,341.41629334780924,201.0,9679.0,True
3424,141,4227.0,226.38204972830522,295.0,6747.0,True
4491,174,2112.0,215.373668864498,358.0,8868.0,True
4828,119,1420.0,418.0618934461292,398.0,9562.0,True
5434,120,202.0,151.0271755692658,300.0,10782.0,True
2975,53,4984.0,260.6206681211119,314.0,6011.0,True
5138,36,794.0,147.86000307839794,377.0,10202.0,True
617,155,9203.0,154.21161088645303,467.0,1796.0,True
4547,175,2013.0,190.88904135441618,363.0,8986.0,True
2862,59,4597.0,280.70998470132247,914.0,6406.0,True
3734,85,3672.0,320.2913477102613,306.0,7332.0,True
5182,75,657.0,132.48233307088023,413.0,10348.0,True
1522,153,7555.0,415.32603473859194,324.0,3453.0,True
5472,163,204.0,70.98211350191451,242.0,10805.0,True
4899,115,923.0,342.09470127273005,780.0,10089.0,True
4328,161,2574.0,354.6581616095737,248.0,8439.0,True
4503,22,2200.0,318.9302539034614,276.0,8815.0,True
5323,46,467.0,152.61851430148442,301.0,10560.0,True
3555,47,4158.0,235.56868776668355,193.0,6869.0,True
1307,104,7953.0,228.5317137133067,333.0,3077.0,True
5429,172,9.0,16.385252712105324,556.0,11021.0,True
5427,54,291.0,186.97258334228258,280.0,10744.0,True
5383,117,316.0,213.16154093419775,350.0,10720.0,True
5424,169,335.0,182.29093617366945,266.0,10705.0,True
4958,30,1023.0,221.77826458187116,571.0,10017.0,True
5418,128,321.0,126.10108226738633,288.0,10721.0,True
5517,171,149.0,117.65219809801813,228.0,10898.0,True
5093,116,1152.0,284.9946511902589,175.0,9896.0,True
5003,180,1210.0,127.01967468401054,308.0,9839.0,True
5335,148,433.0,134.8408894033289,329.0,10619.0,True
5201,15,186.0,127.5235197407885,902.0,10867.0,True
5247,196,177.0,113.08145857693724,814.0,10879.0,True
5435,8,144.0,107.1373363483026,434.0,10916.0,True
4428,14,2429.0,365.02474448758164,229.0,8634.0,True
4315,55,2501.0,344.6925002646673,398.0,8570.0,True
1366,198,7913.0,176.011549621885,339.0,3160.0,True
5079,66,309.0,164.12559605726068,1067.0,10765.0,True
5169,145,573.0,336.9395208851978,612.0,10515.0,True
3983,162,3183.0,227.01719957377787,419.0,7906.0,True
4224,23,2547.0,269.66202667649856,508.0,8542.0,True
3046,19,4293.0,247.12071302224953,994.0,6798.0,True
5161,176,938.0,137.133751588807,259.0,10155.0,True
1022,155,8368.0,404.723873457007,580.0,2727.0,True
4800,110,1759.0,189.95144355465328,252.0,9341.0,True
5451,103,368.0,196.19735222812116,222.0,10737.0,True
4955,130,1360.0,137.06919255759928,317.0,9748.0,True
4476,4,2247.0,233.9764780680949,383.0,8864.0,True
5221,107,623.0,199.04177763598534,497.0,10508.0,True
4360,0,2354.0,360.27426325010117,515.0,8779.0,True
5389,166,404.0,140.09496680580676,355.0,10732.0,True
5441,78,208.0,128.43378285927363,433.0,10929.0,True
5431,142,129.0,90.89919064671463,529.0,11009.0,True
5252,182,408.0,226.15872599572305,671.0,10740.0,True
4492,150,2482.0,246.0391359505383,154.0,8668.0,True
5327,179,145.0,80.47325770530107,740.0,11007.0,True
4052,156,3144.0,340.55845287752845,369.0,8017.0,True
5508,56,233.0,128.20867628521154,278.0,10928.0,True
5236,136,243.0,139.65317827167328,875.0,10920.0,True
788,198,9160.0,413.83346288265716,305.0,2008.0,True
5038,123,1279.0,149.19329218660755,278.0,9897.0,True
5590,138,229.0,151.25598059131102,103.0,10948.0,True
5190,21,883.0,208.83253822197685,344.0,10294.0,True
4664,191,2049.0,226.49655468492978,277.0,9133.0,True
5547,193,195.0,90.44943882601481,242.0,10987.0,True
5362,64,298.0,142.0624766041973,551.0,10886.0,True
5410,159,453.0,179.3351409256109,319.0,10732.0,True
666,26,9446.0,221.76901993054204,303.0,1740.0,True
4855,41,1659.0,272.5001939501904,311.0,9527.0,True
5387,168,202.0,94.81064389481982,610.0,10986.0,True
5479,122,144.0,71.34811153185727,465.0,11046.0,True
5552,185,113.0,107.6802314020615,312.0,11080.0,True
4707,48,1946.0,150.07414093899308,314.0,9247.0,True
4232,128,2879.0,185.42941339274176,274.0,8315.0,True
5572,167,149.0,80.45104931604263,245.0,11046.0,True
5456,20,426.0,215.69805495045983,248.0,10770.0,True
3672,165,3839.0,242.86089109450933,456.0,7358.0,True
5416,114,106.0,98.43556160740177,665.0,11093.0,True
4977,67,1474.0,204.984260283489,250.0,9727.0,True
3249,93,4694.0,288.18091962194023,363.0,6509.0,True
3954,88,2884.0,366.2488415152529,890.0,8320.0,True
5398,58,194.0,104.39935923904251,620.0,11013.0,True
5475,99,227.0,177.2855462059276,405.0,10980.0,True
5452,74,242.0,151.90083698154217,451.0,10966.0,True
5388,127,246.0,130.64315908983804,591.0,10968.0,True
4941,42,1006.0,93.68518635377748,810.0,10208.0,True
5455,91,309.0,172.53289409768445,391.0,10910.0,True
5334,33,325.0,211.97244423312793,615.0,10902.0,True
5211,92,446.0,215.1972771249729,785.0,10781.0,True
5249,140,597.0,296.1665876332668,576.0,10643.0,True
5366,6,687.0,310.38620855068996,214.0,10557.0,True
5395,83,280.0,214.5820386017359,578.0,10964.0,True
5200,157,1035.0,262.5628858666392,253.0,10216.0,True
5270,7,607.0,211.3089682507789,519.0,10645.0,True
4655,124,2183.0,135.01412780002224,231.0,9071.0,True
4937,27,1072.0,254.04441264751412,804.0,10194.0,True
3566,62,4330.0,126.16192951443509,236.0,6936.0,True
5372,97,268.0,149.78203343205342,651.0,11001.0,True
4959,173,1421.0,226.61950035419702,403.0,9850.0,True
3147,35,5057.0,204.18268392536217,231.0,6218.0,True
5358,177,654.0,164.84885576795676,293.0,10622.0,True
5212,143,996.0,224.05420115273347,289.0,10287.0,True
3759,158,3564.0,287.3148695900622,660.0,7723.0,True
5111,195,1252.0,218.14590115694816,278.0,10036.0,True
5013,44,1314.0,188.8564828219409,431.0,9976.0,True
5610,101,94.0,49.5908480065564,311.0,11198.0,True
5519,106,226.0,150.21752141948048,387.0,11066.0,True
5110,32,1046.0,274.49355065137416,489.0,10247.0,True
5267,52,744.0,365.09387988398254,440.0,10550.0,True
5605,79,158.0,131.36440590525507,261.0,11140.0,True
4609,80,2341.0,441.01774974093536,211.0,8957.0,True
5409,196,104.0,100.38083384117442,791.0,11201.0,True
5613,28,297.0,156.1624188742456,125.0,11017.0,True
3716,13,3922.0,355.7996396091695,412.0,7393.0,True
5219,190,270.0,112.52335342768686,1036.0,11045.0,True
5274,61,405.0,204.89865420210077,769.0,10910.0,True
2739,187,5790.0,276.90548437309417,310.0,5528.0,True
5299,94,764.0,175.37964473829925,352.0,10555.0,True
2639,147,6056.0,157.77452022063014,223.0,5267.0,True
5326,17,853.0,180.41582417061488,210.0,10470.0,True
5198,131,1129.0,260.2206008591352,232.0,10195.0,True
3815,151,3917.0,139.81294890086394,254.0,7407.0,True
1070,73,8601.0,292.48973793990746,466.0,2726.0,True
5054,11,1346.0,247.31335778517771,342.0,9987.0,True
4926,90,1587.0,291.43210924145154,384.0,9747.0,True
5467,31,334.0,232.47646440352065,449.0,11002.0,True
5439,40,408.0,178.3839746759599,440.0,10935.0,True
4737,113,1951.0,389.82308682918983,402.0,9403.0,True
5140,145,1377.0,217.61008619088494,149.0,9979.0,True
5067,189,1442.0,251.66569000407188,245.0,9916.0,True
4916,77,1707.0,213.46256555706077,307.0,9653.0,True
4688,112,1644.0,353.39611610345327,814.0,9717.0,True
5005,98,1379.0,209.19418424197423,453.0,9984.0,True
3393,3,4809.0,266.5203455409545,147.0,6557.0,True
5553,82,308.0,174.13553844316874,290.0,11058.0,True
5354,96,444.0,221.48600386803452,602.0,10922.0,True
5576,10,273.0,146.6182648692416,279.0,11095.0,True
5535,71,173.0,143.706948895148,475.0,11196.0,True
4871,60,1128.0,362.439216685384,993.0,10242.0,True
4843,81,1947.0,382.94240999933413,237.0,9426.0,True
5560,89,345.0,177.76528525080263,249.0,11029.0,True
5231,149,899.0,374.9261510582335,442.0,10478.0,True
5600,102,234.0,126.30254943773451,275.0,11146.0,True
4560,49,2493.0,254.1540343565478,255.0,8896.0,True
5248,144,914.0,254.14898207768678,413.0,10479.0,True
5539,12,436.0,253.08875070421908,232.0,10962.0,True
5229,63,545.0,266.33225796628943,830.0,10860.0,True
4922,118,1609.0,455.2802989579017,438.0,9798.0,True
4854,39,1442.0,450.1883003420529,755.0,9970.0,True
5549,51,139.0,86.662000942438,515.0,11273.0,True
4815,69,2033.0,110.82772816918386,251.0,9379.0,True
4334,76,3024.0,254.21728257131713,180.0,8388.0,True
3622,183,4434.0,184.10854090550828,176.0,6979.0,True
4130,163,3467.0,357.6962025742197,121.0,7947.0,True
4564,37,2604.0,241.20727327541738,161.0,8811.0,True
695,134,9586.0,358.56360073710084,329.0,1832.0,True
5541,95,311.0,169.6566384518136,374.0,11107.0,True
5271,164,920.0,228.06052288166615,372.0,10500.0,True
5036,25,1617.0,339.2443633549565,215.0,9829.0,True
5284,115,709.0,223.31263607724676,564.0,10738.0,True
4080,139,2983.0,285.32383793938385,745.0,8465.0,True
5611,100,244.0,114.60415128547412,321.0,11208.0,True
5597,121,356.0,163.70596169946214,235.0,11097.0,True
5568,126,385.0,205.63375104427735,270.0,11068.0,True
4931,166,1858.0,213.84383130859817,226.0,9597.0,True
5629,188,216.0,116.1984532079442,300.0,11241.0,True
5077,135,1516.0,172.55753468565635,257.0,9948.0,True
4273,184,3024.0,257.3950830237388,347.0,8440.0,True
2905,133,5239.0,402.0425607738165,655.0,6230.0,True
5480,45,410.0,271.4188495377347,481.0,11063.0,True
5722,138,144.0,99.61314421470976,203.0,11343.0,True
5743,64,172.0,110.62626045543408,136.0,11316.0,True
4660,132,2496.0,453.0593487171934,144.0,8995.0,True
4057,0,3407.0,314.4115393699324,431.0,8085.0,True
5087,154,1616.0,313.3096662372069,170.0,9876.0,True
5307,170,721.0,213.84050120489994,547.0,10773.0,True
4986,47,1766.0,343.7888990254681,238.0,9728.0,True
5646,5,169.0,101.29719105557905,353.0,11325.0,True
4475,152,2688.0,312.3413801403543,330.0,8811.0,True
5415,116,682.0,230.22695936720856,399.0,10823.0,True
4493,137,2524.0,353.2193791544052,469.0,8985.0,True
5213,18,1133.0,285.0799074110799,377.0,10377.0,True
4497,168,2716.0,223.36757187245544,280.0,8800.0,True
4128,119,3037.0,242.66027761997603,660.0,8483.0,True
4011,35,3621.0,366.6208103840367,320.0,7899.0,True
3966,97,3670.0,340.5971597316432,403.0,7851.0,True
2701,160,6079.0,222.2353715760994,280.0,5444.0,True
3021,38,5469.0,228.28349440008105,301.0,6058.0,True
3864,43,4068.0,348.56079927530783,211.0,7460.0,True
4154,1,3449.0,132.77170158689322,211.0,8086.0,True
5582,181,388.0,269.52630771762273,324.0,11148.0,True
5585,76,303.0,230.54698303274137,409.0,11237.0,True
5024,41,1525.0,272.43381828963066,443.0,10021.0,True
3588,108,3860.0,290.2133323189806,951.0,7687.0,True
5711,48,146.0,125.34744740363787,281.0,11407.0,True
5594,50,493.0,255.324397041051,208.0,11064.0,True
3056,42,5282.0,309.61800621172404,459.0,6279.0,True
5521,111,390.0,162.23907235710624,489.0,11172.0,True
5034,146,1686.0,133.7540281954395,272.0,9876.0,True
3591,104,4535.0,158.84266178723362,302.0,7041.0,True
4939,156,1898.0,149.53074886479388,289.0,9680.0,True
5030,86,1686.0,285.1407862194977,302.0,9895.0,True
4432,198,2887.0,339.6854481798971,287.0,8697.0,True
4812,87,2231.0,204.74849058734972,231.0,9353.0,True
5755,83,88.0,45.604136522888034,299.0,11500.0,True
706,185,9716.0,452.79127889918914,341.0,1874.0,True
4286,107,3105.0,133.42900053176962,377.0,8492.0,True
2903,24,5772.0,274.8134597678734,256.0,5827.0,True
5640,141,230.0,121.96325651799467,409.0,11374.0,True
5698,8,109.0,51.29396787467135,389.0,11499.0,True
4915,16,2042.0,185.0071894236555,222.0,9567.0,True
4686,68,2451.0,238.5215892358109,277.0,9179.0,True
4406,155,3018.0,386.8025588634383,256.0,8613.0,True
5443,59,900.0,140.7747477309856,234.0,10731.0,True
5717,127,251.0,127.35849202263842,249.0,11381.0,True
5675,29,179.0,109.49736829792515,408.0,11457.0,True
5234,35,1257.0,206.2311237773195,342.0,10379.0,True
4450,58,2644.0,226.92982553659687,552.0,8994.0,True
5617,109,274.0,140.43220231892138,454.0,11365.0,True
1802,150,7836.0,426.9573297188762,187.0,3804.0,True
4856,193,1998.0,435.42725182026714,428.0,9645.0,True
5618,178,356.0,155.71200532750706,379.0,11291.0,True
5123,53,1354.0,212.46228219264816,503.0,10293.0,True
1610,106,8105.0,179.02302012993175,243.0,3543.0,True
5766,157,113.0,88.63449479438809,311.0,11541.0,True
5622,192,237.0,152.1947224271306,495.0,11417.0,True
5146,142,1454.0,197.94745492778858,357.0,10203.0,True
5725,74,308.0,203.14615913303163,205.0,11350.0,True
5684,176,125.0,67.73723908463413,458.0,11537.0,True
5653,54,299.0,153.14158838819603,371.0,11371.0,True
5736,191,244.0,179.84414111130928,262.0,11429.0,True
1282,88,8616.0,317.2753801282662,367.0,3057.0,True
3234,4,5278.0,445.49582771047295,276.0,6396.0,True
3314,105,5198.0,275.14797763440674,209.0,6481.0,True
4411,75,2543.0,254.77666796515027,773.0,9136.0,True
5674,171,234.0,122.72616463024343,401.0,11446.0,True
137,190,10676.0,205.4970865621188,718.0,1006.0,True
5483,57,907.0,330.1344779617654,187.0,10775.0,True
3349,21,5122.0,252.0727799827646,233.0,6561.0,True
5602,72,276.0,124.39265797134622,531.0,11407.0,True
3464,78,4773.0,339.83980168620525,374.0,6910.0,True
5709,92,318.0,225.99860641145037,241.0,11365.0,True
5614,129,233.0,83.55953626965928,556.0,11455.0,True
5685,162,318.0,183.86319784488043,290.0,11374.0,True
5726,167,167.0,64.17916417722299,380.0,11525.0,True
5758,27,195.0,138.70395197158487,294.0,11501.0,True
5382,174,1093.0,268.1935013151171,235.0,10604.0,True
4583,128,2715.0,251.84379634989,299.0,8983.0,True
4167,32,3034.0,235.06243930232063,754.0,8666.0,True
5124,62,1505.0,219.36235759231226,418.0,10208.0,True
3681,121,4639.0,318.62300063592585,168.0,7082.0,True
5149,99,1393.0,250.06608811794914,469.0,10329.0,True
264,194,10619.0,212.36871116387687,502.0,1106.0,True
5832,71,178.0,83.38739329003185,183.0,11549.0,True
4761,6,1763.0,372.56431602060456,932.0,9965.0,True
5761,177,317.0,163.82154724524437,200.0,11413.0,True
4490,60,3071.0,349.76569751185093,150.0,8659.0,True
5082,66,1829.0,218.18710887689795,202.0,9902.0,True
4873,85,2114.0,181.55725645577286,366.0,9618.0,True
5645,120,284.0,166.697370662393,481.0,11453.0,True
4846,124,2307.0,252.730896907365,231.0,9432.0,True
5853,126,79.0,73.1925754308737,242.0,11664.0,True
5661,46,9.0,30.078872250816147,717.0,11734.0,True
4751,165,2393.0,301.5282298371318,333.0,9351.0,True
4661,70,2310.0,366.60784439963555,583.0,9436.0,True
3047,173,5412.0,260.54187715837674,530.0,6335.0,True
5847,69,68.0,76.47554623147293,288.0,11683.0,True
5720,114,166.0,140.24982051630215,452.0,11589.0,True
5789,96,194.0,118.45341411774795,298.0,11563.0,True
1435,20,8170.0,129.89433454949958,619.0,3589.0,True
2311,182,6954.0,187.6899337301222,296.0,4809.0,True
5122,12,1300.0,262.8331626655154,685.0,10472.0,True
1781,22,7973.0,272.84339555800835,229.0,3800.0,True
5825,3,126.0,78.61053179418974,311.0,11647.0,True
4281,180,2864.0,392.6412090336746,800.0,8911.0,True
4614,77,2778.0,226.72933086597047,248.0,9004.0,True
3997,93,3913.0,276.96438427447987,319.0,7869.0,True
5670,169,274.0,133.38351939135146,476.0,11509.0,True
5730,91,224.0,187.7241594299578,411.0,11562.0,True
5762,158,239.0,132.5124348656616,328.0,11550.0,True
4218,118,2526.0,408.7421890483349,1247.0,9269.0,True
3399,140,4937.0,257.8155797520036,450.0,6867.0,True
5741,123,423.0,148.6417891862484,206.0,11382.0,True
5682,145,531.0,149.2325043977035,200.0,11275.0,True
5596,199,548.0,148.37970379505018,399.0,11258.0,True
5084,125,1748.0,178.0327983998147,357.0,10061.0,True
4853,153,2112.0,114.75516315302875,482.0,9697.0,True
5702,122,290.0,221.45427446993466,406.0,11520.0,True
5697,179,446.0,203.10432533748858,256.0,11364.0,True
5721,136,398.0,191.62874155891214,276.0,11413.0,True
3652,146,4775.0,173.13726452534863,175.0,7036.0,True
2789,148,6250.0,172.2999843885396,223.0,5562.0,True
3093,103,5657.0,187.8134214859839,274.0,6156.0,True
5206,19,1612.0,489.60859715121484,219.0,10201.0,True
5894,160,93.0,42.6267244292056,205.0,11721.0,True
5503,196,363.0,161.35665938240084,820.0,11451.0,True
4992,80,1749.0,154.59750511333996,563.0,10067.0,True
5486,197,334.0,197.62155055511153,886.0,11483.0,True
4477,65,2988.0,272.4326152609823,347.0,8831.0,True
5512,37,686.0,257.5202824473428,471.0,11134.0,True
4107,56,3320.0,413.8662189189143,721.0,8506.0,True
5831,149,201.0,114.36999011178779,266.0,11628.0,True
5230,175,1450.0,272.637108717178,349.0,10382.0,True
3745,82,4338.0,263.6490824138521,452.0,7496.0,True
5807,17,297.0,152.5083127349384,234.0,11542.0,True
4147,13,3611.0,250.0340950401716,375.0,8233.0,True
2457,159,6518.0,302.43548676389855,598.0,5331.0,True
4936,23,1864.0,211.15792838858988,602.0,9986.0,True
4307,133,3414.0,268.163424339192,285.0,8441.0,True
1832,110,7824.0,459.9857948864027,368.0,4032.0,True
5285,90,1258.0,275.738332143771,423.0,10598.0,True
4681,143,2103.0,237.6957227471046,862.0,9756.0,True
4289,138,3330.0,282.7763055737193,415.0,8532.0,True
5754,88,545.0,230.77173643416768,119.0,11318.0,True
5571,7,893.0,288.65865224257936,173.0,10973.0,True
4973,28,2028.0,281.283665066461,400.0,9869.0,True
5679,55,337.0,157.3544709096675,502.0,11561.0,True
4381,134,3281.0,310.359090174695,300.0,8619.0,True
5914,58,121.0,57.951598110750524,225.0,11786.0,True
4190,53,3368.0,180.67408745720985,598.0,8540.0,True
5545,9,406.0,233.9243910507741,760.0,11503.0,True
5835,183,125.0,92.60993605501017,412.0,11785.0,True
5668,104,387.0,107.61515389293574,495.0,11524.0,True
4522,60,2884.0,434.08425279778936,446.0,9027.0,True
5578,34,324.0,258.07155629690175,773.0,11591.0,True
5859,41,214.0,143.76099503833382,260.0,11704.0,True
4668,117,2742.0,356.4538752379627,316.0,9178.0,True
5654,85,467.0,199.57976425393474,461.0,11462.0,True
4297,101,3603.0,205.10497003769075,197.0,8330.0,True
1496,68,8651.0,348.9119642723112,216.0,3288.0,True
3436,195,5225.0,455.0410511789717,237.0,6715.0,True
5506,198,684.0,315.36776185889687,611.0,11256.0,True
5058,51,1881.0,255.39291585525527,411.0,10061.0,True
485,83,10476.0,393.8153564028426,392.0,1466.0,True
5680,172,269.0,58.11078904489228,614.0,11676.0,True
5556,94,799.0,167.9060278142523,372.0,11146.0,True
5017,52,2229.0,403.662190574881,155.0,9717.0,True
3996,147,3752.0,455.79284962419143,653.0,8195.0,True
5838,144,294.0,130.16636062528633,278.0,11655.0,True
5827,113,395.0,189.75811712535665,217.0,11556.0,True
3451,3,5284.0,272.6151712661601,154.0,6668.0,True
4913,89,2243.0,292.4456068537826,371.0,9709.0,True
5695,130,353.0,185.44792314209425,504.0,11611.0,True
4367,188,3036.0,183.40587456285567,649.0,8931.0,True
2866,31,6244.0,264.83518677974007,220.0,5723.0,True
2832,64,5913.0,340.825803216299,619.0,6056.0,True
4711,39,2810.0,212.96583482476458,217.0,9160.0,True
4261,111,3485.0,313.2636216767421,407.0,8487.0,True
5592,86,731.0,243.98272150787062,395.0,11245.0,True
5704,0,601.0,212.8081389842904,260.0,11377.0,True
5664,30,218.0,123.51427370128854,741.0,11766.0,True
5156,61,1837.0,293.91468759638593,280.0,10148.0,True
4121,105,3731.0,189.34470432748245,447.0,8255.0,True
3513,102,5029.0,201.96614858232488,354.0,6958.0,True
5070,79,1916.0,212.4326358331703,390.0,10071.0,True
5727,67,444.0,257.5633296361087,400.0,11546.0,True
5806,116,300.0,229.5116951894225,390.0,11693.0,True
5303,40,1417.0,309.44131215585475,368.0,10578.0,True
5595,49,919.0,227.815390906632,224.0,11081.0,True
4072,189,3679.0,164.33634394223887,628.0,8322.0,True
5057,185,2036.0,247.88803788367352,323.0,9971.0,True
6018,37,9.0,7.02171302518921,261.0,12010.0,True
2493,110,6776.0,235.50422668985806,466.0,5244.0,True
5356,184,964.0,154.9425527431966,739.0,11062.0,True
5071,186,1832.0,493.11237089964834,515.0,10199.0,True
5185,10,1834.0,210.82946409042643,261.0,10199.0,True
5487,191,974.0,396.49093419454096,458.0,11062.0,True
5837,155,320.0,201.65580304543235,343.0,11718.0,True
5902,156,247.0,152.82654235557257,259.0,11795.0,True
2967,33,6159.0,191.93283537303563,195.0,5883.0,True
5925,193,231.0,145.20641497744413,241.0,11815.0,True
5305,76,1340.0,110.81856039977882,493.0,10706.0,True
4692,178,2909.0,173.29863913392307,231.0,9138.0,True
4029,170,3927.0,291.15459570409524,516.0,8121.0,True
5447,187,1001.0,309.86203241748535,546.0,11051.0,True
5650,36,149.0,83.40621921738155,921.0,11905.0,True
5469,18,1058.0,385.5949530494874,441.0,11001.0,True
5540,137,890.0,236.4248259213293,439.0,11170.0,True
5266,84,1501.0,237.0033553969887,452.0,10560.0,True
1150,150,9102.0,276.6195753554155,518.0,2960.0,True
2159,22,7633.0,188.4056568707717,183.0,4445.0,True
5854,25,188.0,115.31129580479072,466.0,11890.0,True
5143,5,1393.0,179.52288632043133,844.0,10685.0,True
4227,48,3355.0,151.95731620523517,689.0,8725.0,True
4184,15,3708.0,236.83226607409392,435.0,8373.0,True
5938,176,134.0,50.81601478274656,345.0,11947.0,True
3949,2,4322.0,217.60493482524646,338.0,7759.0,True
5830,112,303.0,170.6416064403668,425.0,11782.0,True
1549,95,8792.0,289.77109887627574,99.0,3293.0,True
5904,157,196.0,77.95789819998245,354.0,11892.0,True
5815,131,410.0,182.85467348294532,367.0,11683.0,True
507,92,10495.0,207.39028046050595,475.0,1600.0,True
5764,44,497.0,169.97258099250863,373.0,11599.0,True
5324,87,905.0,277.72833727411876,933.0,11192.0,True
4025,71,3701.0,235.5998351940179,799.0,8397.0,True
5649,59,689.0,228.1557134965695,428.0,11410.0,True
5856,115,154.0,94.08038987932221,515.0,11949.0,True
6057,175,103.0,45.11043245465838,170.0,12001.0,True
5759,6,524.0,172.13235441237123,376.0,11585.0,True
5895,74,329.0,165.44585847574484,261.0,11780.0,True
2206,154,7416.0,260.85132619210367,362.0,4694.0,True
5877,43,252.0,116.18191042496568,390.0,11858.0,True
5986,174,357.0,162.5182756743974,59.0,11756.0,True
5889,83,337.0,106.77871241729522,290.0,11788.0,True
5818,98,410.0,145.12323995838779,387.0,11715.0,True
5869,45,345.0,215.8909369334816,324.0,11787.0,True
4482,42,2696.0,487.78583203767914,946.0,9440.0,True
5860,121,548.0,172.71536935541084,140.0,11590.0,True
5489,183,997.0,337.1138640782772,535.0,11142.0,True
5959,32,189.0,139.51168292147116,314.0,11951.0,True
3578,140,4737.0,426.15740694213935,687.0,7408.0,True
3756,20,4829.0,251.0898658692397,259.0,7319.0,True
5802,81,536.0,319.84876607623966,318.0,11614.0,True
4998,88,2267.0,191.43092423071738,364.0,9885.0,True
5868,50,308.0,206.56931714992857,385.0,11847.0,True
5643,12,279.0,168.2303938934389,918.0,11886.0,True
36,126,11778.0,86.96031231918839,298.0,387.0,True
5996,123,174.0,144.24513993939865,280.0,11993.0,True
4980,106,2443.0,295.35992953622383,245.0,9725.0,True
5080,109,2218.0,354.9786136768301,252.0,9951.0,True
4423,164,2825.0,206.6904968010055,950.0,9344.0,True
4507,100,3297.0,129.6948123358381,318.0,8874.0,True
4818,135,2745.0,90.68789392545219,293.0,9427.0,True
5855,139,137.0,83.23929700322002,610.0,12036.0,True
5913,97,276.0,136.57895426449105,340.0,11899.0,True
5973,75,204.0,92.12518636396723,305.0,11975.0,True
5987,70,262.0,171.10731546564722,215.0,11918.0,True
5345,77,1220.0,250.4788969867293,654.0,10961.0,True
5985,194,139.0,82.34228038569086,348.0,12045.0,True
4613,101,3183.0,215.06570069608185,249.0,9005.0,True
1341,24,9043.0,199.8570522766122,355.0,3146.0,True
5951,53,386.0,133.9621528098816,186.0,11814.0,True
5979,129,250.0,208.14633986331953,274.0,11951.0,True
4546,8,3164.0,322.83672323316944,419.0,9042.0,True
6009,173,326.0,203.57367154150302,145.0,11883.0,True
3515,17,5154.0,242.05258228757913,453.0,7058.0,True
4060,181,4261.0,240.4179171991663,292.0,7954.0,True
5880,38,312.0,270.8351350984623,432.0,11904.0,True
5808,28,586.0,140.06926059299064,323.0,11632.0,True
5238,67,1783.0,226.26912307436513,386.0,10435.0,True
5817,151,390.0,146.7642084380109,508.0,11829.0,True
5942,192,431.0,196.92021562049547,181.0,11789.0,True
4852,26,2689.0,244.6981412265113,320.0,9531.0,True
5795,190,745.0,189.31928971913732,193.0,11476.0,True
6093,134,228.0,131.04898433362146,97.0,11995.0,True
5029,127,2298.0,215.50092675151748,337.0,9928.0,True
5971,171,314.0,206.58254440689268,260.0,11912.0,True
5509,27,1216.0,241.30337711424085,358.0,11010.0,True
5885,119,391.0,182.88948381865544,355.0,11838.0,True
5969,142,305.0,173.268591653939,275.0,11924.0,True
5473,19,1465.0,261.923337294429,200.0,10764.0,True
5814,108,452.0,202.8585791664866,465.0,11780.0,True
5465,65,1559.0,458.78845394049023,128.0,10675.0,True
5089,161,2176.0,299.7846599099216,347.0,10061.0,True
4185,160,3776.0,358.1250032076284,524.0,8462.0,True
4409,14,3705.0,321.4176990680981,174.0,8536.0,True
4456,136,3417.0,181.26531922067937,383.0,8832.0,True
4463,11,3498.0,287.70593167137355,292.0,8752.0,True
5917,85,387.0,101.56590019314805,303.0,11866.0,True
5368,9,1717.0,190.68222298404893,190.0,10536.0,True
4426,138,3164.0,400.45629232818175,692.0,9091.0,True
5696,168,819.0,167.22802496265965,330.0,11437.0,True
6138,170,9.0,5.297239251582574,270.0,12249.0,True
3261,80,5501.0,469.5011650339122,583.0,6759.0,True
3784,1,4626.0,288.3685260822696,542.0,7636.0,True
5322,141,1430.0,113.44677698103075,581.0,10833.0,True
4236,163,3853.0,415.0930706103521,372.0,8414.0,True
4607,196,3295.0,334.0018715739072,241.0,8979.0,True
3865,105,4695.0,155.21892127919767,330.0,7582.0,True
4851,125,2760.0,261.025909353719,313.0,9521.0,True
4733,152,3029.0,179.52486540778978,261.0,9253.0,True
5875,177,422.0,251.52600044164473,396.0,11863.0,True
6020,96,241.0,129.34913901322216,295.0,12049.0,True
5282,23,1470.0,340.460158280108,660.0,10822.0,True
4249,16,3711.0,367.2732121379871,525.0,8584.0,True
6012,182,262.0,158.4845470909062,297.0,12041.0,True
5666,47,980.0,232.76611775126023,298.0,11324.0,True
5984,34,221.0,149.01344126424453,390.0,12084.0,True
3885,72,4737.0,141.3566377638282,285.0,7572.0,True
3061,73,5984.0,434.6620473934421,506.0,6330.0,True
5866,57,392.0,181.14976192692728,464.0,11924.0,True
6059,143,242.0,120.42533865016657,251.0,12086.0,True
6027,153,178.0,114.57001560500451,390.0,12151.0,True
5537,166,1371.0,125.37153989967946,236.0,10962.0,True
5191,49,2095.0,398.96607712087945,287.0,10238.0,True
5883,5,429.0,148.23842183172448,429.0,11906.0,True
5403,198,1373.0,268.673109734007,566.0,10963.0,True
3128,50,6012.0,125.23834773504599,380.0,6325.0,True
5639,69,1066.0,161.4953993262636,308.0,11271.0,True
5733,159,976.0,221.16871259528426,206.0,11366.0,True
5981,99,263.0,113.35568024507174,399.0,12083.0,True
6036,122,306.0,185.07944843998425,254.0,12041.0,True
4610,145,3227.0,206.5174635944358,370.0,9120.0,True
5963,167,402.0,179.95422329831888,305.0,11945.0,True
3801,120,4874.0,368.05460048377137,346.0,7474.0,True
5417,132,1439.0,175.3004307814145,481.0,10911.0,True
6030,93,351.0,167.8270026480631,219.0,11999.0,True
4872,58,2879.0,314.46875983052377,221.0,9472.0,True
5097,103,2328.0,210.24038883073578,292.0,10024.0,True
5948,29,561.0,174.16137000386732,170.0,11792.0,True
4515,10,3246.0,383.91862719741954,540.0,9109.0,True
6098,172,265.0,132.9248834737783,176.0,12092.0,True
4814,189,3015.0,306.47814801186956,219.0,9344.0,True
5710,66,940.0,183.74293649917215,294.0,11419.0,True
5283,199,1798.0,303.1279659007602,391.0,10563.0,True
5962,21,360.0,197.72249367132832,362.0,12001.0,True
4844,55,2660.0,244.72685391426973,506.0,9701.0,True
5839,63,630.0,209.43828378056403,353.0,11731.0,True
6021,82,307.0,152.12074181118123,302.0,12056.0,True
5557,0,1459.0,267.0489694479357,137.0,10913.0,True
5175,114,2041.0,192.74150778141546,417.0,10334.0,True
1930,107,8241.0,386.4581248161497,297.0,4137.0,True
6058,133,112.0,105.62973106490438,433.0,12267.0,True
6108,51,303.0,138.63251210053116,147.0,12080.0,True
4543,46,3291.0,296.8169524891007,482.0,9098.0,True
5752,61,574.0,141.18292027781584,623.0,11820.0,True
5980,124,254.0,123.79848040013462,462.0,12141.0,True
6183,48,9.0,7.160553170782236,325.0,12393.0,True
5408,158,1594.0,267.08615729464873,405.0,10815.0,True
6031,195,266.0,166.9584814958371,363.0,12143.0,True
5968,128,414.0,165.54488237516773,350.0,11997.0,True
4682,150,3295.0,289.0831616348346,224.0,9119.0,True
1702,68,7947.0,324.6398782611739,1030.0,4468.0,True
2239,116,7912.0,306.5872997321582,132.0,4512.0,True
3758,41,4922.0,56.9977837660234,442.0,7503.0,True
5972,35,433.0,222.03567944720194,327.0,11993.0,True
1625,142,8893.0,352.38684381012786,223.0,3536.0,True
2710,89,6958.0,266.134038654303,297.0,5471.0,True
6038,179,344.0,162.53360361706464,301.0,12090.0,True
5218,4,2013.0,260.9421134347138,414.0,10423.0,True
4960,165,2549.0,248.76516433390094,440.0,9888.0,True
5713,156,1020.0,367.8935134954824,292.0,11419.0,True
5296,185,1934.0,237.67730324831473,311.0,10505.0,True
4441,39,3818.0,189.0894650528769,196.0,8626.0,True
6131,87,237.0,138.89970815852652,241.0,12210.0,True
1065,160,9699.0,323.3555390872369,521.0,2766.0,True
3653,117,5379.0,212.49381886414488,226.0,7090.0,True
5651,53,971.0,166.0997512960579,508.0,11500.0,True
4001,118,4682.0,187.1289885526338,234.0,7790.0,True
1608,95,8672.0,414.9812089346734,504.0,3801.0,True
5524,84,520.0,165.45507442460135,1266.0,11955.0,True
3072,33,6146.0,226.05542709329572,492.0,6330.0,True
6014,110,199.0,86.09578215556829,538.0,12285.0,True
5106,148,2317.0,263.64121499251115,414.0,10168.0,True
4677,54,3218.0,408.4693720475591,380.0,9267.0,True
5261,188,2097.0,194.92300539418758,287.0,10389.0,True
4884,184,2403.0,173.98453593598668,817.0,10086.0,True
3085,44,6339.0,389.5164214956254,281.0,6150.0,True
5898,78,382.0,243.17409565947696,579.0,12107.0,True
6160,2,139.0,97.51318710061072,324.0,12351.0,True
4276,113,4002.0,265.90165353229963,389.0,8493.0,True
6175,174,151.0,78.26798168550036,298.0,12349.0,True
6087,187,193.0,109.26926676456364,415.0,12307.0,True
5849,37,887.0,220.7099549506342,209.0,11615.0,True
5792,102,842.0,150.4153102123732,392.0,11662.0,True
6192,164,188.0,101.82823917197548,219.0,12317.0,True
6202,45,198.0,114.2966420117758,183.0,12307.0,True
5953,62,383.0,163.39083688389556,493.0,12122.0,True
6088,31,64.0,66.37840251910723,554.0,12447.0,True
4649,76,3338.0,226.64207646988953,342.0,9176.0,True
5450,26,1822.0,449.0512714154442,186.0,10699.0,True
1838,67,8625.0,403.0879356604823,226.0,3897.0,True
5376,197,1836.0,341.9066845292597,334.0,10690.0,True
3183,64,6082.0,427.32232859702975,406.0,6446.0,True
5955,162,608.0,296.19799358800964,288.0,11921.0,True
3687,23,5338.0,229.99125307547916,270.0,7192.0,True
5298,16,1891.0,348.7912315503702,441.0,10641.0,True
5538,186,1611.0,292.29626904328745,193.0,10921.0,True
6024,42,220.0,99.32717022235482,554.0,12312.0,True
5287,30,1726.0,195.09525801681082,641.0,10820.0,True
6101,79,353.0,141.8534612431102,269.0,12193.0,True
6118,139,223.0,125.56642438248528,381.0,12328.0,True
4541,52,3503.0,325.0747892660426,440.0,9053.0,True
5273,104,1737.0,221.99113193950234,681.0,10820.0,True
5626,146,1314.0,262.3485554651496,312.0,11244.0,True
5982,169,376.0,198.02070830676672,494.0,12183.0,True
6056,88,552.0,213.6294333224327,178.0,12008.0,True
5881,138,912.0,145.4489222026956,178.0,11652.0,True
5555,144,1601.0,249.42837484088662,189.0,10963.0,True
6077,94,336.0,161.74446607858806,354.0,12228.0,True
4125,191,4207.0,230.0867139966127,549.0,8365.0,True
6177,175,262.0,114.91787053447656,260.0,12315.0,True
5879,154,721.0,123.91466925440585,388.0,11858.0,True
5579,43,1216.0,155.1270051915071,543.0,11363.0,True
5993,121,676.0,163.06704120983463,199.0,11904.0,True
859,15,10517.0,235.01992981891192,248.0,2063.0,True
5404,130,1757.0,234.26201085319153,426.0,10824.0,True
6281,47,154.0,125.78173607420936,142.0,12427.0,True
5732,193,1253.0,211.79522864817048,177.0,11330.0,True
5746,140,1045.0,132.55475154764628,357.0,11539.0,True
3739,149,5369.0,268.29127827620454,184.0,7215.0,True
5152,173,2419.0,310.5976504741118,307.0,10170.0,True
6170,176,204.0,120.9641957357501,337.0,12385.0,True
5927,106,804.0,272.2168186381515,207.0,11786.0,True
5316,98,2000.0,297.72791154177435,358.0,10595.0,True
4965,93,2709.0,328.94341920996015,434.0,9890.0,True
2919,60,6673.0,212.20300371964163,333.0,5933.0,True
6111,83,554.0,161.7313314178084,118.0,12055.0,True
6128,6,246.0,95.87367456030438,405.0,12369.0,True
4440,70,3926.0,318.26079769283655,260.0,8690.0,True
6217,97,129.0,98.79691743580847,341.0,12491.0,True
5734,20,1224.0,266.49559981134763,236.0,11397.0,True
6071,7,260.0,109.05891014481074,502.0,12363.0,True
6225,85,237.0,185.82109455899854,222.0,12386.0,True
5848,135,803.0,295.28466970389417,429.0,11825.0,True
6034,180,355.0,194.08291070663265,491.0,12274.0,True
5380,181,1928.0,260.7440121030993,342.0,10703.0,True
6171,32,326.0,129.11682192463832,259.0,12308.0,True
4898,74,2985.0,187.03439825341206,344.0,9652.0,True
421,17,11106.0,390.3756887160537,579.0,1534.0,True
4673,27,3349.0,190.58001434797237,420.0,9301.0,True
6046,25,299.0,159.3494283935123,546.0,12356.0,True
4118,19,4223.0,202.22942877765442,634.0,8438.0,True
5470,81,1603.0,416.7945694582982,497.0,11058.0,True
3750,100,5199.0,373.4501120074734,408.0,7463.0,True
6122,89,354.0,128.74872731137017,352.0,12308.0,True
4669,171,3506.0,253.76913930122464,300.0,9162.0,True
4987,3,2719.0,268.0450787969344,455.0,9949.0,True
3452,50,5967.0,199.60594199385085,186.0,6702.0,True
6335,150,9.0,3.8355251867570956,270.0,12662.0,True
3460,198,5488.0,275.1534066661353,655.0,7187.0,True
288,141,11315.0,396.5636272116772,718.0,1371.0,True
5133,129,2723.0,436.67592465264227,149.0,9967.0,True
3874,190,4976.0,241.3338193118206,447.0,7716.0,True
1733,61,9012.0,344.49902238131835,205.0,3685.0,True
5892,137,727.0,194.35681570415926,466.0,11973.0,True
5364,161,1960.0,261.2224189653956,403.0,10742.0,True
5047,92,2732.0,278.967586690264,336.0,9970.0,True
4231,8,4322.0,266.655368620908,342.0,8383.0,True
5676,148,1393.0,291.8834138977328,263.0,11314.0,True
5787,40,1166.0,245.96562623333728,278.0,11541.0,True
5731,56,1165.0,371.4764823790707,390.0,11542.0,True
4251,80,4023.0,407.5880378242464,624.0,8685.0,True
5658,115,1466.0,196.7371994981949,235.0,11244.0,True
5939,105,800.0,98.5651857981276,310.0,11912.0,True
5812,11,894.0,274.6825397846491,507.0,11820.0,True
5616,13,1526.0,372.7340341977647,281.0,11188.0,True
5224,147,1927.0,311.96418030038075,773.0,10791.0,True
6316,51,142.0,88.52464901831785,221.0,12583.0,True
5655,75,1205.0,240.5286340136048,520.0,11521.0,True
6206,65,272.0,165.79696885902945,334.0,12465.0,True
2552,199,7626.0,173.61751414579086,233.0,5121.0,True
6230,192,291.0,161.23313623918534,285.0,12461.0,True
5652,22,1121.0,120.91297553697099,634.0,11631.0,True
6220,55,9.0,12.391060439868523,588.0,12744.0,True
5922,24,735.0,225.62238907236986,448.0,12019.0,True
6028,145,671.0,244.73306264795391,319.0,12085.0,True
5742,86,967.0,199.00112717123923,611.0,11789.0,True
6300,165,133.0,52.05760912432456,295.0,12624.0,True
6243,182,220.0,188.6985899541285,326.0,12537.0,True
6162,71,540.0,264.12668768422697,189.0,12217.0,True
6232,151,274.0,135.23660620809545,297.0,12486.0,True
6352,35,211.0,125.65124008190128,132.0,12556.0,True
6067,90,540.0,190.3690494486778,377.0,12229.0,True
5290,108,2303.0,231.62895349527196,283.0,10468.0,True
5340,62,2178.0,203.61072842846062,295.0,10596.0,True
6310,159,9.0,16.833074871504664,426.0,12768.0,True
2835,134,6745.0,320.50630824449655,596.0,6036.0,True
3839,196,4911.0,196.15607956670974,673.0,7875.0,True
6186,183,332.0,202.539601071867,373.0,12456.0,True
6199,63,301.0,167.8499227533174,377.0,12490.0,True
5573,131,1804.0,246.65245110469047,189.0,10991.0,True
5025,157,2942.0,310.81920863975563,271.0,9853.0,True
5765,59,1006.0,204.58535124852872,566.0,11792.0,True
6263,168,284.0,128.11525202394594,271.0,12515.0,True
3777,36,5411.0,189.0523643667295,307.0,7388.0,True
5874,0,996.0,211.63190524394838,337.0,11804.0,True
5367,155,2139.0,156.83451721437618,317.0,10661.0,True
3649,123,5484.0,364.3039487768701,465.0,7318.0,True
6147,18,310.0,137.20372875286307,481.0,12492.0,True
5689,103,1199.0,283.1481321258651,512.0,11606.0,True
5677,14,1066.0,345.8222565158891,683.0,11739.0,True
4919,152,3150.0,333.9433669271141,299.0,9655.0,True
4336,38,4370.0,299.8791438060422,225.0,8438.0,True
6070,101,771.0,146.62702810896334,182.0,12038.0,True
5656,163,1515.0,108.30478701918537,288.0,11294.0,True
4033,58,4863.0,219.11553595201292,335.0,7948.0,True
4963,69,2878.0,178.19202990207236,487.0,9942.0,True
6414,85,9.0,7.6772975459350805,277.0,12811.0,True
6305,49,288.0,149.32851893942242,202.0,12535.0,True
4549,12,3889.0,357.8823549409518,311.0,8935.0,True
6302,189,301.0,151.7917141187581,193.0,12524.0,True
6249,1,392.0,148.77745684323654,219.0,12436.0,True
4021,73,4884.0,372.1654904199655,356.0,7951.0,True
4468,72,3784.0,403.71433597761387,589.0,9056.0,True
5210,119,2334.0,255.45107880752218,512.0,10507.0,True
5099,136,2733.0,247.77276040254895,368.0,10108.0,True
5945,138,754.0,105.24022641232551,473.0,12087.0,True
3224,68,6153.0,423.3848435095339,587.0,6690.0,True
1697,41,9120.0,154.73500490127049,295.0,3727.0,True
4833,82,3286.0,285.4712804807737,387.0,9563.0,True
6130,116,618.0,102.48959795246039,269.0,12234.0,True
3798,154,5385.0,76.3952666787072,349.0,7467.0,True
5085,52,2879.0,361.01234150418173,269.0,9974.0,True
5805,94,1257.0,369.02070662946176,297.0,11599.0,True
6314,172,247.0,99.39161770422497,256.0,12613.0,True
6204,53,461.0,166.94847254798054,273.0,12399.0,True
6076,9,809.0,241.08903591689352,191.0,12064.0,True
6146,178,659.0,198.96472175653142,207.0,12215.0,True
5193,132,2647.0,302.19102635188983,273.0,10229.0,True
5903,191,979.0,192.93433815767486,369.0,11906.0,True
1613,99,8948.0,179.12878850159066,631.0,3938.0,True
6324,124,264.0,158.20987141849702,246.0,12624.0,True
6105,186,617.0,190.3370039117543,343.0,12272.0,True
6017,111,788.0,398.1378908331497,357.0,12106.0,True
6327,76,240.0,158.03683855635677,274.0,12654.0,True
6377,188,201.0,124.53765066585156,233.0,12695.0,True
984,117,10449.0,242.91628953774512,379.0,2451.0,True
2390,147,8070.0,224.53346157391587,214.0,4835.0,True
4849,162,3270.0,193.04430024443855,428.0,9635.0,True
4791,185,3472.0,193.81170076324358,354.0,9433.0,True
5678,175,1402.0,184.36067960654344,448.0,11504.0,True
6275,158,318.0,199.757000097817,320.0,12597.0,True
6006,77,774.0,108.54860780189794,411.0,12143.0,True
4865,112,3572.0,294.04269470299755,115.0,9352.0,True
5526,80,1800.0,224.6033257133174,431.0,11126.0,True
5964,60,823.0,260.9584978050558,467.0,12108.0,True
6292,166,427.0,223.22428950926783,199.0,12507.0,True
6194,43,534.0,170.8953244872266,299.0,12401.0,True
6248,10,305.0,168.64041690515936,415.0,12631.0,True
6448,98,134.0,92.56781959597404,208.0,12802.0,True
5967,127,889.0,258.1285816500576,404.0,12049.0,True
5397,128,1524.0,300.47417322307,1026.0,11416.0,True
6364,160,257.0,150.16397267660898,241.0,12684.0,True
4387,29,4258.0,156.4438448090464,357.0,8684.0,True
6406,30,170.0,111.60131984744325,249.0,12773.0,True
5749,26,1104.0,296.96130352159634,654.0,11843.0,True
5220,122,2488.0,395.8221284277259,450.0,10460.0,True
5269,25,2307.0,321.1160634123947,516.0,10641.0,True
6015,91,900.0,279.677567471307,312.0,12061.0,True
6291,143,460.0,233.78788082614471,196.0,12502.0,True
5857,17,900.0,168.12485610668816,627.0,12062.0,True
5701,96,1459.0,216.8293866412907,390.0,11504.0,True
3196,120,6682.0,261.1543700272442,225.0,6282.0,True
6319,107,207.0,123.662810898052,405.0,12769.0,True
6032,118,940.0,235.53769340127445,257.0,12037.0,True
6373,2,398.0,196.77081687096376,122.0,12580.0,True
3908,33,4756.0,490.8755431884487,887.0,8222.0,True
6155,193,754.0,194.55004153211112,209.0,12230.0,True
6215,106,684.0,291.21710982525326,156.0,12303.0,True
4840,170,3603.0,152.57599314332992,204.0,9386.0,True
6387,187,297.0,108.55369855930121,220.0,12694.0,True
5691,78,1633.0,305.3695015482008,270.0,11368.0,True
5116,74,2877.0,313.5508209745061,358.0,10127.0,True
6290,167,292.0,166.03626579761345,410.0,12713.0,True
6421,119,44.0,37.70263374334263,417.0,12962.0,True
6478,19,106.0,67.02245680027366,250.0,12900.0,True
4774,4,3725.0,187.3101606095338,230.0,9281.0,True
6361,95,234.0,134.34444496655144,331.0,12772.0,True
4470,15,3930.0,306.8777231483692,606.0,9077.0,True
3459,190,6355.0,311.51073802421195,129.0,6657.0,True
5396,176,2283.0,225.08048456351762,342.0,10731.0,True
6320,114,328.0,192.53660573310165,322.0,12687.0,True
6524,55,39.0,30.44005081829213,250.0,12977.0,True
845,171,10898.0,245.85226160631385,331.0,2127.0,True
5647,174,1658.0,220.12695839325252,390.0,11367.0,True
3939,184,5304.0,187.33485108624905,309.0,7721.0,True
6461,97,241.0,134.63013025909567,172.0,12785.0,True
4997,121,3149.0,231.89696133425522,359.0,9879.0,True
6115,126,690.0,355.2229926401096,397.0,12338.0,True
6061,3,934.0,177.78916048549485,257.0,12094.0,True
4839,32,3520.0,289.31059890904675,326.0,9508.0,True
6362,197,232.0,171.42883650737258,356.0,12797.0,True
5937,88,1270.0,273.1256541378066,162.0,11763.0,True
6496,115,87.0,75.09248662021531,277.0,12949.0,True
1032,1,10401.0,233.31072236436248,463.0,2639.0,True
5788,42,1212.0,300.24881545953804,566.0,11829.0,True
6210,100,597.0,190.33557816517362,306.0,12447.0,True
6401,144,71.0,76.60023278451061,476.0,12984.0,True
6065,195,412.0,224.82679010358493,800.0,12647.0,True
4422,149,3814.0,216.65474436852867,854.0,9246.0,True
4517,46,4217.0,268.0852619177114,268.0,8844.0,True
4930,48,3324.0,385.47197188652876,372.0,9742.0,True
6358,169,219.0,141.60377817089642,413.0,12848.0,True
6260,23,618.0,40.61887986038433,209.0,12449.0,True
6449,150,223.0,117.10407398800045,254.0,12848.0,True
5871,133,1428.0,290.84495645229623,184.0,11647.0,True
6394,164,415.0,121.11172033316103,176.0,12660.0,True
6488,105,214.0,136.20729639166402,201.0,12866.0,True
6380,51,250.0,198.86408462511176,366.0,12832.0,True
6209,140,638.0,160.65188652973265,315.0,12448.0,True
5155,47,2649.0,314.7695674542214,572.0,10439.0,True
712,31,11282.0,232.35075606746742,267.0,1813.0,True
6268,141,679.0,135.34437211279845,160.0,12421.0,True
6553,136,158.0,90.3478741328886,156.0,12944.0,True
4679,67,3855.0,266.1812534700346,361.0,9249.0,True
6476,61,118.0,64.27751225390564,341.0,12987.0,True
4528,131,4305.0,378.6867040418526,208.0,8802.0,True
5466,123,2264.0,256.3607915342996,299.0,10850.0,True
6296,66,405.0,176.10407915739196,390.0,12710.0,True
5901,111,1367.0,335.34213486859363,213.0,11749.0,True
6372,84,452.0,151.9179169597241,207.0,12665.0,True
6173,20,757.0,238.3611760052103,312.0,12362.0,True
6457,27,228.0,95.2010672644884,285.0,12891.0,True
4623,199,4056.0,158.01753087999953,301.0,9068.0,True
6004,22,1262.0,221.4734561975945,134.0,11865.0,True
6384,102,254.0,118.21567916085299,407.0,12874.0,True
6471,62,203.0,144.63450516556955,292.0,12925.0,True
6548,159,179.0,109.83961046210297,175.0,12950.0,True
6007,40,821.0,308.9887223367769,575.0,12309.0,True
5718,142,1714.0,351.8526987192277,285.0,11417.0,True
3250,11,6586.0,245.29807470264083,401.0,6547.0,True
4676,181,4074.0,219.84887416792662,178.0,9064.0,True
3742,63,5802.0,181.94781689053536,314.0,7353.0,True
5603,134,1823.0,252.15037109763813,456.0,11333.0,True
6404,139,366.0,173.71341948701976,280.0,12792.0,True
6237,161,729.0,203.66734103493536,231.0,12429.0,True
5961,54,1149.0,194.4717278525831,370.0,12009.0,True
6107,5,979.0,216.34615227107088,251.0,12180.0,True
6001,6,1210.0,182.2648732959202,224.0,11949.0,True
5918,87,1329.0,233.93654972135462,267.0,11831.0,True
5253,135,2820.0,308.96301831517223,272.0,10342.0,True
6169,81,762.0,214.39753551697993,354.0,12402.0,True
6284,34,542.0,207.45961042120206,333.0,12625.0,True
6408,64,309.0,167.0979528079566,335.0,12861.0,True
6339,104,355.0,158.44102907537462,419.0,12817.0,True
4938,21,3593.0,264.47108083679126,188.0,9579.0,True
6156,194,591.0,272.37029247531035,559.0,12582.0,True
5291,103,2847.0,187.82712476618653,144.0,10329.0,True
6397,113,177.0,125.21523499365932,519.0,13007.0,True
4648,125,4155.0,207.36207749036075,200.0,9032.0,True
6153,129,851.0,344.5677074307896,316.0,12336.0,True
6512,35,230.0,97.41368256609377,266.0,12958.0,True
5304,86,2478.0,376.6430995686995,500.0,10713.0,True
3235,148,6859.0,227.9001845751164,210.0,6334.0,True
3785,156,5783.0,309.93580047082213,312.0,7410.0,True
6250,108,770.0,241.18641870111088,204.0,12425.0,True
4085,28,5090.0,220.35753744323355,381.0,8108.0,True
6514,18,181.0,80.81807976567794,323.0,13020.0,True
5278,70,2456.0,199.1981732430395,590.0,10745.0,True
4985,57,3229.0,143.73398891760795,485.0,9974.0,True
6258,196,730.0,209.70781816550573,242.0,12474.0,True
6439,85,203.0,87.27177545573656,427.0,13003.0,True
5130,166,3196.0,330.43971446748935,199.0,10011.0,True
3824,89,5711.0,235.03190021366373,335.0,7498.0,True
6135,92,805.0,269.96736922301886,431.0,12405.0,True
6195,198,675.0,135.98634355387873,433.0,12536.0,True
4975,179,3277.0,224.9465392915805,462.0,9935.0,True
6454,165,209.0,127.04052646223258,401.0,13005.0,True
6218,14,664.0,168.7115940194189,402.0,12554.0,True
5834,49,1352.0,167.7550332406624,496.0,11868.0,True
6272,122,626.0,190.25166480930497,326.0,12597.0,True
6224,101,908.0,272.2698787871435,154.0,12316.0,True
6022,158,1229.0,360.51246338218175,243.0,11997.0,True
6340,7,361.0,232.1781234256393,466.0,12865.0,True
4991,137,3376.0,337.96688453634954,348.0,9851.0,True
6410,13,306.0,169.91332642348158,398.0,12928.0,True
4927,138,3540.0,302.23869421429305,335.0,9698.0,True
6543,58,218.0,172.43744983177763,266.0,13028.0,True
6325,117,591.0,130.28628679436224,278.0,12657.0,True
6341,130,332.0,138.6942859653354,516.0,12917.0,True
5873,109,1335.0,378.57725247126245,448.0,11915.0,True
6504,184,108.0,72.61486498885483,464.0,13142.0,True
4952,37,3206.0,333.8850462893417,621.0,10044.0,True
6365,45,613.0,343.01188477441235,193.0,12637.0,True
6196,98,803.0,240.44753551659292,344.0,12448.0,True
6556,120,160.0,92.21052848128724,301.0,13092.0,True
6497,24,307.0,130.85795159417273,274.0,12947.0,True
5531,93,2307.0,281.92958947850275,237.0,10947.0,True
6049,65,1211.0,122.27298781358729,229.0,12046.0,True
5712,82,1640.0,165.44573972405905,493.0,11619.0,True
5422,41,2599.0,333.3444264337314,227.0,10663.0,True
4066,153,5169.0,175.07319772107778,411.0,8094.0,True
5992,69,1133.0,265.48386436995156,426.0,12131.0,True
6546,73,199.0,134.50013859021877,295.0,13065.0,True
6541,157,181.0,115.68737439556392,326.0,13086.0,True
6189,154,919.0,132.65138822653316,263.0,12354.0,True
6334,59,277.0,147.43908148168904,607.0,12999.0,True
6425,146,434.0,229.70380112264002,301.0,12856.0,True
5178,139,3140.0,183.63866898886712,229.0,10152.0,True
6139,16,800.0,155.9125611491097,512.0,12492.0,True
6665,80,9.0,11.86799758982352,313.0,13283.0,True
6697,88,82.0,71.91164416238679,181.0,13210.0,True
5990,71,1428.0,347.0541639401861,161.0,11865.0,True
6176,36,985.0,345.2753706036981,258.0,12310.0,True
6053,56,885.0,239.64737017587575,586.0,12410.0,True
6450,180,355.0,245.58588103065455,347.0,12942.0,True
4253,79,4681.0,312.31098130297516,554.0,8617.0,True
5525,155,1859.0,317.5061891535044,748.0,11441.0,True
5916,68,1514.0,197.98035847384375,224.0,11786.0,True
6375,33,596.0,194.52541993393586,249.0,12709.0,True
6459,83,462.0,238.36156665217962,234.0,12843.0,True
5378,110,2476.0,310.1182463948201,471.0,10830.0,True
5433,192,2598.0,185.92272559992324,227.0,10708.0,True
5574,38,2330.0,412.1541030600659,171.0,10976.0,True
6072,173,852.0,296.1032590389545,594.0,12456.0,True
4256,178,4952.0,145.41949340420987,287.0,8357.0,True
4806,177,3928.0,424.7877847677331,278.0,9385.0,True
5464,4,2496.0,308.11756166431144,278.0,10824.0,True
6506,152,308.0,207.6057303641379,335.0,13017.0,True
6629,30,214.0,142.75449707386963,200.0,13114.0,True
5932,185,1599.0,147.98089279334005,148.0,11732.0,True
5631,2,1735.0,232.1637482547346,656.0,11601.0,True
5669,116,1930.0,322.9752174843576,377.0,11407.0,True
6503,163,215.0,118.17023606179224,447.0,13125.0,True
6606,112,214.0,175.2953136625272,247.0,13127.0,True
6376,44,562.0,244.3865101518333,318.0,12779.0,True
6534,52,173.0,92.60931015722426,416.0,13168.0,True
6537,151,315.0,162.1158174949393,273.0,13028.0,True
4734,168,4044.0,359.04010141930576,308.0,9301.0,True
4857,167,3693.0,293.80623290650647,437.0,9656.0,True
4395,12,4730.0,235.35040406615116,279.0,8620.0,True
6473,76,543.0,183.97853999827544,172.0,12807.0,True
6597,9,215.0,149.89696371719234,272.0,13135.0,True
6307,50,777.0,260.30525802841527,246.0,12581.0,True
6529,134,420.0,171.43773892160857,206.0,12944.0,True
2171,118,8624.0,273.85957342344034,466.0,4746.0,True
6236,8,1011.0,197.8539156258134,165.0,12359.0,True
6552,126,205.0,137.35703262064024,381.0,13168.0,True
6465,147,518.0,148.64034731760708,240.0,12862.0,True
6637,160,321.0,208.35099899050377,136.0,13059.0,True
6625,43,208.0,149.2615054216536,266.0,13172.0,True
4494,121,4577.0,274.6622455193233,288.0,8804.0,True
5706,182,1895.0,373.98742908292945,368.0,11487.0,True
4431,140,4584.0,403.31250229455696,395.0,8803.0,True
6646,3,48.0,42.209082170966646,408.0,13341.0,True
6452,74,600.0,247.0657169421016,197.0,12796.0,True
5216,78,2976.0,120.51206446044637,413.0,10420.0,True
6242,190,1001.0,239.64267952056048,188.0,12396.0,True
6583,72,369.0,206.64170288161338,195.0,13035.0,True
6639,136,9.0,6.589005957058991,471.0,13397.0,True
1417,39,10075.0,214.3890953816709,387.0,3332.0,True
6560,0,428.0,200.12373850753787,191.0,12988.0,True
5791,32,1878.0,133.20672649906055,272.0,11540.0,True
6733,60,164.0,136.63209289693626,165.0,13254.0,True
6613,124,367.0,222.6238236088434,165.0,13053.0,True
5564,170,2109.0,298.7063927051474,526.0,11317.0,True
6277,125,749.0,219.5223592198373,400.0,12679.0,True
4683,135,3830.0,332.96813970340474,699.0,9598.0,True
6603,186,292.0,135.5585351906021,263.0,13137.0,True
6301,99,800.0,169.14099046443053,300.0,12630.0,True
6555,128,360.0,133.94245911880589,280.0,13071.0,True
6605,188,269.0,193.10673227061486,286.0,13165.0,True
6063,55,1316.0,250.49654344685078,277.0,12120.0,True
5167,162,3231.0,219.91659259530678,303.0,10206.0,True
5150,75,2607.0,206.4775364144914,969.0,10831.0,True
6567,175,301.0,208.51720942533342,330.0,13143.0,True
6644,143,279.0,109.8494496816188,238.0,13166.0,True
2573,183,8182.0,226.15286443675308,333.0,5266.0,True
5608,57,2101.0,260.6563038531874,462.0,11347.0,True
6498,77,152.0,92.13875826275415,622.0,13296.0,True
6622,171,169.0,90.69894454558434,380.0,13282.0,True
6585,61,221.0,93.74922431418393,390.0,13232.0,True
6500,132,397.0,290.50090119620376,385.0,13059.0,True
5908,107,1376.0,287.9474812927458,540.0,12087.0,True
6747,46,124.0,87.63313505209777,225.0,13344.0,True
6016,199,1527.0,203.23516845462788,195.0,11944.0,True
6669,106,305.0,166.8987637509279,189.0,13167.0,True
6187,95,1154.0,167.6080355595735,235.0,12320.0,True
6332,94,746.0,215.15942923222534,341.0,12729.0,True
5995,108,1472.0,332.34208983584983,293.0,12004.0,True
1026,63,11082.0,114.99624306744437,239.0,2395.0,True
5510,35,2436.0,145.0490623646843,395.0,11048.0,True
6522,90,452.0,223.8122320525057,311.0,13032.0,True
4137,84,5301.0,142.16049947742928,353.0,8189.0,True
6467,25,786.0,200.36995437261464,88.0,12714.0,True
6668,119,382.0,190.08537806913313,148.0,13122.0,True
6493,27,273.0,156.5626815194289,566.0,13236.0,True
6082,184,1322.0,173.28499770149,308.0,12189.0,True
6775,21,84.0,60.15962321630757,269.0,13429.0,True
1594,26,9707.0,310.5307979192224,532.0,3806.0,True
5127,97,3391.0,188.89609152657988,323.0,10128.0,True
6256,19,1091.0,187.5269638742153,202.0,12430.0,True
6588,193,392.0,216.74479480887427,292.0,13137.0,True
6574,197,217.0,143.54478615549277,498.0,13323.0,True
6244,181,1139.0,240.72711718180398,190.0,12405.0,True
6571,53,387.0,256.6126213343762,339.0,13159.0,True
6306,48,897.0,365.83819283880274,316.0,12651.0,True
6222,145,1103.0,191.92597571012436,289.0,12449.0,True
6513,123,328.0,177.7910200343783,530.0,13226.0,True
6278,103,875.0,250.1931599277711,407.0,12688.0,True
4213,166,4612.0,152.5204298192678,948.0,8951.0,True
5548,189,2512.0,188.95562414956777,297.0,11051.0,True
5448,102,2866.0,155.36529581143841,189.0,10699.0,True
3444,127,6867.0,233.33671724407534,201.0,6700.0,True
6472,37,196.0,141.839315838531,738.0,13371.0,True
6413,15,768.0,109.67742913920935,268.0,12801.0,True
6468,56,651.0,185.74095893418308,291.0,12918.0,True
6713,159,271.0,138.2950414905521,240.0,13300.0,True
3488,31,6795.0,163.51830308364305,210.0,6777.0,True
6536,146,152.0,172.19690056087387,672.0,13427.0,True
6789,137,187.0,103.67472121227372,198.0,13393.0,True
4862,131,3898.0,252.45042870103245,455.0,9685.0,True
6710,51,239.0,151.88668816889162,288.0,13344.0,True
6781,165,143.0,100.64153690731348,263.0,13441.0,True
6589,172,526.0,266.2477508219377,233.0,13080.0,True
6742,66,257.0,203.69328561863082,241.0,13350.0,True
6664,187,356.0,176.14258443498392,286.0,13253.0,True
6759,164,296.0,175.14877580123772,183.0,13315.0,True
6674,195,299.0,87.1805287443558,323.0,13312.0,True
5492,88,2649.0,422.2779377307532,349.0,10962.0,True
4344,18,4891.0,324.93036818144213,497.0,8721.0,True
492,120,12184.0,157.98619608386596,341.0,1431.0,True
6799,47,180.0,108.02147549883094,227.0,13436.0,True
6688,115,400.0,225.93403522152215,200.0,13217.0,True
6695,144,310.0,135.7466390486892,282.0,13308.0,True
6074,17,1209.0,249.8452398747463,544.0,12409.0,True
6728,67,317.0,204.3141209252264,219.0,13301.0,True
6660,34,292.0,162.09371699189157,365.0,13327.0,True
6026,13,1300.0,310.5015725980025,560.0,12320.0,True
5507,149,2562.0,256.34281471610194,408.0,11058.0,True
6753,161,279.0,151.0147522729989,215.0,13341.0,True
6509,63,634.0,151.0454941111426,300.0,12989.0,True
6794,117,237.0,148.33021780948914,186.0,13388.0,True
4727,29,4428.0,287.41336805748335,219.0,9200.0,True
4061,87,5818.0,342.9286269745753,146.0,7811.0,True
6610,91,333.0,190.04678142088798,414.0,13300.0,True
5778,7,2079.0,404.5356387448475,312.0,11555.0,True
6757,156,288.0,179.719986974935,221.0,13352.0,True
6564,1,705.0,306.66852372691875,132.0,12938.0,True
6803,45,190.0,140.58344055122802,236.0,13456.0,True
5693,4,2166.0,200.17406893601964,378.0,11483.0,True
6580,176,398.0,151.14017974731885,414.0,13252.0,True
6685,20,351.0,165.0810582922839,295.0,13299.0,True
5529,105,2460.0,374.2932727020934,489.0,11191.0,True
6654,150,349.0,147.12607416098544,355.0,13302.0,True
5683,23,2154.0,284.98910304021416,420.0,11499.0,True
6550,36,447.0,218.95405287356928,429.0,13213.0,True
6367,174,948.0,222.37992557254532,267.0,12713.0,True
6662,114,345.0,217.98698580541827,357.0,13323.0,True
5411,49,2948.0,134.9209601524173,304.0,10720.0,True
5351,139,2670.0,342.4134311675623,681.0,11000.0,True
6620,80,642.0,105.56780029646208,128.0,13029.0,True
6566,138,558.0,193.6335931756479,311.0,13122.0,True
5604,133,2373.0,190.00754015779881,431.0,11308.0,True
4908,109,4228.0,319.4089466414291,133.0,9455.0,True
5931,141,1810.0,207.06582493474212,292.0,11873.0,True
6699,104,298.0,155.81459473472398,362.0,13398.0,True
5314,28,3009.0,404.0810613084753,450.0,10687.0,True
6152,33,1514.0,174.37376227240037,163.0,12183.0,True
6751,52,131.0,51.469039055781366,442.0,13567.0,True
5940,8,1743.0,306.2041507097656,354.0,11956.0,True
6822,69,265.0,173.85270255463024,184.0,13439.0,True
5035,155,3666.0,231.81053257816635,433.0,10039.0,True
6165,10,1581.0,104.61710823561992,110.0,12140.0,True
5355,153,2922.0,412.4386825025086,478.0,10801.0,True
6590,116,609.0,215.48041004213135,267.0,13115.0,True
6538,38,586.0,190.2457812319583,386.0,13141.0,True
6595,111,761.0,99.20232021198971,110.0,12967.0,True
6647,26,625.0,347.60114826480157,176.0,13110.0,True
4392,96,5094.0,363.2313986280248,311.0,8646.0,True
6756,154,122.0,73.90143870633894,489.0,13619.0,True
6066,198,1653.0,199.57400491898795,240.0,12088.0,True
6531,11,442.0,276.83912429187365,558.0,13306.0,True
2454,130,8732.0,333.86190925544554,288.0,5016.0,True
6371,22,810.0,244.84816172410765,482.0,12938.0,True
101,79,13071.0,495.47104046782647,481.0,683.0,True
6337,89,1174.0,163.80623980744843,186.0,12584.0,True
6833,110,179.0,104.02529954325918,295.0,13580.0,True
6446,129,933.0,241.2317188329083,233.0,12827.0,True
6584,191,602.0,303.51878659450733,323.0,13163.0,True
3886,113,5766.0,326.8290556265346,713.0,8005.0,True
5363,194,3227.0,291.9118695797155,211.0,10546.0,True
6748,40,247.0,103.80646205012002,411.0,13531.0,True
6862,44,107.0,59.69726366135137,338.0,13675.0,True
5813,134,2109.0,426.5793675033538,367.0,11680.0,True
6762,6,297.0,197.9249705318837,354.0,13492.0,True
6755,81,400.0,250.07610855422104,261.0,13390.0,True
5906,12,1466.0,333.2003964403117,785.0,12326.0,True
6089,64,1507.0,167.9492382573442,396.0,12289.0,True
4835,92,4501.0,230.29204353357449,120.0,9297.0,True
6213,42,1088.0,260.35596814306166,567.0,12712.0,True
3440,167,6928.0,273.66567382757796,382.0,6875.0,True
6821,24,281.0,145.3452083911045,277.0,13528.0,True
6723,157,223.0,190.89901120169125,513.0,13587.0,True
6847,182,257.0,157.06189623520834,245.0,13557.0,True
2931,71,7398.0,331.9289323774327,795.0,6418.0,True
6673,100,560.0,326.59346593042505,272.0,13260.0,True
6516,101,839.0,231.78826102486724,289.0,12988.0,True
6831,68,64.0,55.4433863298719,484.0,13765.0,True
6793,98,361.0,167.76270344876468,269.0,13471.0,True
5977,41,1709.0,302.00812356072413,454.0,12128.0,True
3251,82,7431.0,145.00105937103643,259.0,6407.0,True
6729,93,197.0,109.63841339409623,560.0,13642.0,True
6850,30,140.0,92.46658439708409,384.0,13700.0,True
6740,142,410.0,201.22830401063314,324.0,13431.0,True
6126,58,1249.0,177.93254547870072,635.0,12597.0,True
5008,179,4119.0,265.8336806119275,192.0,9730.0,True
6353,148,1175.0,178.70420372899852,252.0,12680.0,True
6208,70,1529.0,274.22593578281413,195.0,12328.0,True
6920,199,9.0,18.59972839340613,398.0,13854.0,True
6987,165,149.0,106.66376100146384,135.0,13716.0,True
5295,137,3311.0,347.1838243616449,377.0,10570.0,True
6876,3,218.0,160.20178197295652,290.0,13663.0,True
6995,34,83.0,44.76139848026222,211.0,13798.0,True
3400,107,6943.0,310.99408791290887,524.0,6941.0,True
6211,171,1355.0,198.17350384755986,388.0,12531.0,True
4591,37,4406.0,316.1037918121845,775.0,9480.0,True
6829,56,367.0,107.12972760733165,247.0,13525.0,True
6161,196,904.0,237.28969086284653,962.0,12989.0,True
6779,62,368.0,172.15345276963927,360.0,13525.0,True
4287,50,5192.0,379.0958811900128,595.0,8711.0,True
6882,140,209.0,111.73320329618791,316.0,13699.0,True
6887,48,152.0,100.61382785674111,363.0,13757.0,True
5120,2,3870.0,290.0672210982689,265.0,10046.0,True
4498,0,4989.0,366.60598757394513,401.0,8930.0,True
6084,185,1615.0,171.79977009689182,421.0,12308.0,True
4113,27,5580.0,182.68976013279462,545.0,8343.0,True
6881,99,82.0,90.95994386833284,462.0,13842.0,True
869,168,11826.0,428.837058018501,263.0,2099.0,True
6901,170,260.0,137.208227335607,245.0,13665.0,True
4795,195,4407.0,169.20359289483613,435.0,9519.0,True
6601,123,43.0,13.105972712282647,1016.0,13887.0,True
6528,16,434.0,155.7796280406502,760.0,13498.0,True
4817,172,4541.0,392.8589947791303,258.0,9391.0,True
6252,160,1518.0,271.71030969910544,193.0,12416.0,True
4650,122,4771.0,342.69212299142,328.0,9164.0,True
6867,9,240.0,139.93691022151074,350.0,13699.0,True
6619,18,551.0,162.14071707608807,490.0,13389.0,True
6976,156,149.0,95.41438364138405,232.0,13794.0,True
6845,173,185.0,95.22972792094605,466.0,13771.0,True
6333,54,1202.0,303.79696532469563,372.0,12763.0,True
5096,73,3906.0,234.61058796500083,331.0,10062.0,True
6942,181,295.0,177.60963767158685,169.0,13676.0,True
6858,151,269.0,156.64310562796317,370.0,13703.0,True
5846,163,1934.0,212.6546982752988,649.0,12040.0,True
5414,175,3185.0,330.9072027307434,366.0,10789.0,True
6604,10,895.0,320.62963069711816,202.0,13080.0,True
6839,180,320.0,158.70823110844123,369.0,13660.0,True
5374,193,3385.0,316.07805670967673,245.0,10597.0,True
5459,21,3248.0,273.1123494526486,208.0,10734.0,True
6507,25,778.0,176.32220133213693,520.0,13204.0,True
6844,112,241.0,152.48130779850501,441.0,13743.0,True
5061,85,3993.0,100.39207128752025,334.0,9992.0,True
6922,90,240.0,160.33352837911303,278.0,13746.0,True
270,120,13170.0,198.05732631213564,206.0,817.0,True
6409,135,1106.0,144.62719723524208,366.0,12895.0,True
6420,60,1183.0,160.04694136450635,276.0,12818.0,True
6752,103,673.0,195.0209434695726,207.0,13332.0,True
6884,136,337.0,184.36135270985264,279.0,13669.0,True
6289,61,1352.0,265.6373428474483,359.0,12657.0,True
5919,178,2152.0,131.24371835259794,294.0,11859.0,True
4178,106,5631.0,424.5662399106413,457.0,8391.0,True
5425,186,2313.0,438.7932264243406,1268.0,11709.0,True
5716,35,2661.0,221.7017020439654,229.0,11361.0,True
6040,146,1921.0,247.21824250295538,303.0,12102.0,True
5715,166,2662.0,262.663389856033,230.0,11362.0,True
6350,87,1221.0,220.00552527735618,384.0,12803.0,True
1924,174,9890.0,337.51876917859806,311.0,4135.0,True
5125,133,3668.0,392.4258758819843,564.0,10360.0,True
6227,77,1362.0,233.57892479028547,503.0,12670.0,True
6823,36,505.0,164.8335635691611,272.0,13535.0,True
7028,139,168.0,98.54565582500422,223.0,13875.0,True
6991,20,246.0,141.91335517064172,220.0,13803.0,True
6908,183,236.0,203.85144700056873,374.0,13815.0,True
6783,121,478.0,234.3244527481348,395.0,13575.0,True
5337,118,3098.0,281.09899706177436,659.0,10956.0,True
6956,167,9.0,5.799124234333415,510.0,14045.0,True
6485,14,1003.0,154.65637004196805,393.0,13053.0,True
6690,32,805.0,202.92672877826772,233.0,13254.0,True
5262,51,3436.0,115.65112672034383,522.0,10624.0,True
6628,155,569.0,163.84861173993255,585.0,13493.0,True
6116,147,1617.0,264.35200702074206,502.0,12446.0,True
4794,43,4811.0,285.8167370084679,172.0,9254.0,True
6796,152,386.0,233.72858624692796,480.0,13684.0,True
7008,102,251.0,119.13318289851298,198.0,13820.0,True
6875,126,208.0,114.57500327468591,491.0,13864.0,True
6600,158,1036.0,141.40963561023787,168.0,13037.0,True
4361,86,5562.0,365.6108650670295,246.0,8511.0,True
5638,119,2820.0,135.91409877067514,293.0,11254.0,True
5348,22,3342.0,237.3520842726377,423.0,10737.0,True
6880,124,324.0,165.08007539097912,378.0,13757.0,True
6955,197,199.0,114.08652172533905,351.0,13885.0,True
6649,19,854.0,265.67466387249067,301.0,13235.0,True
6520,75,1154.0,214.66148003860533,230.0,12942.0,True
7084,154,170.0,72.87195071405566,198.0,13932.0,True
6329,46,1535.0,188.01004743017404,185.0,12567.0,True
6689,105,724.0,199.16326604206236,366.0,13384.0,True
6962,53,282.0,135.18587935770807,284.0,13826.0,True
5737,76,2386.0,223.75385475593814,553.0,11722.0,True
4721,63,4995.0,418.8038773587472,156.0,9117.0,True
6297,5,1256.0,138.6900304106677,532.0,12858.0,True
6368,110,1247.0,283.5382632338768,420.0,12869.0,True
6124,67,1972.0,223.35821820375324,185.0,12144.0,True
6666,190,967.0,307.7844984686752,181.0,13153.0,True
6535,162,339.0,197.79928913845845,1029.0,13783.0,True
7046,130,262.0,139.89683396351464,183.0,13864.0,True
4754,127,4775.0,308.7663927608874,330.0,9352.0,True
6112,84,1726.0,205.70974969225145,462.0,12401.0,True
6212,134,1739.0,466.55246515627505,245.0,12389.0,True
6772,125,744.0,178.68717411256762,228.0,13387.0,True
6918,145,423.0,182.91552756210552,254.0,13708.0,True
7115,92,163.0,108.86544064150816,182.0,13969.0,True
7172,173,9.0,8.79034413396604,260.0,14125.0,True
7139,137,178.0,161.7333807820142,140.0,13964.0,True
6961,31,128.0,113.4540433388092,474.0,14015.0,True
1434,66,10268.0,260.4479777817194,911.0,3878.0,True
6455,11,1309.0,272.611833930435,234.0,12838.0,True
6363,78,1345.0,181.3888334239999,362.0,12805.0,True
5505,150,3103.0,156.3055756197631,412.0,11048.0,True
6720,111,977.0,188.34298205606422,104.0,13175.0,True
5333,44,3555.0,301.4800783183418,312.0,10597.0,True
6776,138,629.0,149.31462227427565,364.0,13525.0,True
3638,72,7044.0,336.0544064457801,287.0,7111.0,True
6968,144,382.0,216.10026535252214,222.0,13775.0,True
6988,117,229.0,116.07006841756954,349.0,13931.0,True
6683,15,892.0,215.68206808641744,268.0,13269.0,True
6954,131,324.0,156.72070134952594,306.0,13839.0,True
6415,52,1401.0,148.78609206842896,230.0,12766.0,True
6142,83,1902.0,304.44060174420025,271.0,12265.0,True
6179,115,1673.0,282.44842431535636,437.0,12495.0,True
6023,3,2249.0,247.65307008465754,170.0,11925.0,True
6080,189,1974.0,163.03553338916117,325.0,12202.0,True
7039,171,116.0,86.25768208724064,390.0,14062.0,True
6525,108,1285.0,225.25095397610255,168.0,12896.0,True
6044,80,2086.0,252.25817630125545,291.0,12095.0,True
4775,153,4937.0,423.0363753817925,193.0,9249.0,True
6825,79,621.0,237.49848738615967,300.0,13567.0,True
6429,81,1384.0,292.81406355040497,245.0,12806.0,True
6663,74,1093.0,191.81326758577717,131.0,13098.0,True
4917,45,4348.0,258.76328347142885,497.0,9845.0,True
7074,89,288.0,164.5967102472913,200.0,13914.0,True
6974,164,408.0,218.6023812432894,240.0,13796.0,True
6848,185,661.0,198.13978669983172,230.0,13544.0,True
6125,188,2020.0,196.1344346709386,224.0,12186.0,True
5929,4,2372.0,449.37369649512874,255.0,11834.0,True
6787,13,701.0,208.64780078119543,324.0,13512.0,True
6643,170,1052.0,185.555174670872,233.0,13161.0,True
4713,22,4902.0,253.484591605137,373.0,9319.0,True
4773,10,4601.0,421.3049791135601,573.0,9621.0,True
6972,91,294.0,149.47119123075197,374.0,13929.0,True
6672,55,1047.0,198.83009236354715,191.0,13178.0,True
6872,160,547.0,214.9878749190766,314.0,13679.0,True
6698,128,952.0,377.92714573568696,247.0,13277.0,True
6999,187,434.0,228.43534257883684,202.0,13797.0,True
6483,148,1280.0,246.5449245862356,297.0,12956.0,True
6919,47,469.0,174.4476611494531,314.0,13770.0,True
6959,1,352.0,156.54560760941,348.0,13888.0,True
6231,161,1361.0,172.91644117240986,701.0,12879.0,True
7189,50,217.0,151.43227888861145,136.0,14024.0,True
7133,101,275.0,91.14540020808096,151.0,13969.0,True
7012,7,199.0,107.43164874769948,420.0,14045.0,True
7022,23,386.0,165.82577375116398,217.0,13860.0,True
6328,116,1477.0,294.9894277554948,389.0,12770.0,True
6060,159,2119.0,227.832715235163,292.0,12128.0,True
7014,29,383.0,238.5508784736715,238.0,13865.0,True
5243,88,3780.0,252.6038182241335,407.0,10468.0,True
7041,30,270.0,121.40334404149345,304.0,13979.0,True
6868,12,636.0,135.5802005444654,268.0,13617.0,True
6774,184,794.0,202.32948146290312,302.0,13461.0,True
7283,133,91.0,73.45767890919667,137.0,14165.0,True
3248,169,7918.0,197.30193917903745,195.0,6338.0,True
4691,96,5003.0,396.4333382460248,346.0,9253.0,True
6989,149,363.0,165.26496293042118,311.0,13894.0,True
4867,122,4470.0,444.7963850486095,549.0,9789.0,True
6998,141,397.0,221.86801187372473,268.0,13862.0,True
7002,17,318.0,202.95650736581064,338.0,13941.0,True
7105,193,140.0,73.43316741562315,347.0,14122.0,True
6910,107,586.0,160.4681296632148,243.0,13685.0,True
7152,156,178.0,87.79751347159402,262.0,14105.0,True
5399,195,3587.0,248.33448221578143,303.0,10698.0,True
6913,57,308.0,148.15431321705432,531.0,13978.0,True
6830,177,273.0,126.37219808985887,737.0,14015.0,True
2863,65,8640.0,320.71513675296615,155.0,5648.0,True
7221,25,181.0,127.63104703171523,158.0,14109.0,True
6293,69,1625.0,304.53392896627986,356.0,12665.0,True
6487,182,1361.0,278.52346860287446,268.0,12930.0,True
6133,109,1874.0,476.0011951445258,445.0,12418.0,True
7005,24,323.0,132.83756343251207,358.0,13970.0,True
6638,31,1035.0,319.4256331570963,335.0,13261.0,True
6984,28,225.0,138.48929913774506,499.0,14073.0,True
6871,132,373.0,248.97781154370082,568.0,13927.0,True
6677,48,1103.0,260.58404443587455,203.0,13198.0,True
2875,151,8512.0,336.8217157697817,267.0,5792.0,True
7038,6,154.0,93.47025929293773,482.0,14153.0,True
6801,198,917.0,182.98991846784378,180.0,13391.0,True
6579,33,1180.0,191.38463337608187,303.0,13137.0,True
5275,100,3586.0,82.69025246199612,590.0,10732.0,True
6766,194,924.0,211.1443681759498,255.0,13402.0,True
5888,26,1966.0,357.9121613750656,864.0,12360.0,True
6979,56,512.0,115.6121059545631,250.0,13815.0,True
6635,140,1133.0,119.84102134702233,274.0,13195.0,True
6355,39,1462.0,237.9084854284833,435.0,12866.0,True
5912,104,2606.0,332.43585487257207,165.0,11724.0,True
5181,172,4111.0,228.93055254849529,284.0,10219.0,True
5862,166,2249.0,218.5945392024139,630.0,12082.0,True
6443,70,1436.0,199.55564150054838,309.0,12896.0,True
6304,199,1835.0,251.92444772208904,166.0,12498.0,True
6079,113,2101.0,194.0095933973843,356.0,12233.0,True
6190,59,1747.0,159.43178868759992,497.0,12590.0,True
7104,62,220.0,106.57702776541247,344.0,14118.0,True
7034,8,388.0,185.14952218217516,283.0,13950.0,True
6944,21,619.0,166.45198013361957,210.0,13723.0,True
5294,192,3860.0,279.11000121738607,290.0,10483.0,True
6562,49,1197.0,206.42733096604354,348.0,13148.0,True
5991,114,2397.0,282.8641740497384,245.0,11949.0,True
4829,98,4875.0,180.7029785441959,306.0,9471.0,True
3772,18,7053.0,235.45217905543245,229.0,7307.0,True
6441,93,1431.0,233.51261505275212,345.0,12930.0,True
7165,53,164.0,97.55090834337325,347.0,14204.0,True
5103,0,4228.0,430.4377707293136,397.0,10145.0,True
7174,34,346.0,180.2469166048877,161.0,14027.0,True
4685,99,5163.0,275.57341739255185,309.0,9211.0,True
6912,105,445.0,124.31755963208796,487.0,13933.0,True
6168,44,2092.0,311.97988978376117,241.0,12287.0,True
3358,123,7838.0,219.92178668645485,196.0,6546.0,True
7119,42,228.0,101.17941991938766,363.0,14156.0,True
6392,173,1709.0,220.48834914645786,195.0,12676.0,True
5998,46,2380.0,242.53544322001622,289.0,12007.0,True
6771,87,957.0,169.1529482286505,273.0,13431.0,True
6565,178,1265.0,184.91505638583774,321.0,13128.0,True
7162,37,150.0,102.44722802745791,389.0,14243.0,True
7102,40,375.0,277.8110157243628,251.0,14019.0,True
2262,71,9112.0,299.6304215712947,850.0,5287.0,True
7167,75,90.0,49.493294290690095,449.0,14310.0,True
7090,81,9.0,8.559183873291065,651.0,14395.0,True
5272,85,3619.0,385.0816686592983,657.0,10786.0,True
7060,41,349.0,186.93308522058695,368.0,14069.0,True
5989,196,2403.0,202.4067837354605,314.0,12018.0,True
7202,36,205.0,108.4604718008294,291.0,14216.0,True
7337,130,134.0,110.60881422469727,170.0,14288.0,True
7045,153,399.0,126.42223615881747,345.0,14024.0,True
5474,112,3684.0,439.26591811047996,173.0,10740.0,True
7052,38,268.0,175.5593400351996,470.0,14156.0,True
6809,58,878.0,232.85831156265297,314.0,13546.0,True
6480,183,1229.0,223.45168737848311,544.0,13196.0,True
6641,129,945.0,310.2965052030266,554.0,13481.0,True
7209,9,316.0,133.77056282269479,174.0,14111.0,True
7143,179,262.0,118.91552413188595,338.0,14166.0,True
5804,73,2509.0,222.1322900019671,618.0,11919.0,True
6768,5,1077.0,203.72834977144453,201.0,13352.0,True
4164,186,6253.0,165.65169175663002,282.0,8180.0,True
6717,176,971.0,249.56875617234405,396.0,13463.0,True
6294,120,1644.0,153.5215817380819,480.0,12794.0,True
6576,94,1312.0,187.59167698842387,297.0,13128.0,True
6678,97,1145.0,191.85685671902715,303.0,13299.0,True
7182,167,183.0,104.01950483805828,380.0,14262.0,True
6317,118,1692.0,405.98387536665194,395.0,12757.0,True
7255,152,148.0,111.42478708974106,309.0,14301.0,True
5819,90,2722.0,110.88566071125823,396.0,11728.0,True
6681,95,1279.0,189.2432297442904,176.0,13173.0,True
6719,14,1086.0,202.52146658610795,303.0,13371.0,True
7047,119,267.0,122.81111909750521,514.0,14196.0,True
5840,51,2651.0,314.330119547517,434.0,11812.0,True
7301,124,178.0,108.12487772938972,224.0,14286.0,True
6423,193,1620.0,297.58442665702563,292.0,12844.0,True
6241,138,2018.0,244.47863013036067,240.0,12448.0,True
6964,174,684.0,121.11078015445904,240.0,13783.0,True
7338,145,157.0,128.43520394866866,194.0,14312.0,True
4892,181,4632.0,406.831680342569,546.0,9840.0,True
6149,150,2173.0,174.27654382230304,287.0,12300.0,True
6693,23,1224.0,203.3273596528563,227.0,13251.0,True
7343,134,143.0,97.75580722898886,214.0,14335.0,True
6596,60,1380.0,184.74078833567557,245.0,13107.0,True
7362,144,152.0,105.03347840738262,180.0,14336.0,True
7231,197,276.0,154.8113585514897,242.0,14212.0,True
1630,82,10593.0,173.99641456900767,584.0,3904.0,True
6198,121,2181.0,265.2546198271852,208.0,12320.0,True
5500,165,3123.0,161.47416318065345,750.0,11379.0,True
6960,189,621.0,191.68476955254047,341.0,13882.0,True
7092,157,395.0,202.80016984697298,365.0,14113.0,True
6736,84,1138.0,297.2717069292536,275.0,13373.0,True
5750,195,2928.0,485.9280584836128,393.0,11584.0,True
4388,3,5893.0,174.33781667296495,291.0,8619.0,True
6547,154,1398.0,176.7460920349206,342.0,13115.0,True
7369,22,172.0,89.44645097822212,167.0,14344.0,True
7242,77,315.0,161.43014362437674,220.0,14201.0,True
4275,65,5991.0,363.6873561206346,426.0,8527.0,True
6164,191,2159.0,201.70409766066626,330.0,12360.0,True
6750,113,1127.0,264.5403025172464,270.0,13393.0,True
7227,67,279.0,165.6903980387119,280.0,14241.0,True
471,147,13078.0,189.00923783931196,396.0,1445.0,True
6861,61,902.0,244.11489516106374,284.0,13621.0,True
6336,175,1765.0,337.35546342126094,363.0,12759.0,True
5068,96,4366.0,385.9774455966703,491.0,10166.0,True
6551,135,1228.0,160.81299658880982,524.0,13309.0,True
7208,146,423.0,241.98968920835262,181.0,14118.0,True
7313,78,200.0,127.90923030833228,263.0,14347.0,True
7383,155,122.0,106.04988781870239,229.0,14426.0,True
7159,54,470.0,177.54898481001254,229.0,14082.0,True
7268,106,345.0,234.37745415449092,202.0,14210.0,True
5361,126,3882.0,332.25883456365204,343.0,10673.0,True
6932,184,712.0,286.4101859273762,363.0,13844.0,True
4595,143,5583.0,427.3870504995447,256.0,8974.0,True
7353,166,125.0,138.61614031519218,295.0,14433.0,True
6299,29,1948.0,219.44563971122568,282.0,12610.0,True
7382,55,201.0,103.87773758602317,160.0,14357.0,True
6813,35,830.0,227.55447820474754,493.0,13729.0,True
3820,142,6879.0,247.83663623702233,529.0,7686.0,True
7377,185,190.0,109.00918783789169,193.0,14388.0,True
7432,33,107.0,78.66407097673303,182.0,14476.0,True
7129,47,161.0,118.11297733645904,611.0,14422.0,True
6827,59,1165.0,97.64488765879274,149.0,13418.0,True
5997,136,2621.0,276.1603454571224,253.0,11967.0,True
6981,87,751.0,177.17753504131036,269.0,13839.0,True
6505,190,1770.0,360.0622659004978,144.0,12823.0,True
6391,31,1649.0,257.7919481617517,470.0,12950.0,True
5690,180,3242.0,353.8314911313795,262.0,11360.0,True
7164,168,384.0,259.46434822206675,364.0,14221.0,True
7365,171,152.0,76.23184060705881,289.0,14455.0,True
7219,137,259.0,106.492076656199,402.0,14349.0,True
6837,139,1059.0,90.58855761510954,260.0,13549.0,True
6430,103,1668.0,275.1402007201388,379.0,12942.0,True
7264,86,305.0,128.71775846420985,303.0,14306.0,True
6860,116,1016.0,269.3158333768094,259.0,13596.0,True
6851,4,1129.0,202.2511208793203,164.0,13484.0,True
7197,163,324.0,186.63323306560952,382.0,14291.0,True
7312,50,227.0,80.35821956128589,307.0,14390.0,True
5781,62,3130.0,177.55879324530014,241.0,11494.0,True
5797,13,2947.0,131.74149604480573,396.0,11683.0,True
4138,72,5952.0,351.8900353886928,841.0,8678.0,True
4658,111,4915.0,318.2628683253275,866.0,9716.0,True
6739,80,1110.0,340.2312659067169,420.0,13525.0,True
5536,68,3500.0,194.5755641058997,412.0,11138.0,True
3683,158,7411.0,204.76655922137297,314.0,7229.0,True
5516,164,3738.0,246.71918284933696,233.0,10902.0,True
7262,11,339.0,152.67639423138556,303.0,14302.0,True
7275,45,267.0,135.43454780048444,360.0,14377.0,True
6980,110,708.0,194.2264854414349,372.0,13941.0,True
1447,102,11136.0,193.74586302862772,517.0,3514.0,True
7269,161,224.0,111.2785099092676,420.0,14428.0,True
7250,32,382.0,211.36613538251498,289.0,14272.0,True
4903,8,5051.0,237.13119091812325,289.0,9604.0,True
6722,92,1098.0,202.4698633773403,491.0,13565.0,True
7089,125,391.0,205.91545652972596,540.0,14282.0,True
5053,100,4658.0,295.5569679183663,381.0,10026.0,True
1919,1,10439.0,322.0576136699358,432.0,4248.0,True
6741,85,1023.0,248.8159098055385,559.0,13666.0,True
7452,21,204.0,64.96121051266057,151.0,14487.0,True
7267,101,258.0,196.56684181189297,430.0,14437.0,True
6436,64,1342.0,207.23887848458426,783.0,13354.0,True
5672,15,2924.0,162.9477395383347,731.0,11773.0,True
7345,159,221.0,141.0833164375062,353.0,14476.0,True
7081,162,321.0,187.76595282494844,651.0,14380.0,True
6240,27,2167.0,180.7087441955479,327.0,12535.0,True
4366,169,5862.0,260.85051361221394,564.0,8842.0,True
7442,53,183.0,72.79287375845651,215.0,14521.0,True
7427,69,196.0,101.99884525015597,222.0,14509.0,True
7070,105,498.0,180.19378972960996,499.0,14209.0,True
6254,119,2196.0,258.0952586897132,288.0,12513.0,True
5419,65,3143.0,289.2705743008695,1132.0,11567.0,True
5346,2,4025.0,266.45616782953795,382.0,10693.0,True
7431,49,197.0,138.55421971244212,233.0,14525.0,True
6840,83,1188.0,299.8077150814553,243.0,13537.0,True
6911,66,428.0,176.86786783567968,854.0,14299.0,True
7071,19,475.0,322.1315596080875,543.0,14254.0,True
5757,58,3254.0,171.22965903718108,275.0,11477.0,True
7466,129,134.0,118.03318177830471,243.0,14598.0,True
7523,167,164.0,104.43514589944287,144.0,14569.0,True
7160,199,694.0,211.67056513430185,189.0,14042.0,True
6219,24,2153.0,189.87917983604615,430.0,12585.0,True
5657,153,3107.0,224.70242647380792,624.0,11632.0,True
7411,28,135.0,93.88214598481912,361.0,14605.0,True
6033,160,2740.0,267.7605274380722,221.0,12002.0,True
5882,20,2726.0,258.3721823719934,540.0,12016.0,True
6676,63,1431.0,251.88287470442023,321.0,13315.0,True
4832,94,5308.0,185.2670866490797,263.0,9439.0,True
4437,104,6080.0,206.4908601079359,243.0,8668.0,True
6518,131,1762.0,224.66423441821007,281.0,12990.0,True
5756,10,3107.0,329.94503145473647,446.0,11647.0,True
5002,97,4916.0,244.21979580601072,308.0,9838.0,True
7521,168,9.0,16.317308203833765,324.0,14746.0,True
6184,112,2264.0,343.7791488719106,430.0,12502.0,True
7552,197,148.0,101.4627449781309,151.0,14621.0,True
7394,39,293.0,155.72213541811644,262.0,14477.0,True
7426,56,203.0,75.12340378993767,291.0,14571.0,True
7430,70,208.0,144.68386474956128,278.0,14568.0,True
3747,75,7326.0,309.76862011207163,407.0,7453.0,True
6399,16,1960.0,413.27160401966717,326.0,12821.0,True
5352,38,4038.0,384.0770384909345,424.0,10743.0,True
6931,84,1040.0,308.2954156652887,261.0,13741.0,True
7249,3,452.0,198.0767765262411,349.0,14332.0,True
7270,43,440.0,199.78364150442994,333.0,14344.0,True
7308,79,362.0,141.3828150050925,345.0,14425.0,True
6489,12,1705.0,232.25801131286846,418.0,13083.0,True
7540,90,57.0,22.577523885901602,287.0,14734.0,True
5705,150,3341.0,180.05473790921417,334.0,11451.0,True
6078,30,2482.0,181.43702292963712,437.0,12312.0,True
7438,140,242.0,130.33584830357165,250.0,14554.0,True
7389,107,350.0,144.24181222001636,239.0,14447.0,True
7465,113,106.0,29.697831280850277,338.0,14692.0,True
3381,124,8308.0,326.14525412607236,106.0,6496.0,True
7453,25,243.0,132.77981099345834,229.0,14566.0,True
7130,52,303.0,175.44956176712424,703.0,14515.0,True
4295,148,6504.0,397.4248701346817,186.0,8315.0,True
7140,196,748.0,117.70859065232166,249.0,14073.0,True
7405,7,469.0,182.7861051142563,116.0,14355.0,True
5570,195,3777.0,458.0803229705784,249.0,11049.0,True
7447,26,272.0,79.56547159900684,230.0,14554.0,True
6977,146,1130.0,229.82594067246927,134.0,13697.0,True
5714,41,3408.0,439.04733530847795,288.0,11419.0,True
7414,122,272.0,139.65117773346893,305.0,14557.0,True
6432,6,1894.0,167.0126618814193,369.0,12935.0,True
7415,109,265.0,185.68481372259126,311.0,14565.0,True
7168,166,154.0,91.01714767690306,814.0,14676.0,True
7317,127,327.0,103.038477483243,420.0,14511.0,True
6527,82,1713.0,363.1794737780458,390.0,13128.0,True
7288,5,580.0,127.29003080769003,229.0,14264.0,True
643,193,13108.0,347.7877971995055,353.0,1742.0,True
7112,51,115.0,62.13775118139003,957.0,14737.0,True
6417,138,2143.0,167.93336407235924,175.0,12712.0,True
7328,115,528.0,263.2430592270704,227.0,14329.0,True
7280,108,530.0,192.3120343895219,312.0,14337.0,True
7114,182,849.0,290.5541631418038,235.0,14020.0,True
7676,85,110.0,92.49886169482777,99.0,14759.0,True
7206,141,357.0,116.90783126653871,577.0,14513.0,True
4886,114,5376.0,278.7890699453682,225.0,9495.0,True
7238,40,310.0,148.54319159109917,589.0,14564.0,True
6791,88,1381.0,431.6290803576122,295.0,13493.0,True
6542,155,1850.0,231.06805290736608,263.0,13025.0,True
6568,189,1576.0,249.32364753911196,484.0,13299.0,True
5421,180,4124.0,319.2530210129111,317.0,10752.0,True
6609,117,1822.0,176.6830581679739,174.0,13058.0,True
7107,170,759.0,304.66037212094153,343.0,14121.0,True
6902,188,1079.0,334.1498164666303,378.0,13801.0,True
6916,46,1153.0,339.9718442538969,279.0,13728.0,True
7511,145,274.0,235.42955669560087,196.0,14610.0,True
7387,164,486.0,206.49554089025858,194.0,14398.0,True
6344,149,2042.0,225.76453372653543,451.0,12854.0,True
7392,178,319.0,168.03169836809485,370.0,14581.0,True
6266,9,2488.0,305.1525046969545,162.0,12413.0,True
7095,183,782.0,227.43617246920815,364.0,14120.0,True
7393,91,520.0,245.30899637448917,170.0,14384.0,True
6658,17,1568.0,315.96997343795584,383.0,13337.0,True
7000,44,615.0,163.190757172901,693.0,14294.0,True
7244,126,601.0,253.61876374086023,328.0,14309.0,True
7413,176,303.0,172.93510919786618,362.0,14609.0,True
7203,60,742.0,231.6533803442375,241.0,14170.0,True
6704,133,1545.0,434.7804634464238,322.0,13368.0,True
7213,187,425.0,162.81209401266688,549.0,14491.0,True
7216,181,757.0,239.5637747076588,218.0,14161.0,True
6379,23,2159.0,183.1584696461634,297.0,12759.0,True
7324,76,668.0,198.14366869364642,152.0,14250.0,True
6490,171,1981.0,145.63168962515684,271.0,12938.0,True
6883,74,1167.0,272.9827758478436,364.0,13753.0,True
7298,184,487.0,116.6179043954457,385.0,14434.0,True
6642,96,1569.0,326.6841312162424,425.0,13352.0,True
7151,35,815.0,342.04984422623187,270.0,14107.0,True
7412,132,408.0,238.90305771501323,274.0,14520.0,True
6143,156,2745.0,178.48906432295558,189.0,12184.0,True
6624,42,1526.0,459.58827504313547,498.0,13403.0,True
7372,191,236.0,149.9972411657576,508.0,14696.0,True
5965,190,2930.0,304.9023674905274,362.0,12004.0,True
6431,106,2175.0,172.91265291318695,197.0,12761.0,True
6993,67,1191.0,297.60078852391786,160.0,13746.0,True
6075,105,2793.0,69.8315509523203,277.0,12145.0,True
6484,198,1994.0,242.30781818176115,285.0,12944.0,True
7031,8,517.0,228.80953475988733,763.0,14424.0,True
7410,34,398.0,195.4728903203131,302.0,14545.0,True
7499,81,369.0,164.74748613268068,176.0,14576.0,True
6094,57,2364.0,358.22508329814934,690.0,12589.0,True
6957,159,1166.0,276.62151307988006,253.0,13790.0,True
7666,92,80.0,34.06692540671975,232.0,14877.0,True
7524,186,382.0,150.18083105052932,149.0,14576.0,True
7401,134,335.0,175.93386880573937,392.0,14624.0,True
7018,89,573.0,337.40036118580934,753.0,14387.0,True
7474,37,349.0,180.28583435677825,245.0,14612.0,True
6050,68,2788.0,306.60325757326046,354.0,12174.0,True
7454,143,195.0,90.85098955698847,430.0,14768.0,True
7097,71,767.0,222.70119814126247,440.0,14197.0,True
6770,179,1439.0,312.4022124467083,376.0,13533.0,True
5239,123,4731.0,214.422234667498,191.0,10242.0,True
3387,175,8264.0,456.5149475502524,325.0,6724.0,True
7668,21,111.0,71.78350067553832,229.0,14879.0,True
7484,173,372.0,241.26447836551583,243.0,14621.0,True
7117,64,652.0,195.66453854792525,551.0,14341.0,True
830,172,12934.0,118.87701558457178,289.0,2061.0,True
7522,29,206.0,123.86380778050537,367.0,14790.0,True
7334,153,610.0,262.0961080406565,281.0,14388.0,True
6200,135,2503.0,177.41612920699873,384.0,12497.0,True
7571,59,252.0,142.6948716428035,242.0,14748.0,True
7399,73,445.0,94.62653376254366,329.0,14557.0,True
7290,128,651.0,263.88249484048896,316.0,14352.0,True
7599,136,161.0,102.46687817139043,286.0,14842.0,True
7498,139,237.0,130.63878606071142,374.0,14773.0,True
6953,45,1082.0,150.92303969018738,396.0,13929.0,True
6264,93,2562.0,236.94329274779685,202.0,12450.0,True
6900,125,1167.0,294.86865119081165,426.0,13846.0,True
6285,0,2334.0,308.8849444390273,387.0,12680.0,True
7467,87,493.0,109.47401925588808,165.0,14523.0,True
7573,32,166.0,109.44998836519719,343.0,14851.0,True
6706,169,1584.0,394.1124069264687,386.0,13434.0,True
7500,14,428.0,203.57945619251055,193.0,14594.0,True
6914,77,1131.0,304.67897647257735,443.0,13891.0,True
7581,157,314.0,246.92826550513513,193.0,14716.0,True
7109,98,926.0,143.816281184678,332.0,14110.0,True
6634,127,1904.0,277.0542714138624,213.0,13133.0,True
6055,58,2986.0,211.69154677602322,225.0,12054.0,True
5563,47,4072.0,195.86099250753082,183.0,10969.0,True
6971,103,1340.0,229.12323502472535,156.0,13710.0,True
3435,142,8448.0,354.51162586737786,124.0,6602.0,True
6906,55,964.0,68.34360251426111,653.0,14086.0,True
6052,61,2928.0,187.54494958021596,304.0,12125.0,True
5542,160,4033.0,193.94692486206645,284.0,11021.0,True
6653,78,1905.0,155.44135982125712,204.0,13150.0,True
1868,151,10464.0,223.52488900420576,882.0,4594.0,True
98,194,14493.0,183.4170234378674,367.0,567.0,True
6405,40,2023.0,323.95490148080836,519.0,13037.0,True
7547,22,453.0,216.78803458447553,148.0,14610.0,True
7404,112,438.0,161.21347819154474,390.0,14628.0,True
6778,130,1610.0,213.9837840772414,293.0,13456.0,True
7019,36,1233.0,306.10153234612204,198.0,13835.0,True
6462,65,2160.0,390.57666579996265,293.0,12908.0,True
7757,79,191.0,121.24435857129596,111.0,14878.0,True
6412,121,2260.0,226.09838243659703,281.0,12812.0,True
968,51,12615.0,285.76137461011865,426.0,2462.0,True
3481,163,7988.0,218.9536157296289,548.0,7099.0,True
5420,95,4449.0,215.32370337785724,205.0,10640.0,True
7641,50,375.0,232.7392878603208,102.0,14716.0,True
7015,104,1202.0,325.1044160602649,263.0,13891.0,True
7507,62,266.0,137.60067866693123,416.0,14828.0,True
7647,53,259.0,108.32678970800823,213.0,14836.0,True
6952,18,1297.0,136.08403333308326,270.0,13800.0,True
6002,66,3058.0,196.48670846827224,313.0,12039.0,True
5822,31,3355.0,153.28020594857742,413.0,11747.0,True
7461,168,177.0,142.26741944007463,575.0,14926.0,True
7665,3,210.0,119.84781647870545,249.0,14894.0,True
7644,39,256.0,125.46728990243311,228.0,14848.0,True
7586,189,137.0,77.74701649995482,432.0,14968.0,True
7327,116,249.0,158.46370900630626,755.0,14857.0,True
7667,102,298.0,139.74684069361297,161.0,14810.0,True
7651,119,204.0,116.24016072174527,276.0,14905.0,True
7148,6,718.0,237.83880864459223,560.0,14393.0,True
7195,24,468.0,169.11734753294473,746.0,14648.0,True
6797,167,1439.0,305.70618446655493,475.0,13681.0,True
7445,118,565.0,318.15963829022377,245.0,14556.0,True
5630,152,3671.0,112.66961588216607,511.0,11452.0,True
6982,176,1004.0,354.41070983128395,547.0,14119.0,True
7585,54,424.0,203.7980328458509,172.0,14703.0,True
2607,177,9259.0,293.7588437873024,881.0,5877.0,True
7678,101,261.0,166.2128020968546,216.0,14879.0,True
7801,155,161.0,80.05974982360071,145.0,14983.0,True
7708,166,154.0,72.60569814890002,294.0,14990.0,True
7771,195,225.0,138.23759003389563,128.0,14921.0,True
6802,109,1641.0,246.75576849797926,294.0,13506.0,True
5513,11,4058.0,231.01222628270415,431.0,11094.0,True
7056,174,901.0,232.1572866087268,559.0,14251.0,True
5724,26,3717.0,68.71609335909793,292.0,11436.0,True
7510,138,565.0,174.76762036735596,181.0,14594.0,True
7315,83,756.0,190.35224493695296,316.0,14403.0,True
7335,111,773.0,166.29622249919237,284.0,14393.0,True
7351,129,298.0,179.31800922459755,738.0,14870.0,True
6435,154,2443.0,215.06498677395544,156.0,12727.0,True
5235,56,4653.0,111.29550354463646,474.0,10519.0,True
7306,46,931.0,226.43095660487873,168.0,14242.0,True
5915,16,3356.0,220.86061360114084,257.0,11819.0,True
7340,100,733.0,191.7816601469312,324.0,14443.0,True
7194,10,1095.0,104.34621374630476,183.0,14084.0,True
7403,1,786.0,332.0789496564266,158.0,14394.0,True
7767,41,170.0,104.82108936376837,227.0,15011.0,True
7272,196,791.0,214.92932874901447,383.0,14396.0,True
6949,127,1255.0,176.78838215506983,410.0,13935.0,True
4237,97,6608.0,377.00744853433554,539.0,8582.0,True
6519,199,2158.0,252.51401179051632,322.0,13034.0,True
7385,4,763.0,162.70972364651854,231.0,14429.0,True
7847,184,161.0,82.01209721173382,122.0,15033.0,True
4290,91,6825.0,511.1067244721717,247.0,8371.0,True
6259,72,2617.0,208.57249242796675,347.0,12580.0,True
7525,144,488.0,356.30826025712673,286.0,14716.0,True
3298,94,8360.0,288.3665408559451,606.0,6844.0,True
7622,88,102.0,98.12912599259207,519.0,15108.0,True
4193,158,6410.0,308.15800760991687,841.0,8804.0,True
7682,131,250.0,198.61897165215166,302.0,14967.0,True
7629,38,250.0,164.13416772597424,373.0,14969.0,True
7016,133,1372.0,253.77349185840416,220.0,13851.0,True
5179,180,5064.0,351.2218637006502,237.0,10161.0,True
6347,185,2544.0,226.7281096797415,274.0,12683.0,True
2294,145,10388.0,304.9696626041194,356.0,4841.0,True
6578,68,2175.0,348.57752193404565,223.0,13055.0,True
7478,99,407.0,164.0369580490361,451.0,14824.0,True
6357,137,2411.0,299.6543535255021,391.0,12825.0,True
7772,74,186.0,88.18876530807297,252.0,15050.0,True
7347,80,881.0,441.0454987930532,232.0,14359.0,True
6651,122,2081.0,299.94907906214485,221.0,13160.0,True
6940,27,1470.0,238.53752313922786,277.0,13778.0,True
7223,48,748.0,359.88495377503256,547.0,14501.0,True
7731,28,428.0,153.01755326590404,101.0,14827.0,True
7593,86,473.0,206.41137498070145,239.0,14783.0,True
7171,113,795.0,275.43105895027355,601.0,14464.0,True
7631,5,209.0,153.44932662248604,461.0,15059.0,True
7719,182,293.0,146.38344945378498,270.0,14979.0,True
6691,75,1703.0,279.0913437095914,547.0,13569.0,True
6311,128,2640.0,251.9768173681834,282.0,12635.0,True
5907,198,3584.0,154.1471700077065,150.0,11692.0,True
7225,186,1019.0,306.25127973806025,300.0,14258.0,True
7471,130,665.0,292.48909548038773,252.0,14613.0,True
6427,140,2459.0,169.54457892210283,263.0,12820.0,True
7709,141,225.0,144.67484743919013,358.0,15054.0,True
6924,120,1472.0,279.66891007884936,338.0,13808.0,True
5260,187,4712.0,223.41856606280044,481.0,10579.0,True
6917,108,1433.0,192.49400158487322,411.0,13861.0,True
7486,150,260.0,128.5009680678343,656.0,15034.0,True
5776,12,3682.0,143.28124043971005,374.0,11615.0,True
7831,159,161.0,87.7347528148622,253.0,15140.0,True
6675,121,2109.0,294.1832226753236,200.0,13193.0,True
7110,70,1154.0,237.14085218268605,371.0,14150.0,True
7893,65,9.0,5.355488056772743,305.0,15297.0,True
6936,20,972.0,295.709710157386,852.0,14340.0,True
7116,90,1012.0,217.46017021698032,512.0,14302.0,True
6322,67,2533.0,471.25728162039627,413.0,12785.0,True
2915,69,9502.0,272.2814301356731,231.0,5825.0,True
3727,25,8045.0,199.08723204019532,267.0,7284.0,True
7044,33,1388.0,214.74802243659641,265.0,13944.0,True
6814,82,1851.0,228.30766753952565,247.0,13483.0,True
7653,178,237.0,145.37924408171784,470.0,15101.0,True
7707,15,329.0,146.84410113406153,316.0,15011.0,True
6477,8,2260.0,182.57903908065992,434.0,13081.0,True
7891,73,155.0,129.52475000847008,195.0,15187.0,True
7594,171,598.0,201.02093828101334,200.0,14747.0,True
7794,183,158.0,124.43641870328626,356.0,15189.0,True
7898,55,201.0,135.4731837554931,149.0,15146.0,True
7316,63,915.0,168.74005846383068,346.0,14435.0,True
7530,124,706.0,111.18670643857277,210.0,14649.0,True
5970,132,3466.0,295.26198325317125,237.0,11889.0,True
7692,34,305.0,179.72964011007267,383.0,15060.0,True
7570,35,714.0,190.82081126717532,145.0,14651.0,True
6110,0,3208.0,197.4856288875235,224.0,12161.0,True
7232,179,585.0,207.87622616408908,815.0,14786.0,True
6925,59,1247.0,244.11418074740408,650.0,14124.0,True
5872,64,3648.0,224.58174715768376,257.0,11723.0,True
7783,156,313.0,191.4408455494508,248.0,15063.0,True
6388,162,2664.0,276.14181833399016,240.0,12715.0,True
7617,30,271.0,162.5013421327742,530.0,15112.0,True
4023,43,7007.0,328.54013365421605,780.0,8377.0,True
7178,23,696.0,122.66502121082118,811.0,14690.0,True
5607,16,4064.0,201.28880216463787,448.0,11331.0,True
7603,74,9.0,24.463559867192565,819.0,15387.0,True
7788,85,407.0,197.7137346056585,169.0,14997.0,True
4896,29,5757.0,268.37676493674115,347.0,9650.0,True
7057,146,716.0,126.59493236447847,998.0,14692.0,True
6532,2,2153.0,170.58851934368317,506.0,13255.0,True
7539,7,366.0,102.21872085784017,598.0,15045.0,True
7560,19,408.0,183.65339465598146,520.0,15006.0,True
6403,79,2601.0,314.3544015565656,304.0,12813.0,True
7463,114,403.0,201.15190596528592,659.0,15013.0,True
7776,95,174.0,112.17762235304566,435.0,15242.0,True
7670,164,308.0,133.165016400146,457.0,15109.0,True
7294,96,1070.0,255.0623247509609,305.0,14347.0,True
7753,105,351.0,175.71199060294737,303.0,15067.0,True
2948,106,9385.0,307.4707150737544,378.0,6033.0,True
4665,192,5893.0,275.20620444903255,669.0,9525.0,True
7861,92,304.0,222.7523921425414,184.0,15115.0,True
7481,165,677.0,293.60912327206387,370.0,14747.0,True
7193,139,1241.0,168.7493176991104,294.0,14194.0,True
7706,188,361.0,185.77967910122047,383.0,15078.0,True
4222,46,6913.0,431.07879117949057,502.0,8530.0,True
5796,52,3680.0,203.90280682721396,485.0,11768.0,True
7760,107,552.0,136.09617912759154,126.0,14897.0,True
7866,135,261.0,180.2571176318026,248.0,15189.0,True
7645,61,182.0,89.9692309516199,650.0,15272.0,True
7589,47,813.0,231.04153818469817,103.0,14642.0,True
7782,115,320.0,125.31031712801749,322.0,15136.0,True
5783,143,3938.0,235.23955015916678,260.0,11518.0,True
7844,60,305.0,207.30143850822736,249.0,15153.0,True
7373,117,994.0,191.4535684378204,277.0,14466.0,True
6965,123,1413.0,498.7022456228108,504.0,14050.0,True
6440,176,2710.0,216.86463445122718,176.0,12754.0,True
6029,103,3381.0,245.52856129440505,307.0,12086.0,True
7749,81,359.0,176.1379130615367,354.0,15110.0,True
7587,78,727.0,216.1301643129526,208.0,14744.0,True
7774,161,251.0,164.74681860723706,417.0,15221.0,True
7828,9,400.0,222.68227905872885,193.0,15072.0,True
7380,189,815.0,103.95017632729001,462.0,14658.0,True
7364,13,980.0,224.55721723351613,334.0,14494.0,True
7946,152,202.0,132.99771395330063,203.0,15286.0,True
7534,77,706.0,158.84423707480047,340.0,14782.0,True
7928,50,293.0,97.71465223313734,139.0,15197.0,True
7030,111,1526.0,161.08483363121,307.0,13967.0,True
7820,71,294.0,145.26119746604658,329.0,15200.0,True
7234,154,1188.0,272.5232749480439,334.0,14307.0,True
4382,180,7009.0,390.8394092121371,167.0,8488.0,True
7818,191,287.0,195.15618387286992,344.0,15211.0,True
4823,101,5916.0,235.64395702205292,434.0,9585.0,True
2210,197,10243.0,317.1735142309174,926.0,5259.0,True
7310,57,935.0,302.70725130806665,488.0,14568.0,True
7809,149,318.0,150.39733014548892,342.0,15188.0,True
7701,45,679.0,204.24347347689866,147.0,14830.0,True
7279,51,1285.0,180.6567087013865,201.0,14224.0,True
7503,87,670.0,154.24268366000533,437.0,14842.0,True
8025,164,9.0,10.070368436738626,308.0,15506.0,True
6947,62,1695.0,114.91795257372537,300.0,13821.0,True
6411,32,2682.0,84.19173014664894,304.0,12835.0,True
5375,160,4891.0,392.06288172660163,273.0,10627.0,True
7626,42,412.0,208.8546449201357,515.0,15107.0,True
5056,104,5544.0,376.84066857008077,329.0,9976.0,True
7970,144,151.0,98.3660014644626,244.0,15370.0,True
7252,138,1228.0,222.63715146829637,303.0,14294.0,True
7583,142,694.0,231.79125917261058,301.0,14828.0,True
7937,24,231.0,129.75400136308,217.0,15291.0,True
7993,196,156.0,97.83777271016109,213.0,15367.0,True
6818,58,1578.0,333.0317011231482,702.0,13946.0,True
8012,137,187.0,123.46016663300333,159.0,15339.0,True
5268,163,5020.0,290.6794827125845,398.0,10509.0,True
3579,54,8059.0,206.9753224685766,746.0,7472.0,True
7992,1,170.0,124.99043602940277,209.0,15363.0,True
6798,122,2041.0,248.9143865155977,287.0,13493.0,True
7154,150,983.0,126.13862722971955,708.0,14554.0,True
2816,169,9619.0,286.9354292955313,522.0,5920.0,True
7852,37,216.0,122.947471815413,407.0,15327.0,True
7400,49,659.0,231.75421179445678,657.0,14886.0,True
7235,112,1259.0,168.52868418355547,315.0,14288.0,True
7468,193,974.0,193.98789886392956,216.0,14575.0,True
7429,66,651.0,111.49602441879163,610.0,14900.0,True
7590,174,330.0,154.8905896107426,686.0,15225.0,True
6205,88,3287.0,207.47850607416402,141.0,12268.0,True
7870,134,403.0,179.04174535190302,200.0,15154.0,True
6154,76,3335.0,141.25621668028555,202.0,12223.0,True
7595,84,579.0,177.93422164265664,429.0,14979.0,True
6718,141,2139.0,177.7059010849248,365.0,13433.0,True
7702,100,690.0,208.02122794432668,204.0,14887.0,True
7065,129,1640.0,227.92285393189707,241.0,13945.0,True
7233,21,1469.0,131.03286258577722,144.0,14116.0,True
4346,44,7106.0,311.76242364960564,254.0,8483.0,True
8017,127,291.0,159.54910761515816,116.0,15300.0,True
8044,185,226.0,97.87262950729743,142.0,15366.0,True
7546,147,768.0,371.55851506032883,364.0,14826.0,True
7278,10,1070.0,163.93442543352757,512.0,14530.0,True
7648,199,774.0,211.3563288708369,205.0,14829.0,True
7742,91,472.0,140.68523263074283,396.0,15131.0,True
7739,40,618.0,169.1852750377463,259.0,14991.0,True
7729,109,625.0,154.43193740191919,263.0,14987.0,True
7363,119,1067.0,285.05835624337817,401.0,14558.0,True
6611,98,2451.0,278.86063248178823,291.0,13177.0,True
8053,48,158.0,109.8093767266285,237.0,15471.0,True
7602,170,507.0,198.43878114608523,558.0,15126.0,True
7756,148,256.0,158.81180246876414,612.0,15378.0,True
7131,68,1556.0,346.76296592175964,267.0,14080.0,True
6788,28,2189.0,532.3494603324086,255.0,13448.0,True
5349,151,4725.0,270.99622152902407,596.0,10914.0,True
6694,181,2281.0,368.4689897534673,333.0,13358.0,True
6966,195,1824.0,181.5977824417132,269.0,13817.0,True
8106,171,238.0,100.73382034332934,66.0,15404.0,True
7949,3,315.0,174.61871522324617,244.0,15328.0,True
7793,6,295.0,165.54243337094206,519.0,15351.0,True
7961,155,329.0,142.7022301790715,215.0,15324.0,True
4530,167,6622.0,172.17818487083449,435.0,9031.0,True
7519,61,1056.0,173.02937760294364,179.0,14599.0,True
5728,99,4159.0,188.34615146045587,353.0,11499.0,True
7821,125,332.0,185.65335072231298,458.0,15330.0,True
6744,22,2276.0,142.53607235701475,280.0,13393.0,True
7637,128,475.0,193.83308756563943,592.0,15196.0,True
7889,136,424.0,186.96515825325687,264.0,15252.0,True
8069,198,212.0,134.98495539869094,192.0,15464.0,True
7616,4,794.0,158.24012855798583,305.0,14885.0,True
6395,184,3071.0,239.22585531639317,124.0,12610.0,True
6354,53,3081.0,227.48146081280956,172.0,12600.0,True
8024,94,210.0,135.39561184236945,275.0,15472.0,True
6444,89,2815.0,488.2167044536021,285.0,12872.0,True
7210,182,1198.0,280.3670213917682,552.0,14491.0,True
7608,110,765.0,199.83168214371725,354.0,14925.0,True
7504,153,1144.0,180.85566872014837,140.0,14546.0,True
5943,27,3597.0,199.8844421040171,485.0,12095.0,True
8002,38,224.0,113.79482179124545,302.0,15469.0,True
6182,157,3414.0,206.94580605861762,213.0,12280.0,True
7579,44,644.0,201.27526533224471,536.0,15056.0,True
7564,121,1046.0,310.75125215361714,157.0,14655.0,True
7728,160,784.0,178.8754602822876,200.0,14921.0,True
6466,8,2277.0,184.13889507592293,804.0,13429.0,True
7276,14,1527.0,255.47414593861177,163.0,14180.0,True
7939,31,343.0,184.23771593577663,291.0,15367.0,True
4148,83,7587.0,83.58228319739831,267.0,8129.0,True
7248,194,1142.0,324.84504806215534,594.0,14577.0,True
7199,172,1504.0,170.73256628794073,309.0,14223.0,True
7615,130,252.0,115.89906833354488,899.0,15478.0,True
7815,36,303.0,145.06113101187796,563.0,15427.0,True
7973,177,355.0,191.64763522075478,250.0,15380.0,True
7799,47,451.0,266.63018913231423,448.0,15285.0,True
5983,126,3827.0,269.7553551924149,218.0,11911.0,True
7482,175,1034.0,254.60794187522808,328.0,14705.0,True
5771,79,4015.0,282.79288171589997,491.0,11724.0,True
7083,26,1839.0,312.7813439755127,174.0,13904.0,True
8091,15,311.0,235.44875028121453,120.0,15435.0,True
8038,113,196.0,124.79074289289024,341.0,15552.0,True
7460,97,1185.0,158.42972630198608,217.0,14564.0,True
8029,133,335.0,174.26402389284604,212.0,15415.0,True
6262,80,3243.0,186.60925576898123,281.0,12523.0,True
8008,16,427.0,164.17306342165884,167.0,15341.0,True
8066,187,263.0,117.86796690331961,237.0,15505.0,True
7948,114,182.0,103.69917908471093,503.0,15587.0,True
7027,120,1560.0,380.46583856212993,557.0,14209.0,True
7462,18,1070.0,211.65731103103093,348.0,14700.0,True
6085,11,3252.0,365.74065172399844,632.0,12519.0,True
222,56,14819.0,268.86873358644743,460.0,952.0,True
7222,85,1556.0,336.6715728051983,264.0,14216.0,True
8003,145,310.0,163.28513825309741,297.0,15467.0,True
7625,176,780.0,116.43885358491286,406.0,14997.0,True
7218,158,1625.0,286.8681057762761,207.0,14153.0,True
6226,17,2963.0,248.96591410304742,650.0,12815.0,True
8077,70,140.0,62.98429050829444,340.0,15638.0,True
7881,45,456.0,148.41348802050962,349.0,15323.0,True
8101,124,9.0,5.69795961240453,442.0,15771.0,True
6197,75,3350.0,174.56070479449633,333.0,12440.0,True
6859,143,1836.0,248.1455460715035,619.0,13955.0,True
5076,13,5813.0,238.58866172361007,289.0,9979.0,True
8089,23,155.0,110.45690202296935,324.0,15637.0,True
7063,12,1774.0,147.79062165708623,317.0,14021.0,True
8085,183,251.0,114.94054998250405,239.0,15546.0,True
7490,41,1178.0,155.7705150107879,251.0,14637.0,True
8014,108,184.0,102.34147516120905,452.0,15632.0,True
7319,190,1465.0,159.22523600569966,257.0,14352.0,True
7578,173,528.0,272.36786024035655,771.0,15290.0,True
7773,178,400.0,216.11894003475626,615.0,15419.0,True
8083,73,258.0,128.21621436835264,257.0,15561.0,True
7934,189,569.0,133.20550636549874,189.0,15252.0,True
5484,188,5073.0,256.9265933237539,157.0,10750.0,True
6804,39,1896.0,246.2199201663918,719.0,13939.0,True
7459,96,807.0,289.52549324262895,683.0,15030.0,True
8020,59,91.0,67.82267707892879,561.0,15750.0,True
7972,72,168.0,71.01175265998631,546.0,15674.0,True
5841,118,4252.0,331.0291913428214,224.0,11602.0,True
7752,82,889.0,288.3257875992375,207.0,14968.0,True
7862,168,634.0,230.9723894455783,293.0,15224.0,True
7664,90,796.0,151.7926567144685,419.0,15062.0,True
5707,107,4431.0,421.55197043834835,309.0,11429.0,True
6136,102,3644.0,332.4155918332199,238.0,12217.0,True
6835,78,2159.0,235.88069586611988,414.0,13702.0,True
7933,131,294.0,146.27990960068132,506.0,15568.0,True
8167,191,193.0,99.86724090092568,221.0,15669.0,True
8209,37,63.0,26.64692684722493,275.0,15800.0,True
5816,147,4189.0,308.05773955927464,360.0,11677.0,True
5477,113,5060.0,515.7496306778887,231.0,10808.0,True
7642,159,364.0,162.54492486692521,886.0,15505.0,True
7577,161,991.0,248.5228507407262,363.0,14879.0,True
5966,165,3659.0,447.7640811773675,573.0,12215.0,True
8095,25,235.0,110.60725975840784,319.0,15639.0,True
7529,65,1248.0,199.43717458178676,192.0,14627.0,True
6842,192,2001.0,367.89229462030147,575.0,13875.0,True
8154,77,195.0,151.71743558100468,258.0,15681.0,True
7850,67,742.0,173.44980675345244,225.0,15142.0,True
8162,115,163.0,87.9406135879909,284.0,15726.0,True
4009,151,7440.0,267.5428208714692,880.0,8449.0,True
8114,156,355.0,206.5038754128441,189.0,15551.0,True
5753,93,4462.0,166.24470747649426,246.0,11444.0,True
5159,91,5534.0,148.53141402958252,498.0,10376.0,True
8180,123,178.0,136.3889831568178,274.0,15737.0,True
5023,176,6098.0,424.33327632278747,246.0,9823.0,True
7035,0,1736.0,155.63353738219038,518.0,14187.0,True
3904,179,7705.0,327.31526777318874,888.0,8218.0,True
5941,35,4176.0,276.98865945038654,142.0,11750.0,True
7493,160,675.0,138.95039016867375,863.0,15252.0,True
8197,144,235.0,122.95310706476016,193.0,15698.0,True
7542,33,971.0,135.14429511784564,510.0,14963.0,True
6348,68,3292.0,410.4551430218388,244.0,12655.0,True
4729,54,6442.0,334.1513419164228,523.0,9509.0,True
8170,134,243.0,135.62008211023112,258.0,15709.0,True
7591,55,1105.0,302.8566192862856,305.0,14847.0,True
8047,64,331.0,141.40003955927426,398.0,15623.0,True
8303,97,9.0,6.0151833028644734,268.0,15950.0,True
7433,66,1392.0,186.0426127312714,272.0,14570.0,True
7425,95,1350.0,210.03189527441398,335.0,14612.0,True
7660,2,774.0,214.98506800450568,562.0,15197.0,True
5899,181,3995.0,237.19462045775055,448.0,11977.0,True
7142,60,1285.0,244.03120360714973,867.0,14694.0,True
7246,135,1730.0,265.99396350358944,269.0,14251.0,True
7876,29,792.0,252.5450928367898,237.0,15202.0,True
7930,116,481.0,204.5839576285207,454.0,15514.0,True
5406,162,5173.0,493.2683378496558,417.0,10822.0,True
5173,71,5797.0,171.64097320541367,284.0,10198.0,True
7575,195,1357.0,296.56588954550375,133.0,14642.0,True
4948,20,6239.0,273.3278805313946,350.0,9762.0,True
8228,129,176.0,99.1164508014734,266.0,15827.0,True
8061,182,544.0,139.47571364055656,203.0,15464.0,True
7927,22,684.0,312.7183347544558,275.0,15330.0,True
8043,86,599.0,356.61908645068183,191.0,15415.0,True
8268,155,137.0,110.71734268010559,256.0,15881.0,True
5864,188,4222.0,222.73500681748482,339.0,11796.0,True
6614,76,2944.0,236.53337698290562,185.0,13075.0,True
7339,92,1636.0,320.55146201414,266.0,14384.0,True
8264,148,193.0,172.18506537481673,215.0,15828.0,True
5999,104,3742.0,388.4565335478143,576.0,12295.0,True
8118,74,304.0,160.47261229248147,364.0,15735.0,True
7494,94,1394.0,187.04974403970797,254.0,14646.0,True
7969,111,628.0,284.08130884849726,291.0,15413.0,True
1168,138,13319.0,421.9454940438077,246.0,2722.0,True
7971,24,313.0,162.54785725068956,603.0,15731.0,True
7999,69,219.0,124.06851531259171,666.0,15829.0,True
4589,32,6981.0,290.79310985098164,373.0,9068.0,True
8299,126,136.0,72.71519374512981,241.0,15914.0,True
1588,7,12458.0,172.2662088638093,333.0,3592.0,True
5501,107,5169.0,290.8598665962875,251.0,10882.0,True
8165,50,221.0,111.11864411857329,392.0,15836.0,True
7061,31,1802.0,323.11086941670743,553.0,14256.0,True
8196,101,246.0,143.42709135974837,317.0,15813.0,True
7779,80,760.0,254.79018583872113,489.0,15299.0,True
7974,109,646.0,131.4636193918983,285.0,15415.0,True
7987,139,215.0,76.28067367403803,697.0,15846.0,True
7621,105,1184.0,294.2581331508819,289.0,14878.0,True
4400,38,7310.0,151.63358262705,407.0,8755.0,True
5851,164,4248.0,240.47103525032878,399.0,11818.0,True
7903,103,814.0,207.52963761408608,248.0,15253.0,True
6708,106,2389.0,252.6053791210338,629.0,13679.0,True
6228,28,3553.0,363.4081936694389,351.0,12519.0,True
7020,49,2152.0,235.4752535616183,283.0,13921.0,True
8213,44,412.0,433.27394954109013,134.0,15668.0,True
7408,149,1647.0,265.31038871408913,195.0,14435.0,True
8072,52,403.0,251.38839863853718,405.0,15679.0,True
8176,117,292.0,104.53093975644215,334.0,15792.0,True
8229,198,178.0,104.94176047929369,345.0,15906.0,True
7824,141,735.0,142.76970013085085,477.0,15353.0,True
8269,128,313.0,135.6052417894576,141.0,15776.0,True
7746,70,1079.0,265.58251048609475,263.0,15010.0,True
7259,174,1235.0,318.07564645717565,861.0,14857.0,True
6280,186,3380.0,194.4191347294707,430.0,12715.0,True
8068,150,588.0,160.32322041908475,237.0,15508.0,True
4719,19,6851.0,208.0609231699819,292.0,9246.0,True
8050,79,226.0,112.10612263568704,642.0,15871.0,True
7434,163,1297.0,248.8077209913951,503.0,14801.0,True
8313,187,181.0,130.12564941860043,220.0,15918.0,True
7723,43,1095.0,220.2825728639906,294.0,15007.0,True
8202,62,172.0,127.50417453861209,416.0,15930.0,True
8226,21,288.0,155.76467812455653,263.0,15817.0,True
8285,27,153.0,139.44576090436806,300.0,15956.0,True
8098,180,447.0,265.79735924994725,337.0,15663.0,True
1862,34,12176.0,283.8410051482399,241.0,3938.0,True
3044,85,9960.0,236.88888863322825,369.0,6165.0,True
7147,196,1519.0,203.34910156949493,776.0,14609.0,True
8318,23,219.0,98.94382170174553,207.0,15909.0,True
7907,57,784.0,216.391641364309,334.0,15345.0,True
7677,63,1029.0,162.9638959453655,441.0,15102.0,True
7911,127,954.0,160.66636840905122,155.0,15181.0,True
6935,193,2337.0,199.62033404288505,314.0,13802.0,True
7397,30,1618.0,252.53813286745188,296.0,14521.0,True
5432,53,5329.0,316.8635327399262,330.0,10810.0,True
8198,40,402.0,206.7129997232647,238.0,15743.0,True
7787,99,718.0,175.375259210042,607.0,15432.0,True
8189,137,542.0,299.888270492891,129.0,15609.0,True
7282,147,1854.0,332.8296777687804,270.0,14297.0,True
7322,84,1723.0,293.5591402654163,333.0,14430.0,True
8235,3,334.0,187.70605846009863,255.0,15820.0,True
7842,17,959.0,302.3472342792779,294.0,15198.0,True
7458,118,873.0,194.1250096521617,939.0,15285.0,True
361,11,15054.0,205.29252341250555,282.0,1110.0,True
8178,45,466.0,186.89093849683434,239.0,15700.0,True
8001,98,351.0,209.92774107442716,652.0,15818.0,True
7938,154,749.0,119.48426477145952,348.0,15424.0,True
8286,125,320.0,156.03168232100805,197.0,15854.0,True
6223,26,3453.0,483.82921813701375,560.0,12721.0,True
8201,87,245.0,111.88700316797627,418.0,15929.0,True
6671,131,2864.0,372.0474598117702,327.0,13311.0,True
6926,166,2336.0,219.50872447737618,365.0,13839.0,True
7977,100,809.0,292.1372721833079,234.0,15367.0,True
7856,6,358.0,163.19167860530882,893.0,15818.0,True
8320,14,308.0,200.6569108727556,166.0,15869.0,True
7854,93,674.0,217.42860629571632,581.0,15505.0,True
6011,140,4229.0,289.627338285885,211.0,11951.0,True
5811,61,4742.0,163.4815516735199,127.0,11439.0,True
7743,58,873.0,199.46377481129846,568.0,15310.0,True
7076,10,2303.0,249.81476458304616,164.0,13881.0,True
8182,42,241.0,151.9821316901959,482.0,15946.0,True
7899,59,1046.0,171.68860629630166,150.0,15148.0,True
8005,88,838.0,175.97113907605393,184.0,15356.0,True
6727,102,2850.0,257.04917942237375,264.0,13346.0,True
5615,194,4834.0,307.1584162211,457.0,11364.0,True
8140,170,290.0,183.80317825990784,502.0,15911.0,True
7370,177,1784.0,380.42096769521197,232.0,14417.0,True
8368,113,110.0,81.48977099864021,300.0,16093.0,True
7959,119,870.0,365.5493703396028,232.0,15334.0,True
7700,165,1358.0,364.22353464004453,166.0,14847.0,True
3589,5,9284.0,313.60531783055296,185.0,6921.0,True
3661,15,8965.0,330.84789374739904,362.0,7242.0,True
7996,83,759.0,185.0129969794464,306.0,15462.0,True
5300,121,5578.0,223.44392444859292,441.0,10647.0,True
8335,13,119.0,99.4685106074102,382.0,16107.0,True
7825,143,1052.0,204.3815663351331,300.0,15177.0,True
5782,80,4625.0,249.14929684582088,350.0,11605.0,True
8301,145,247.0,144.9623129695982,306.0,15984.0,True
8045,149,78.0,61.242852895228395,930.0,16154.0,True
8129,146,410.0,217.80761773443797,436.0,15828.0,True
8018,158,620.0,86.000640137296,435.0,15623.0,True
8222,130,371.0,104.05095482457975,323.0,15873.0,True
8490,74,9.0,24.62288286703822,221.0,16236.0,True
8417,156,148.0,129.73996640270332,231.0,16099.0,True
7544,184,1469.0,229.02501923909907,325.0,14783.0,True
8251,199,234.0,134.98732724315104,423.0,16020.0,True
6073,197,4188.0,316.67107040137194,202.0,12067.0,True
6456,181,3308.0,429.3652663946958,349.0,12953.0,True
7955,46,650.0,262.61947902866535,518.0,15612.0,True
7559,51,1275.0,254.90526709193935,505.0,14987.0,True
6983,115,2292.0,188.16642292259988,398.0,13972.0,True
7584,122,1300.0,175.46491319724888,434.0,14964.0,True
8096,16,707.0,298.4722171547198,239.0,15559.0,True
8515,163,50.0,52.723329236914935,149.0,16216.0,True
7318,110,1999.0,305.371966660693,177.0,14270.0,True
8305,191,299.0,171.61947015545508,282.0,15971.0,True
7422,151,1770.0,351.56233359016767,240.0,14505.0,True
3613,171,9202.0,342.42914596413675,290.0,7073.0,True
7515,183,1618.0,353.9562816808919,245.0,14661.0,True
8339,33,240.0,175.39398863319965,312.0,16041.0,True
6824,178,2719.0,282.2664836623246,298.0,13563.0,True
3104,9,10057.0,193.2003919125368,328.0,6231.0,True
7576,67,1549.0,211.7584074946754,235.0,14745.0,True
8463,95,145.0,93.4245848229488,192.0,16151.0,True
8224,185,422.0,233.09534480365735,324.0,15875.0,True
4770,157,6777.0,427.4825826628875,479.0,9524.0,True
7865,153,1135.0,279.55534871196477,231.0,15167.0,True
6090,89,4220.0,319.1719059498281,192.0,12085.0,True
7965,120,840.0,302.28341235989694,361.0,15478.0,True
8387,45,48.0,20.778627147199828,449.0,16270.0,True
8048,132,500.0,184.81947029793136,593.0,15819.0,True
8433,134,225.0,98.84432716806542,197.0,16094.0,True
7099,48,2274.0,303.01132866160646,287.0,14051.0,True
8291,136,500.0,199.86377758142535,165.0,15826.0,True
8314,190,146.0,117.69247985256841,485.0,16183.0,True
8437,55,129.0,70.02869192760605,296.0,16202.0,True
6312,179,3653.0,404.6196029588059,324.0,12679.0,True
8481,86,139.0,137.82735812134482,192.0,16194.0,True
3199,114,9916.0,351.35129138428414,355.0,6419.0,True
7026,69,2368.0,280.5655164835154,316.0,13967.0,True
6767,139,3088.0,284.7879460426615,98.0,13248.0,True
7879,40,1131.0,297.73915070768885,233.0,15205.0,True
8316,36,452.0,179.4767199084371,185.0,15885.0,True
8371,108,341.0,190.13891522454944,208.0,16002.0,True
7032,138,2496.0,286.68891513321915,185.0,13851.0,True
5491,124,5437.0,195.56757765801217,307.0,10919.0,True
8401,54,217.0,162.2541505101295,300.0,16139.0,True
7671,1,1578.0,318.5203393218838,128.0,14781.0,True
7710,169,1542.0,171.8496991063685,122.0,14819.0,True
995,116,14078.0,264.0345657952767,192.0,2285.0,True
7968,41,819.0,316.0797411878695,423.0,15545.0,True
8457,66,78.0,58.14355483163405,336.0,16287.0,True
7553,75,903.0,182.86721528173098,991.0,15462.0,True
7342,65,1933.0,243.36163377845182,314.0,14434.0,True
8413,64,280.0,190.6256914618904,233.0,16090.0,True
3454,112,9420.0,278.2629630495746,436.0,6953.0,True
8120,164,152.0,80.93522629501791,851.0,16224.0,True
4003,91,8322.0,322.8038265533284,496.0,8057.0,True
8498,186,98.0,85.49304178840357,254.0,16282.0,True
7485,68,1287.0,127.39120588044744,721.0,15099.0,True
8404,82,345.0,276.8823460330975,201.0,16045.0,True
7931,129,1104.0,278.40409710126295,230.0,15291.0,True
7675,0,1187.0,256.85428799443844,553.0,15213.0,True
8082,90,839.0,221.91923397219432,259.0,15561.0,True
8409,159,258.0,166.27848570758988,292.0,16144.0,True
5493,32,5459.0,195.2683848491932,329.0,10944.0,True
5933,72,4590.0,319.8065452320448,223.0,11813.0,True
8465,28,251.0,162.0512545204458,193.0,16153.0,True
8027,43,667.0,184.1273031111621,535.0,15737.0,True
5207,152,6191.0,215.50723574605382,231.0,10214.0,True
7058,18,2280.0,247.40427336907072,431.0,14126.0,True
6148,37,4304.0,295.89414254247134,92.0,12103.0,True
5867,47,4287.0,279.3736973126588,668.0,12128.0,True
6180,96,3884.0,276.1688530688999,467.0,12531.0,True
4712,182,7214.0,235.22036853053635,259.0,9205.0,True
6559,168,3429.0,169.15661398394272,195.0,12991.0,True
8395,78,368.0,192.73085414408263,225.0,16052.0,True
8343,25,287.0,193.47055598898078,401.0,16134.0,True
8379,192,331.0,175.83581550905686,281.0,16091.0,True
7123,142,2313.0,238.70068866968415,317.0,14116.0,True
4158,77,8184.0,426.34086106631935,371.0,8255.0,True
8099,150,526.0,154.4991172632737,585.0,15914.0,True
7051,22,2591.0,281.6709335618721,169.0,13854.0,True
4149,167,7919.0,202.4875936236593,666.0,8530.0,True
8495,94,266.0,121.85175361161444,162.0,16185.0,True
8483,21,178.0,98.79801359924562,272.0,16274.0,True
6863,76,2526.0,239.3221707977125,586.0,13926.0,True
8478,117,206.0,131.061832916821,253.0,16247.0,True
6246,141,3603.0,294.03745349286754,636.0,12851.0,True
7043,31,2069.0,317.0893135290155,715.0,14391.0,True
8227,8,417.0,200.80233225778323,485.0,16045.0,True
7858,98,1092.0,294.5557666177812,450.0,15377.0,True
8161,71,753.0,179.66829512717177,295.0,15726.0,True
4995,149,6663.0,224.69956039404286,306.0,9820.0,True
8157,188,813.0,121.19027018774179,246.0,15671.0,True
6351,4,3548.0,326.5147311016826,512.0,12936.0,True
8487,24,287.0,139.25787341828905,187.0,16198.0,True
5785,187,4872.0,322.0334307275082,357.0,11616.0,True
7517,5,1882.0,442.0598087855052,190.0,14607.0,True
8522,34,196.0,123.98108001818028,221.0,16294.0,True
8454,97,341.0,208.60585074839673,207.0,16149.0,True
8488,155,218.0,130.96719181223733,259.0,16274.0,True
7936,12,990.0,180.91300584002,439.0,15504.0,True
8486,50,264.0,117.70196284034958,224.0,16231.0,True
6878,60,2612.0,240.8579885513119,507.0,13883.0,True
7121,56,2393.0,204.74932520326087,308.0,14103.0,True
7751,104,1172.0,168.5637827665969,570.0,15327.0,True
7346,148,1935.0,237.83710289998507,440.0,14564.0,True
8460,2,354.0,133.5975644115883,193.0,16148.0,True
8496,111,224.0,174.6700443621168,251.0,16279.0,True
8212,49,709.0,242.0718802467203,268.0,15799.0,True
7839,172,1045.0,198.98709832314685,570.0,15468.0,True
7531,65,1689.0,266.1261115031674,400.0,14840.0,True
5105,144,6574.0,219.5915357208318,207.0,9956.0,True
8121,184,790.0,138.77869736459326,365.0,15740.0,True
7488,85,1942.0,138.18156998443175,208.0,14588.0,True
7763,52,1578.0,185.77529553686995,179.0,14954.0,True
1004,162,14077.0,299.038242000426,345.0,2458.0,True
6419,174,3266.0,245.02000489735204,731.0,13272.0,True
8215,84,573.0,157.88735610680087,430.0,15965.0,True
6769,198,2705.0,360.98634853667915,681.0,13836.0,True
7243,61,2276.0,265.6036493082095,285.0,14266.0,True
1416,182,13402.0,432.97416381600414,197.0,3141.0,True
5453,39,5410.0,218.1931899849688,619.0,11135.0,True
5936,92,4522.0,157.5145899701398,424.0,12024.0,True
184,197,15955.0,254.22808225277453,188.0,594.0,True
7635,79,1013.0,181.2736809982954,943.0,15545.0,True
8383,118,245.0,110.87434437810829,502.0,16315.0,True
8618,163,108.0,99.68312071400945,229.0,16452.0,True
8323,175,335.0,179.0343777702113,522.0,16226.0,True
8136,135,386.0,214.5946192145881,775.0,16178.0,True
7183,26,2398.0,157.0004315216458,285.0,14167.0,True
6640,107,3408.0,258.23595526162154,234.0,13161.0,True
7714,171,1475.0,240.13492871356254,400.0,15101.0,True
8171,17,557.0,118.46111952661434,567.0,16020.0,True
7600,10,1664.0,155.97044545331414,357.0,14915.0,True
8408,90,531.0,207.8549702742917,200.0,16049.0,True
8376,195,292.0,197.10711541740804,494.0,16295.0,True
8407,161,518.0,200.18048249586673,222.0,16070.0,True
7848,133,1529.0,275.51059051163253,147.0,15060.0,True
7341,173,2306.0,418.75312775337034,164.0,14283.0,True
8207,127,628.0,306.35704164659415,444.0,15964.0,True
5567,70,5150.0,237.43326955418607,660.0,11455.0,True
7735,126,1381.0,186.94933755457927,508.0,15237.0,True
7439,176,1335.0,313.0166120180473,981.0,15285.0,True
7323,189,2323.0,206.14262084405522,201.0,14298.0,True
4556,7,7816.0,213.95211092581704,173.0,8808.0,True
8553,130,218.0,117.76917897622832,283.0,16407.0,True
7237,180,2408.0,257.35556335394233,246.0,14221.0,True
8552,88,130.0,98.60337853750701,378.0,16500.0,True
8493,101,255.0,123.63079453796323,360.0,16376.0,True
8591,42,299.0,112.71556183963781,154.0,16333.0,True
8644,179,227.0,173.32984352403616,154.0,16406.0,True
8135,100,335.0,228.88816031726034,896.0,16299.0,True
8519,128,303.0,124.63980615284092,261.0,16333.0,True
6895,0,2782.0,272.72984888441323,442.0,13855.0,True
7750,164,874.0,257.94699377925144,1007.0,15764.0,True
8256,48,565.0,140.16960947379664,469.0,16076.0,True
7419,156,2061.0,177.61900529243943,319.0,14582.0,True
4196,5,8287.0,313.68209548988204,386.0,8356.0,True
7029,109,2653.0,285.91662422077354,334.0,13992.0,True
8737,78,101.0,85.90490874209054,157.0,16552.0,True
8748,116,95.0,66.47120286622433,155.0,16562.0,True
8575,154,330.0,246.80211224155286,171.0,16327.0,True
8055,67,1047.0,255.2547945511894,376.0,15616.0,True
8563,131,192.0,138.2424258847528,333.0,16473.0,True
505,30,15221.0,246.09119117128722,319.0,1444.0,True
4359,81,8130.0,246.48834717833478,272.0,8535.0,True
8458,29,327.0,125.17325772031326,387.0,16341.0,True
6343,20,3727.0,211.7866253660472,539.0,12942.0,True
8261,89,701.0,187.90354626148059,358.0,15969.0,True
8030,63,1111.0,311.55682447456775,359.0,15562.0,True
7096,166,2474.0,199.63316627768,445.0,14202.0,True
8039,160,590.0,278.45333850733897,876.0,16087.0,True
7543,153,1822.0,203.3028299583971,409.0,14863.0,True
8641,122,152.0,102.42092561555454,287.0,16536.0,True
6214,123,4273.0,219.80735777138332,268.0,12415.0,True
8453,137,289.0,152.68423606019812,466.0,16405.0,True
8764,22,135.0,88.49256122065324,135.0,16569.0,True
8590,58,248.0,142.62086913143295,277.0,16456.0,True
7516,6,1768.0,210.46075620342984,520.0,14936.0,True
8036,44,897.0,195.7960624377742,605.0,15813.0,True
7535,181,2180.0,412.0835973434822,89.0,14531.0,True
6679,120,3219.0,340.06269885724197,497.0,13493.0,True
5412,36,5837.0,299.01109640121297,456.0,10875.0,True
7158,140,2596.0,157.70632235216203,267.0,14119.0,True
6345,3,3902.0,323.29454398139643,409.0,12815.0,True
7718,192,1663.0,457.18565295283463,347.0,15055.0,True
6790,57,3340.0,168.8817600452441,182.0,13380.0,True
7705,27,1788.0,260.9373112720417,245.0,14937.0,True
8661,68,127.0,79.30648336836063,324.0,16598.0,True
7314,193,2376.0,401.59502447137686,266.0,14351.0,True
8561,40,411.0,228.2786156668372,178.0,16317.0,True
7136,165,2745.0,336.3042474653404,163.0,13984.0,True
8110,73,681.0,318.8503156152356,696.0,16048.0,True
7916,62,1483.0,165.44352898809606,208.0,15248.0,True
8684,65,9.0,16.08741219520214,428.0,16736.0,True
8528,17,394.0,145.4655723525515,264.0,16356.0,True
4804,115,7380.0,251.3322803221777,275.0,9374.0,True
7827,147,1018.0,144.12087906298947,862.0,15740.0,True
8448,103,220.0,86.08393902688874,611.0,16540.0,True
8054,35,1214.0,252.06431107286448,309.0,15546.0,True
8382,19,222.0,115.16670566404285,727.0,16540.0,True
7609,190,1988.0,224.04000981311316,203.0,14774.0,True
8071,196,762.0,120.72397276483456,730.0,16002.0,True
8270,4,929.0,345.98802961168764,200.0,15835.0,True
7935,54,1404.0,222.82405226187188,297.0,15360.0,True
8633,74,256.0,124.95119721388758,271.0,16511.0,True
7066,96,2820.0,153.70359763295707,246.0,13951.0,True
8327,80,868.0,175.31020809173927,193.0,15904.0,True
8058,33,1171.0,228.71947900220235,351.0,15603.0,True
7444,38,2214.0,239.16113980218455,250.0,14560.0,True
8654,124,144.0,104.10440845811786,367.0,16631.0,True
7877,87,1474.0,154.13072620900084,334.0,15301.0,True
8745,188,149.0,48.66003037574947,230.0,16632.0,True
6086,130,4476.0,459.07324099377985,415.0,12306.0,True
7849,132,1588.0,412.60036043492846,278.0,15194.0,True
8620,121,135.0,67.8631470314307,423.0,16648.0,True
7966,97,1331.0,377.9350193725765,341.0,15458.0,True
8674,142,274.0,164.13614144056163,222.0,16518.0,True
8312,18,790.0,266.43634474984117,305.0,16002.0,True
8283,83,745.0,324.7953513541802,398.0,16050.0,True
4606,136,7643.0,286.60918715896156,418.0,9156.0,True
8578,102,296.0,164.0766602255125,342.0,16504.0,True
8390,16,735.0,147.2842761570791,244.0,16066.0,True
7695,112,1862.0,155.50627960032648,263.0,14941.0,True
7302,59,2359.0,179.230861373497,382.0,14444.0,True
8263,157,692.0,185.9208670331002,500.0,16112.0,True
8532,187,527.0,195.2077601948123,183.0,16277.0,True
8354,77,749.0,241.82805104225721,299.0,16055.0,True
8169,143,1075.0,132.02081163295267,285.0,15735.0,True
7837,106,1615.0,418.5594079822474,300.0,15196.0,True
8821,162,142.0,116.25114428217765,137.0,16672.0,True
8294,53,907.0,161.49163158118574,242.0,15909.0,True
5317,173,6088.0,330.8104497432953,493.0,10731.0,True
8445,126,547.0,187.2024765700074,355.0,16274.0,True
8652,191,228.0,151.3676115837183,336.0,16593.0,True
8614,9,270.0,156.2311397003572,333.0,16551.0,True
5205,174,6552.0,124.45142501182417,289.0,10271.0,True
7137,93,2706.0,314.03683547718316,296.0,14119.0,True
8412,129,673.0,128.9863611477755,298.0,16153.0,True
8566,1,284.0,182.38528958097,401.0,16545.0,True
8577,14,399.0,153.0155159419168,271.0,16430.0,True
8411,41,202.0,110.95884285148398,773.0,16627.0,True
6582,99,3862.0,279.8667429942784,129.0,12968.0,True
8315,85,881.0,136.68603317971625,257.0,15955.0,True
7295,170,2462.0,305.07584824483126,333.0,14376.0,True
383,158,15470.0,364.643019942827,501.0,1374.0,True
8142,95,1194.0,165.05268688774677,244.0,15655.0,True
6612,167,3626.0,387.5442230614001,338.0,13225.0,True
7384,75,2358.0,305.2231060633822,296.0,14494.0,True
7658,46,1888.0,206.2632153507059,332.0,14965.0,True
8334,144,243.0,111.39267743921987,891.0,16613.0,True
3495,178,9940.0,190.22431284285324,344.0,6916.0,True
5863,184,5059.0,406.1963566809157,346.0,11798.0,True
8603,199,222.0,164.60926885222136,446.0,16640.0,True
3900,34,9278.0,335.39152257223697,263.0,7584.0,True
7325,169,2251.0,141.89756708466243,512.0,14612.0,True
4242,197,8419.0,411.82025071770084,392.0,8444.0,True
5117,110,6671.0,170.28347116507075,422.0,10193.0,True
8694,91,206.0,112.11374599438545,327.0,16660.0,True
6819,94,3057.0,365.8670769615584,564.0,13809.0,True
2957,182,10669.0,442.2898665572415,525.0,6200.0,True
7601,64,2010.0,205.85583949077292,293.0,14860.0,True
6416,43,4084.0,172.93378456116324,251.0,12788.0,True
8761,92,191.0,100.94163010443748,260.0,16686.0,True
8419,108,392.0,248.3637060599683,621.0,16491.0,True
8637,72,188.0,105.89493041067992,457.0,16701.0,True
7636,45,2162.0,200.015557158385,126.0,14730.0,True
6083,117,4627.0,365.32802118847434,388.0,12270.0,True
8770,71,223.0,134.60064600477423,225.0,16674.0,True
6069,28,4813.0,344.07266876404555,230.0,12085.0,True
8386,149,308.0,187.10967960922645,774.0,16594.0,True
3485,23,10206.0,176.3425710911683,142.0,6697.0,True
8601,194,230.0,137.25070081499567,482.0,16674.0,True
8467,60,697.0,150.33814883927002,246.0,16214.0,True
8057,107,1267.0,224.29522182642555,398.0,15648.0,True
6178,86,3929.0,192.406378641127,930.0,12986.0,True
8349,37,829.0,154.45402590914233,342.0,16087.0,True
8430,139,743.0,215.52053064509155,288.0,16180.0,True
8669,185,250.0,161.4132696305011,383.0,16675.0,True
8441,76,794.0,156.33542359158994,222.0,16135.0,True
8762,148,336.0,192.56703493952773,173.0,16601.0,True
8267,61,983.0,213.1515147666405,335.0,15954.0,True
7924,11,1484.0,229.8779545541151,410.0,15455.0,True
8325,168,841.0,366.7901252746148,391.0,16098.0,True
8759,31,82.0,71.67731236147057,434.0,16857.0,True
8203,69,800.0,205.86949672332898,625.0,16141.0,True
8041,186,1170.0,239.55087832726088,554.0,15773.0,True
8757,25,227.0,82.15261940763662,296.0,16716.0,True
7073,113,3001.0,279.2029720109735,230.0,13943.0,True
8619,13,270.0,177.54810400551787,452.0,16676.0,True
8557,138,504.0,294.58688311851097,307.0,16442.0,True
7890,32,1715.0,173.8676250792345,240.0,15231.0,True
8602,192,446.0,185.72764338217831,309.0,16502.0,True
8374,118,924.0,159.83487596627404,228.0,16027.0,True
8721,104,234.0,129.16456043855374,350.0,16724.0,True
5265,177,6122.0,242.98533724069202,730.0,10837.0,True
8424,183,501.0,253.04761188979253,578.0,16459.0,True
8819,121,9.0,9.034757793508529,418.0,16952.0,True
5343,42,6135.0,241.3832129966357,521.0,10827.0,True
7659,8,2096.0,109.6199045595588,232.0,14866.0,True
7737,146,1953.0,270.7074107493181,280.0,15010.0,True
6866,5,3033.0,248.34037537502022,583.0,13931.0,True
8432,162,568.0,151.0625346313888,511.0,16407.0,True
6784,35,3628.0,258.7775819353996,172.0,13353.0,True
8701,171,301.0,113.78380591056096,338.0,16682.0,True
8817,133,253.0,128.04812010932153,201.0,16731.0,True
8632,116,502.0,136.44234654182657,246.0,16485.0,True
8345,151,542.0,272.4403024800011,708.0,16445.0,True
8204,163,1169.0,168.2307254965085,302.0,15818.0,True
8093,119,1166.0,231.36639906173758,505.0,15822.0,True
8164,161,1264.0,153.673827790548,283.0,15726.0,True
8731,90,503.0,187.95164499493788,104.0,16492.0,True
8716,39,170.0,110.41037166805097,460.0,16827.0,True
8799,49,276.0,185.54721605631437,215.0,16722.0,True
1233,24,14242.0,333.98160198543087,160.0,2758.0,True
8807,84,185.0,95.21195941907479,295.0,16815.0,True
5735,21,5696.0,287.841296140373,147.0,11311.0,True
8699,65,555.0,151.65259917665824,114.0,16452.0,True
7435,12,2539.0,122.1903616682639,174.0,14474.0,True
8640,89,526.0,143.23813220925422,240.0,16488.0,True
8847,131,151.0,142.01044537927243,291.0,16874.0,True
6216,50,4726.0,269.7423215707193,151.0,12299.0,True
7402,98,2438.0,223.14051837437844,352.0,14588.0,True
7980,51,1294.0,328.76710128020494,596.0,15733.0,True
8377,79,321.0,213.28439954287722,901.0,16708.0,True
8627,145,519.0,235.983039543769,280.0,16511.0,True
8805,26,9.0,11.962327597318366,504.0,17021.0,True
7125,114,2509.0,247.4745261734379,717.0,14522.0,True
7440,172,2412.0,237.2727920645705,314.0,14619.0,True
8155,189,1385.0,303.9836366322854,225.0,15649.0,True
6117,52,4843.0,292.3398424483882,247.0,12191.0,True
6792,70,3493.0,309.55206154923343,344.0,13544.0,True
7144,82,2879.0,169.36620697849898,329.0,14158.0,True
8874,128,94.0,76.94549743890687,310.0,16945.0,True
6561,134,3505.0,295.10867937340083,736.0,13535.0,True
7580,135,2294.0,238.27083260354433,227.0,14747.0,True
8772,96,109.0,84.01532558146135,485.0,16938.0,True
5950,150,5082.0,268.88012554479735,343.0,11966.0,True
4887,140,7219.0,193.34347972248497,559.0,9831.0,True
7745,197,2127.0,450.3920087963077,180.0,14924.0,True
8051,179,1556.0,323.7736864400507,270.0,15500.0,True
8183,147,1075.0,157.4792725190637,518.0,15983.0,True
7395,29,2611.0,208.68890785644646,233.0,14448.0,True
5347,125,6476.0,393.0688874007606,272.0,10584.0,True
7409,88,2501.0,207.62998709674469,320.0,14560.0,True
8678,66,370.0,212.50088797100074,406.0,16704.0,True
58,159,16641.0,244.09804742420255,313.0,440.0,True
8521,53,696.0,312.7956817875229,316.0,16389.0,True
7755,56,2030.0,291.8269240816516,293.0,15058.0,True
8893,36,190.0,135.26508132878746,242.0,16901.0,True
8040,68,1008.0,312.64096976982006,868.0,16086.0,True
8690,55,380.0,161.72156174266001,396.0,16720.0,True
5773,97,5670.0,228.3746547449111,200.0,11436.0,True
8769,174,350.0,128.7272914136422,315.0,16762.0,True
8760,2,420.0,213.07399246480733,272.0,16695.0,True
8918,40,224.0,129.89077414434732,199.0,16894.0,True
8936,198,263.0,122.85910404099218,135.0,16857.0,True
8812,156,169.0,121.36881601933928,428.0,16954.0,True
9002,94,183.0,162.2077114411083,98.0,16940.0,True
8944,196,176.0,61.37939003300086,210.0,16951.0,True
7758,180,1722.0,453.1256642240017,636.0,15406.0,True
3985,7,9092.0,321.4769707338791,539.0,8036.0,True
7239,103,2884.0,252.18831456532652,270.0,14245.0,True
8484,4,505.0,146.70424160278094,620.0,16624.0,True
7871,123,1918.0,238.9488060819819,253.0,15212.0,True
5623,73,5842.0,197.74976256167218,363.0,11288.0,True
8139,105,1398.0,231.70844392882188,326.0,15733.0,True
8580,48,728.0,235.3677245652392,241.0,16404.0,True
6151,155,4811.0,353.58996147499977,303.0,12322.0,True
8891,30,44.0,54.36709971492084,432.0,17090.0,True
8480,38,732.0,241.98677830221774,406.0,16406.0,True
8509,106,150.0,120.99091987025518,937.0,16989.0,True
5153,130,6936.0,297.78905283308865,346.0,10210.0,True
7064,44,3269.0,264.5716280552593,175.0,13879.0,True
6109,144,5020.0,431.08659373545765,195.0,12129.0,True
4599,78,7948.0,181.81064956989565,476.0,9202.0,True
3972,63,8993.0,398.3172309234854,711.0,8174.0,True
8667,190,590.0,202.02417813376454,294.0,16584.0,True
5102,87,7147.0,211.6073392014854,287.0,10034.0,True
8662,181,306.0,237.04543694226552,601.0,16878.0,True
8257,107,1038.0,311.9919267736846,544.0,16152.0,True
8655,19,279.0,179.6116890373394,647.0,16912.0,True
3922,45,9384.0,245.4565660414084,445.0,7813.0,True
1660,67,13634.0,140.71191111647153,185.0,3564.0,True
8859,6,355.0,140.99319206574864,248.0,16852.0,True
8811,195,259.0,144.44745218933832,424.0,16949.0,True
8152,165,1432.0,244.2516254455517,357.0,15779.0,True
6874,43,3454.0,195.01624770865837,389.0,13760.0,True
8347,176,1355.0,379.7512866757261,123.0,15861.0,True
8238,110,1442.0,263.9851361600827,202.0,15775.0,True
8735,152,272.0,141.26696621172172,555.0,16947.0,True
7201,27,2935.0,192.9348087433629,362.0,14284.0,True
8680,164,322.0,134.2774962825401,599.0,16898.0,True
8214,122,1223.0,208.17323347766848,466.0,16000.0,True
7657,79,1982.0,228.1179840163008,608.0,15241.0,True
7661,175,1840.0,335.86020895012126,752.0,15388.0,True
5821,145,5607.0,346.5432377380438,288.0,11622.0,True
6864,147,3637.0,389.3508062477781,246.0,13592.0,True
8915,22,279.0,135.71664431761883,262.0,16952.0,True
8969,18,245.0,121.62638298134398,207.0,16988.0,True
8774,127,253.0,128.8616592986344,535.0,16991.0,True
8754,77,616.0,103.46105432468161,216.0,16628.0,True
8210,193,1523.0,300.8188691807649,203.0,15728.0,True
7033,100,3178.0,225.71385237158972,410.0,14076.0,True
8751,111,267.0,85.13571309017881,580.0,16989.0,True
8599,15,529.0,152.15821156498092,538.0,16729.0,True
8967,112,164.0,103.42332598206788,319.0,17096.0,True
9006,108,191.0,155.5374481705444,213.0,17070.0,True
8938,141,176.0,167.94452701873632,358.0,17088.0,True
8576,166,802.0,184.3815291566862,304.0,16462.0,True
9011,91,171.0,90.54172043796996,230.0,17093.0,True
176,126,16500.0,303.4762631294835,381.0,765.0,True
8823,192,230.0,93.50143307096205,499.0,17038.0,True
6422,47,4521.0,432.6560698792203,200.0,12747.0,True
4480,59,8513.0,414.7842177348659,264.0,8757.0,True
8104,149,1316.0,232.00136185127806,627.0,15960.0,True
8968,158,224.0,223.94426334054208,278.0,17056.0,True
8845,137,473.0,276.9782854433203,231.0,16810.0,True
8529,139,840.0,296.78294657587924,354.0,16446.0,True
8396,143,1260.0,303.23264895262935,199.0,16027.0,True
9029,37,238.0,111.23700415646593,161.0,17049.0,True
7128,120,2598.0,329.24945131608774,885.0,14695.0,True
8420,188,1172.0,193.16901726377074,250.0,16121.0,True
6245,136,4858.0,294.72462218057433,225.0,12440.0,True
8704,169,654.0,176.3047679517164,297.0,16645.0,True
8958,33,331.0,157.63385467991222,206.0,16968.0,True
8732,125,89.0,59.608535448572304,822.0,17211.0,True
8881,154,310.0,134.50354651745,346.0,16992.0,True
4799,57,7906.0,220.83651648761278,312.0,9400.0,True
8399,115,1212.0,198.15015569748,262.0,16095.0,True
5893,168,5244.0,318.70226829614154,550.0,12063.0,True
8929,129,231.0,143.55284912270116,368.0,17080.0,True
8868,153,365.0,190.6380698410262,316.0,16947.0,True
7654,94,2411.0,135.6814430218781,273.0,14904.0,True
8995,64,244.0,192.2073072718176,248.0,17072.0,True
9054,133,151.0,102.15446684742449,240.0,17166.0,True
8978,99,206.0,98.21354763187391,322.0,17117.0,True
8477,14,322.0,230.16675591480185,1011.0,17004.0,True
8124,85,1657.0,238.88322055756427,286.0,15669.0,True
8452,71,1128.0,155.2780407536004,266.0,16204.0,True
6342,41,4716.0,185.6495288045075,221.0,12624.0,True
8886,20,223.0,154.32682752995038,468.0,17121.0,True
7455,93,2562.0,311.98044565275995,444.0,14783.0,True
5052,70,7515.0,218.4169438546923,188.0,9831.0,True
8317,109,1104.0,245.5328653245015,546.0,16248.0,True
7699,160,1748.0,291.833602479335,924.0,15604.0,True
5586,157,6362.0,334.82351704177586,162.0,10991.0,True
9157,36,173.0,122.18687525408124,104.0,17180.0,True
8337,124,1264.0,112.57323985899342,364.0,16091.0,True
7491,46,2755.0,236.9563297684599,215.0,14602.0,True
6684,1,4016.0,302.0517980116116,339.0,13343.0,True
6470,173,4370.0,476.8014544314593,358.0,12990.0,True
6785,101,3889.0,226.81441519893406,295.0,13477.0,True
9198,190,9.0,13.825282575700676,227.0,17358.0,True
8538,62,989.0,191.04415155441833,278.0,16380.0,True
8397,105,877.0,266.8440694733924,664.0,16493.0,True
9070,183,314.0,188.40310328002755,110.0,17059.0,True
8499,17,480.0,95.46004327505264,876.0,16905.0,True
6712,38,3748.0,441.317825070663,580.0,13637.0,True
9083,35,228.0,118.12558833404344,194.0,17158.0,True
8865,42,547.0,150.4561130322601,217.0,16839.0,True
8933,3,262.0,132.36569452490357,412.0,17126.0,True
8355,102,1351.0,267.94114021719474,282.0,16040.0,True
8728,5,658.0,321.1363276102376,352.0,16733.0,True
8265,121,1434.0,228.1400416299857,345.0,15960.0,True
8955,80,345.0,143.13527510092499,292.0,17049.0,True
9120,131,169.0,105.89506274287952,212.0,17227.0,True
8184,13,1803.0,279.66946567178024,131.0,15599.0,True
9075,49,179.0,86.68071043633508,268.0,17223.0,True
8616,178,730.0,153.42838703408702,460.0,16680.0,True
4914,144,7705.0,448.2557358905927,365.0,9708.0,True
5667,117,5829.0,270.55187267734465,557.0,11586.0,True
8173,142,1325.0,210.10887427375724,637.0,16091.0,True
7872,28,1626.0,382.6395834790167,838.0,15797.0,True
8373,59,1383.0,236.0563842429543,250.0,16048.0,True
8729,167,292.0,174.1914333514947,759.0,17140.0,True
9116,89,131.0,71.29644869103818,299.0,17305.0,True
7796,23,2284.0,152.59741019168425,319.0,15154.0,True
921,34,14798.0,175.96090842271363,713.0,2642.0,True
6460,92,4491.0,186.02919093016732,341.0,12951.0,True
6510,145,4412.0,334.4678607570517,340.0,13031.0,True
7087,148,3471.0,187.73134503125155,237.0,13975.0,True
8832,95,317.0,197.67396738786195,580.0,17130.0,True
9134,150,95.0,65.58284746738121,309.0,17353.0,True
6253,170,5020.0,331.8312892559634,206.0,12431.0,True
9170,198,147.0,77.58090860529639,208.0,17305.0,True
7747,26,2413.0,131.30232298376325,293.0,15040.0,True
9058,171,361.0,175.0871253792955,159.0,17094.0,True
5083,199,7440.0,109.87567060278671,319.0,10019.0,True
9045,113,276.0,163.04720014084992,276.0,17186.0,True
4356,164,9050.0,355.0388316829237,161.0,8422.0,True
9013,185,382.0,299.977700331142,232.0,17096.0,True
9162,73,261.0,115.69097169669169,134.0,17217.0,True
6396,88,4679.0,312.0483746053053,314.0,12800.0,True
7765,138,1659.0,314.3283575633804,1042.0,15823.0,True
7627,140,2429.0,357.32523650581675,461.0,15054.0,True
8922,58,272.0,215.64836573754008,513.0,17213.0,True
6890,72,3640.0,386.8503251677335,449.0,13847.0,True
8898,81,280.0,120.11316651059948,542.0,17207.0,True
8656,21,731.0,233.2989193041536,505.0,16770.0,True
9067,79,321.0,84.94994112349909,234.0,17180.0,True
7391,133,3016.0,249.5806235387857,275.0,14486.0,True
7978,184,2137.0,214.00895954318938,233.0,15366.0,True
8993,191,334.0,180.35959083047797,349.0,17169.0,True
7258,180,2768.0,200.03229131349894,749.0,14744.0,True
8858,177,284.0,155.01048680549152,627.0,17230.0,True
6855,2,4009.0,200.39222799485196,186.0,13514.0,True
6934,119,3875.0,436.78571609530474,164.0,13651.0,True
8793,130,603.0,223.17379808126867,430.0,16923.0,True
7479,16,2603.0,260.4276201417893,549.0,14923.0,True
9107,179,379.0,263.87144854002304,151.0,17148.0,True
9073,163,169.0,112.03577740947762,407.0,17359.0,True
6043,125,5529.0,310.8905231300598,197.0,12000.0,True
6648,134,4262.0,186.82454343168604,336.0,13270.0,True
8834,114,309.0,246.497738870521,672.0,17228.0,True
9021,194,238.0,179.34472113456772,422.0,17301.0,True
7798,187,2404.0,274.9201002385765,301.0,15137.0,True
8788,8,796.0,298.60418081471755,274.0,16755.0,True
8564,10,1141.0,216.65454397252594,268.0,16411.0,True
8117,54,1866.0,160.8552805962259,318.0,15688.0,True
9049,186,273.0,209.17929768277986,369.0,17286.0,True
9122,50,253.0,190.21754777709387,285.0,17306.0,True
8744,104,484.0,194.6915436307773,679.0,17080.0,True
9207,6,115.0,109.90967975429541,289.0,17449.0,True
9216,122,200.0,124.68387379856293,193.0,17366.0,True
7100,74,3146.0,237.7711509059295,657.0,14423.0,True
8803,159,173.0,116.08216578744336,882.0,17397.0,True
9164,56,255.0,153.32445873776982,233.0,17319.0,True
8777,107,774.0,113.96784135132619,341.0,16802.0,True
7730,24,2657.0,241.43835127015615,195.0,14920.0,True
8734,86,450.0,207.58146249381184,737.0,17127.0,True
9128,82,160.0,93.19124001945087,389.0,17418.0,True
7693,196,2599.0,106.52527454119992,302.0,14980.0,True
8311,172,1535.0,375.3309896842275,349.0,16045.0,True
9008,182,185.0,119.24762782702607,539.0,17396.0,True
8131,29,1856.0,225.27292353492817,334.0,15727.0,True
6990,51,3681.0,385.4276374217723,320.0,13903.0,True
8546,3,1157.0,235.26615710511396,315.0,16428.0,True
9171,103,188.0,144.3017345085737,299.0,17398.0,True
8987,9,469.0,264.65003174326245,314.0,17122.0,True
7740,12,2655.0,259.1695862471954,209.0,14942.0,True
8901,132,553.0,304.8508333675233,380.0,17047.0,True
6132,67,5275.0,238.6561561280921,359.0,12330.0,True
8813,52,751.0,245.11006343703366,330.0,16856.0,True
8840,161,726.0,304.125520726114,312.0,16883.0,True
7917,53,2319.0,379.82332804181965,252.0,15293.0,True
7694,25,2641.0,249.82579313738958,295.0,14973.0,True
6870,118,3864.0,364.1967858208089,394.0,13751.0,True
5974,38,5036.0,447.4703263538971,909.0,12579.0,True
8912,123,751.0,155.35304747204253,183.0,16866.0,True
8505,31,1325.0,160.49315174710756,250.0,16292.0,True
3898,144,9772.0,403.5065302389894,530.0,7847.0,True
7829,35,2515.0,185.48357864620792,227.0,15106.0,True
4993,27,7870.0,255.99750990538917,242.0,9752.0,True
9145,22,207.0,115.13234386238106,357.0,17416.0,True
8009,176,1532.0,367.3913452457069,917.0,16094.0,True
9226,5,45.0,43.98777023983883,390.0,17582.0,True
9111,189,125.0,88.03960738017011,503.0,17505.0,True
7711,83,2753.0,418.99579122899684,179.0,14877.0,True
8750,46,507.0,203.39405125325092,720.0,17128.0,True
8943,162,354.0,222.42154803409088,544.0,17283.0,True
9185,126,106.0,97.41281852487083,420.0,17534.0,True
8543,4,683.0,165.85694225745698,850.0,16957.0,True
8945,71,588.0,121.2548988263315,312.0,17054.0,True
8555,193,1311.0,287.2323594939736,200.0,16333.0,True
9016,43,528.0,185.43061600310924,249.0,17120.0,True
9312,138,9.0,33.81158093687544,310.0,17641.0,True
2738,84,12178.0,223.77745444933703,260.0,5474.0,True
9096,65,217.0,151.42106281083056,455.0,17438.0,True
7501,68,2906.0,343.8565684546038,347.0,14749.0,True
5900,1,5663.0,189.2326312534592,460.0,11993.0,True
8608,87,719.0,180.75921613907127,728.0,16938.0,True
8151,141,1923.0,507.5193689164507,316.0,15737.0,True
5530,90,6423.0,236.1351642153914,533.0,11238.0,True
9052,116,350.0,137.4250496925433,391.0,17313.0,True
8514,181,1255.0,292.55065726941865,342.0,16408.0,True
9060,32,318.0,154.14280021189046,410.0,17346.0,True
7833,190,2477.0,313.25782541685214,303.0,15193.0,True
9197,55,311.0,152.9260497836184,229.0,17359.0,True
8016,106,1790.0,146.23778547569586,702.0,15885.0,True
9215,18,150.0,117.7471206302582,358.0,17530.0,True
9328,101,198.0,128.06599704895152,135.0,17483.0,True
8746,37,1102.0,242.96327564197267,176.0,16579.0,True
8771,76,1033.0,146.95033459847187,197.0,16648.0,True
9093,199,153.0,80.44372517152054,554.0,17529.0,True
5312,156,6916.0,385.29186455973803,531.0,10768.0,True
7887,135,1950.0,370.2871389913451,748.0,15735.0,True
8800,61,894.0,297.61735745790315,286.0,16794.0,True
9005,149,218.0,152.03918065352312,615.0,17471.0,True
6780,49,4270.0,231.0396961808785,243.0,13419.0,True
6511,147,4610.0,298.5194008612281,391.0,13083.0,True
8272,15,1894.0,353.7046373209595,164.0,15805.0,True
9362,167,182.0,113.723676808064,120.0,17519.0,True
6907,19,3879.0,257.3261808844954,389.0,13823.0,True
7628,151,2302.0,208.79900558974649,807.0,15401.0,True
8302,0,1569.0,280.8984108231056,455.0,16135.0,True
9234,69,310.0,130.08404516274092,200.0,17400.0,True
8980,148,503.0,133.05700031356872,415.0,17212.0,True
9255,91,248.0,184.58966211069534,239.0,17467.0,True
8328,158,1716.0,245.41819524444958,289.0,16002.0,True
6854,168,3992.0,349.8872258389263,400.0,13726.0,True
9236,175,214.0,109.66876061548388,303.0,17505.0,True
8472,45,1273.0,337.13932719174977,466.0,16449.0,True
8636,94,1110.0,269.4953332070743,369.0,16612.0,True
9173,110,319.0,165.11215226869157,305.0,17404.0,True
8976,136,600.0,97.30273514427603,332.0,17125.0,True
8581,59,1245.0,201.91955038084276,313.0,16483.0,True
9193,7,387.0,175.34726641445545,222.0,17350.0,True
9023,96,486.0,231.91488937916972,377.0,17258.0,True
8994,75,314.0,129.75858545417586,608.0,17431.0,True
9273,192,348.0,175.8249479761135,139.0,17403.0,True
8520,44,1396.0,278.7258070128739,282.0,16355.0,True
9263,127,176.0,82.484324685276,335.0,17576.0,True
8698,112,1073.0,195.71744086246483,345.0,16680.0,True
9153,165,381.0,207.06592702679822,300.0,17373.0,True
9282,188,299.0,171.29434029532194,177.0,17458.0,True
7863,77,2356.0,391.5701641768479,466.0,15401.0,True
9149,195,313.0,164.24352688322006,381.0,17445.0,True
8621,80,1155.0,127.1306832586827,380.0,16606.0,True
5861,100,5897.0,251.64391633290575,417.0,11868.0,True
8600,143,1234.0,289.16769541922383,342.0,16534.0,True
9148,120,297.0,161.38717337892697,410.0,17474.0,True
8638,160,693.0,189.68155991891405,834.0,17078.0,True
9172,154,224.0,155.48291515926658,449.0,17548.0,True
9092,70,555.0,142.5347129051024,244.0,17219.0,True
5886,152,5709.0,226.39657428968903,582.0,12069.0,True
9309,93,290.0,175.98478996766565,158.0,17488.0,True
8785,72,699.0,245.74303548955334,601.0,17080.0,True
9186,40,576.0,261.42564816433634,90.0,17205.0,True
9294,157,293.0,132.88977500180306,180.0,17490.0,True
9373,92,244.0,187.00989765927565,114.0,17539.0,True
7766,39,2542.0,370.8552649857011,463.0,15247.0,True
8133,81,2171.0,279.3387492341311,218.0,15620.0,True
8362,41,1757.0,265.61627439493435,266.0,16036.0,True
9355,102,218.0,179.2612819044791,186.0,17576.0,True
8138,2,1948.0,243.12701446052728,440.0,15846.0,True
7953,10,1844.0,182.8452416520952,863.0,15952.0,True
5909,48,6016.0,264.25295965517336,234.0,11782.0,True
7181,99,3725.0,348.5408424565232,191.0,14073.0,True
7610,111,3059.0,165.60834528662252,166.0,14740.0,True
3973,64,9986.0,319.90488026018966,351.0,7814.0,True
9396,114,91.0,76.08733694015382,234.0,17710.0,True
9076,146,433.0,207.88495057301347,417.0,17373.0,True
9243,14,187.0,131.97929494814503,413.0,17627.0,True
9258,141,441.0,193.74946432484802,141.0,17375.0,True
771,139,15753.0,213.0365016813221,402.0,2064.0,True
8389,171,1370.0,200.99320673259703,628.0,16450.0,True
8221,174,2025.0,222.64374643938874,249.0,15795.0,True
9391,163,155.0,91.74972191816116,209.0,17668.0,True
9114,196,575.0,192.51553469292108,244.0,17249.0,True
8670,95,1363.0,293.896888428384,172.0,16466.0,True
7106,16,3805.0,262.54465553132314,250.0,14027.0,True
8158,66,2174.0,216.80119707248997,232.0,15660.0,True
8501,28,1333.0,407.1946849150261,471.0,16502.0,True
6709,166,4486.0,311.2630061002986,301.0,13351.0,True
8775,150,1156.0,317.54376878124276,223.0,16682.0,True
5050,128,7732.0,377.2088944979961,468.0,10107.0,True
9179,183,258.0,127.90630658853016,475.0,17581.0,True
6933,97,3985.0,277.87107189456935,372.0,13854.0,True
9380,34,259.0,135.8386709350097,144.0,17582.0,True
7050,79,3722.0,260.9808780388833,435.0,14119.0,True
9268,47,251.0,148.92292169541645,340.0,17591.0,True
8293,178,1860.0,174.6662146248407,323.0,15986.0,True
9427,3,137.0,83.32954809520466,175.0,17711.0,True
9438,12,85.0,57.4382355128174,218.0,17765.0,True
9150,30,365.0,190.3699459827232,417.0,17485.0,True
8647,153,1373.0,227.46854744874574,225.0,16479.0,True
8369,197,1488.0,353.8457526076129,571.0,16364.0,True
8584,109,735.0,210.05619558135376,946.0,17119.0,True
7802,89,2496.0,291.42887053372124,517.0,15358.0,True
7505,155,3107.0,280.6722525175828,339.0,14749.0,True
8856,62,693.0,172.3560003313974,562.0,17165.0,True
8810,198,1137.0,322.15210360930496,197.0,16722.0,True
6287,142,5203.0,314.9085015895149,370.0,12665.0,True
9246,20,337.0,137.80356364108408,315.0,17531.0,True
9244,108,434.0,244.76991443088485,222.0,17436.0,True
8595,170,1428.0,309.5959244109212,258.0,16445.0,True
9047,13,789.0,208.78761686518453,181.0,17098.0,True
8685,36,1362.0,338.90614884045704,215.0,16525.0,True
8504,32,1582.0,228.73489289971357,273.0,16313.0,True
8406,113,1228.0,206.40231840653897,829.0,16676.0,True
5634,125,6399.0,324.92566348251586,550.0,11506.0,True
9326,105,481.0,181.49313236105655,82.0,17429.0,True
9144,88,466.0,225.04961374856904,386.0,17445.0,True
9057,42,736.0,234.57625136627448,245.0,17178.0,True
9101,90,603.0,200.0578204248598,329.0,17318.0,True
8946,54,690.0,221.69198409190227,493.0,17236.0,True
8692,130,1187.0,312.30297809812794,413.0,16743.0,True
9275,23,326.0,197.72517057729468,339.0,17604.0,True
8778,60,1191.0,314.3735658769874,277.0,16741.0,True
9408,8,307.0,192.62981590211902,131.0,17626.0,True
8982,145,584.0,284.028898466228,551.0,17351.0,True
9208,117,356.0,176.3004802858587,424.0,17585.0,True
3241,190,11717.0,212.77911316404885,92.0,6226.0,True
8560,119,1374.0,231.3702940802211,434.0,16573.0,True
4068,55,10021.0,268.8019929193125,242.0,7929.0,True
8181,9,1960.0,232.90585917820508,532.0,15995.0,True
6530,192,5048.0,509.8844737857164,165.0,12910.0,True
9325,133,358.0,200.69538828166745,257.0,17603.0,True
9202,63,431.0,258.711742927681,398.0,17540.0,True
9034,107,883.0,134.28804558235805,201.0,17095.0,True
8551,6,1567.0,132.8392243131044,289.0,16411.0,True
9287,169,484.0,172.1991356792622,210.0,17499.0,True
9055,31,623.0,215.62379081185466,427.0,17360.0,True
8725,129,1352.0,254.78467338662685,252.0,16632.0,True
9280,73,379.0,193.79122943897244,329.0,17605.0,True
7620,137,3296.0,378.1853016673756,106.0,14694.0,True
9558,93,154.0,130.2310961205409,88.0,17837.0,True
7958,10,2619.0,261.8980798556662,284.0,15385.0,True
9056,21,328.0,182.61414511803693,744.0,17677.0,True
8438,144,1906.0,82313.6535944007,190.0,16100.0,True
8948,124,913.0,169.15094020754864,360.0,17104.0,True
9623,153,68.0,38.07330777793622,114.0,17949.0,True
8691,82,1348.0,206.8089730548248,345.0,16672.0,True
7359,72,3736.0,420.07128519601184,144.0,14290.0,True
6994,172,4237.0,308.5699872588807,203.0,13790.0,True
9224,57,491.0,179.2304967096618,346.0,17537.0,True
8889,115,916.0,150.87721770937782,455.0,17113.0,True
9249,33,580.0,134.25603408734426,228.0,17449.0,True
8609,173,1079.0,319.0882651635097,740.0,16952.0,True
6937,161,4054.0,134.84061895671383,485.0,13979.0,True
6655,118,4789.0,280.55027629329766,303.0,13250.0,True
9318,121,231.0,160.62033669694694,466.0,17808.0,True
9387,191,193.0,119.1838877372749,394.0,17846.0,True
9286,140,472.0,205.52601963126307,284.0,17571.0,True
6144,74,5673.0,275.0681612845883,373.0,12371.0,True
8275,26,2089.0,256.47132724861825,310.0,15956.0,True
9381,113,436.0,173.22627192501682,175.0,17614.0,True
9124,98,389.0,216.24742530674922,640.0,17663.0,True
9481,87,175.0,101.59556553902863,267.0,17888.0,True
9340,184,330.0,151.63344412763843,366.0,17735.0,True
7643,75,3026.0,371.18836870769996,420.0,15040.0,True
9007,17,941.0,266.0944306305618,269.0,17126.0,True
8365,5,1699.0,376.471649661077,585.0,16368.0,True
6554,69,5038.0,224.0682056795141,239.0,13029.0,True
6051,85,5986.0,296.5188007396516,263.0,12084.0,True
8307,188,2126.0,329.1201238660316,254.0,15945.0,True
4540,164,9172.0,298.1654254266265,287.0,8900.0,True
9386,41,143.0,121.19429898819394,480.0,17932.0,True
7480,44,3546.0,299.8218859197108,154.0,14530.0,True
9352,122,324.0,210.75132284022826,373.0,17757.0,True
9454,181,140.0,89.53430424490226,370.0,17941.0,True
9425,35,326.0,95.80621584791544,229.0,17757.0,True
8703,182,1318.0,177.7678972469205,420.0,16767.0,True
9404,123,206.0,138.8669770695472,395.0,17881.0,True
9004,134,965.0,314.9334999527036,274.0,17126.0,True
8037,92,2188.0,234.7960127168705,707.0,15917.0,True
9222,43,712.0,250.52700135778758,205.0,17394.0,True
7790,104,2516.0,333.7122902986825,765.0,15595.0,True
9423,99,197.0,78.5011549296869,393.0,17916.0,True
9607,14,157.0,76.80977159543497,145.0,17957.0,True
9341,80,496.0,109.93777714197654,253.0,17622.0,True
8143,96,2475.0,214.13230572133833,232.0,15643.0,True
9494,84,288.0,171.60078839618507,186.0,17831.0,True
9414,194,235.0,135.7228183531277,377.0,17886.0,True
7994,151,2133.0,335.4697043438969,837.0,15992.0,True
9097,24,870.0,173.51190430177635,274.0,17257.0,True
7551,138,3110.0,249.2067202642143,553.0,15022.0,True
9488,101,235.0,154.55169126950275,270.0,17902.0,True
9213,193,170.0,129.6418107888871,799.0,17969.0,True
9595,114,148.0,70.94333734834615,199.0,17995.0,True
7592,46,2865.0,357.14435752849784,740.0,15282.0,True
9493,65,203.0,149.74442017751488,301.0,17944.0,True
8527,127,1768.0,151.5278570910373,291.0,16381.0,True
9022,25,715.0,119.88835962607416,554.0,17435.0,True
9390,58,346.0,167.1285491993013,347.0,17804.0,True
9529,148,309.0,199.52337617843563,138.0,17843.0,True
6270,152,5665.0,312.91064995447755,224.0,12489.0,True
7681,20,3052.0,407.3329917520016,438.0,15102.0,True
8857,7,1205.0,304.0105937612305,346.0,16949.0,True
1651,139,14249.0,410.93576995797247,538.0,3906.0,True
8648,168,1619.0,346.3787945902185,281.0,16536.0,True
9374,4,264.0,172.68706001716976,464.0,17893.0,True
9305,131,542.0,140.17357902372598,290.0,17616.0,True
5606,135,7057.0,360.9887635363548,221.0,11103.0,True
9421,176,349.0,170.54007109724284,289.0,17811.0,True
9468,76,188.0,110.7975317409896,379.0,17975.0,True
9363,185,552.0,225.18132363484872,216.0,17615.0,True
9530,175,98.0,66.38012720746525,367.0,18073.0,True
9451,53,153.0,133.16429455375163,459.0,18024.0,True
8174,103,2261.0,304.6354990968255,465.0,15919.0,True
7330,199,3699.0,193.03257492255327,381.0,14486.0,True
9228,15,709.0,140.22931498136955,288.0,17482.0,True
8855,67,1271.0,291.4286806884436,323.0,16924.0,True
8628,158,1750.0,180.25155623062554,215.0,16447.0,True
9552,77,246.0,102.44907941440707,209.0,17951.0,True
8743,116,1387.0,175.96687026158915,411.0,16811.0,True
9514,149,300.0,134.5368213249957,224.0,17899.0,True
9525,59,295.0,115.23759706264624,207.0,17904.0,True
8884,29,1340.0,171.44963553889968,212.0,16861.0,True
9308,71,721.0,181.08313502961158,153.0,17482.0,True
9139,27,794.0,170.0839022312095,359.0,17411.0,True
9579,111,266.0,133.27230504600968,161.0,17941.0,True
6948,37,4446.0,205.13609998244033,236.0,13761.0,True
9271,180,413.0,179.55700876690972,538.0,17796.0,True
9645,32,110.0,37.18109238531118,239.0,18100.0,True
9400,2,535.0,137.0921380823057,195.0,17677.0,True
9465,83,378.0,177.95956747951578,246.0,17838.0,True
9499,18,371.0,194.63240573083996,195.0,17849.0,True
9532,39,111.0,103.60080186046294,406.0,18113.0,True
8109,34,2635.0,306.12431442958695,247.0,15594.0,True
7882,64,3043.0,283.28723940444297,214.0,15193.0,True
9174,123,821.0,285.1294328441777,314.0,17416.0,True
9517,49,216.0,152.97667568836752,337.0,18021.0,True
8503,147,1834.0,320.906362579596,369.0,16405.0,True
9510,3,223.0,153.7444845118527,348.0,18019.0,True
6159,137,5912.0,157.54407952725376,307.0,12333.0,True
9487,162,153.0,99.48586100686998,460.0,18092.0,True
7869,186,3016.0,212.84258115248008,277.0,15229.0,True
8199,1,2232.0,363.70717935421834,504.0,16015.0,True
8589,61,1949.0,257.97384878234334,121.0,16299.0,True
8723,70,1466.0,125.47976110649074,405.0,16783.0,True
8789,187,1620.0,202.08763870199792,144.0,16630.0,True
9044,69,982.0,161.25671438294756,359.0,17268.0,True
9140,159,529.0,260.91615890101315,674.0,17726.0,True
9459,38,543.0,231.52768546145586,129.0,17712.0,True
9050,105,910.0,176.4060068537549,429.0,17347.0,True
333,10,16473.0,420.5259227795901,1019.0,1787.0,True
9143,107,924.0,138.7457912132154,280.0,17337.0,True
7103,160,4190.0,227.72238523594064,298.0,14071.0,True
9177,166,813.0,187.69130052036726,347.0,17453.0,True
9491,68,449.0,217.5430711325051,180.0,17820.0,True
9303,190,697.0,99.60814825002636,250.0,17573.0,True
7441,104,3682.0,204.4364088574479,299.0,14604.0,True
9452,86,501.0,131.81143723281997,217.0,17785.0,True
8075,93,2286.0,365.9945260178105,714.0,16001.0,True
5842,95,6378.0,185.98240075464642,530.0,11909.0,True
9361,178,669.0,196.33033403501125,221.0,17619.0,True
9447,51,442.0,184.78600603052075,287.0,17848.0,True
8849,78,1439.0,189.5441338334065,267.0,16853.0,True
9138,198,224.0,157.14319030508597,1020.0,18071.0,True
9561,89,344.0,162.88325210147497,194.0,17951.0,True
9105,140,1036.0,229.9136241895659,265.0,17260.0,True
8687,50,1482.0,192.88787359097174,503.0,16816.0,True
9625,155,264.0,103.80407580287472,200.0,18036.0,True
9210,45,798.0,173.45150771236828,339.0,17503.0,True
9401,56,597.0,341.2519439760111,218.0,17704.0,True
9705,73,130.0,112.58695040141254,230.0,18171.0,True
9476,126,558.0,294.3417990758667,134.0,17744.0,True
5012,132,8584.0,196.24714773506167,179.0,9723.0,True
9661,63,200.0,157.94393670031408,232.0,18113.0,True
8787,97,1639.0,301.8376165737545,200.0,16680.0,True
8706,43,1697.0,192.73801426186878,284.0,16633.0,True
9698,60,214.0,70.78415180320206,187.0,18117.0,True
9416,54,314.0,119.95933079163657,507.0,18018.0,True
9317,62,690.0,246.5635628822395,301.0,17643.0,True
9167,125,292.0,158.05209954677616,951.0,18045.0,True
6025,22,6022.0,193.2364774692203,557.0,12316.0,True
9610,36,234.0,109.28905214763313,285.0,18104.0,True
8255,130,2378.0,191.55064981131045,356.0,15961.0,True
9643,181,134.0,119.21539833554418,348.0,18205.0,True
9448,6,623.0,168.78457501899993,152.0,17716.0,True
9653,164,190.0,130.23508979570616,279.0,18152.0,True
9509,145,177.0,137.56623762270198,499.0,18167.0,True
9584,146,265.0,133.01671989063132,295.0,18079.0,True
9603,12,400.0,222.56846917738739,140.0,17946.0,True
9250,90,451.0,231.35251360899358,676.0,17897.0,True
9738,172,173.0,121.21061142125154,191.0,18186.0,True
9376,55,514.0,133.96490102956895,412.0,17846.0,True
8613,115,1807.0,337.0998539257561,337.0,16554.0,True
9531,110,192.0,127.23758416188164,465.0,18171.0,True
5828,189,6606.0,170.83370314421418,429.0,11768.0,True
8259,109,2604.0,312.4031929238692,163.0,15772.0,True
8422,141,1701.0,292.7563006631707,801.0,16675.0,True
8911,143,1293.0,235.5405889294655,406.0,17089.0,True
9621,150,318.0,139.46839975003093,231.0,18065.0,True
9753,138,86.0,66.83596233147144,264.0,18298.0,True
9615,16,224.0,92.47791293277078,330.0,18160.0,True
9533,112,450.0,193.48012101562827,234.0,17942.0,True
9559,165,295.0,203.83986596241814,343.0,18097.0,True
8007,197,2581.0,195.25980406457577,645.0,15818.0,True
8234,91,2371.0,316.76773736197606,463.0,16028.0,True
9654,13,369.0,201.3986081352069,158.0,18031.0,True
8676,157,1359.0,255.84930757749947,745.0,17043.0,True
9575,128,296.0,177.12856849419353,332.0,18109.0,True
9194,44,866.0,157.73756612315754,410.0,17539.0,True
9678,98,160.0,93.30033471545582,343.0,18245.0,True
9663,117,406.0,217.8467511169539,116.0,18000.0,True
9746,194,174.0,97.28740356371028,217.0,18233.0,True
8534,99,1850.0,418.688260972268,465.0,16563.0,True
5739,42,7033.0,441.62842671868475,207.0,11382.0,True
8870,120,1517.0,215.32378571177276,267.0,16899.0,True
5587,17,7341.0,214.3153375715593,235.0,11079.0,True
3757,136,11157.0,331.9423537741564,208.0,7268.0,True
9295,179,785.0,242.26013182891452,334.0,17644.0,True
9522,167,424.0,191.3714860448658,313.0,18008.0,True
7686,139,3201.0,208.5581675935157,562.0,15233.0,True
3174,30,11763.0,310.8451181535057,642.0,6671.0,True
8878,41,1444.0,188.56819007909502,345.0,16990.0,True
8080,100,2707.0,275.18569890219436,428.0,15729.0,True
9636,82,226.0,130.13155178313278,360.0,18210.0,True
9426,57,661.0,217.13648398763277,248.0,17776.0,True
9206,67,1114.0,378.2274338845827,165.0,17323.0,True
9662,119,271.0,141.13863355179325,285.0,18167.0,True
5129,81,8516.0,409.3543854187506,111.0,9923.0,True
7574,154,3684.0,225.81534501719136,248.0,14757.0,True
7984,195,3045.0,131.38319160115176,252.0,15396.0,True
9809,27,180.0,103.0210202806825,152.0,18264.0,True
8494,80,2234.0,135.72043865609655,200.0,16221.0,True
9460,147,597.0,171.5755550205129,276.0,17860.0,True
8462,116,2202.0,261.4011592782345,299.0,16257.0,True
6938,25,4683.0,102.74943110437815,292.0,13786.0,True
7744,108,3524.0,250.23121229194004,204.0,14947.0,True
9546,3,84.0,58.189446533468356,651.0,18387.0,True
9700,20,172.0,69.44294657966071,367.0,18302.0,True
9257,59,1080.0,217.47774707616483,163.0,17394.0,True
9608,79,359.0,147.18755249188374,298.0,18115.0,True
9632,163,355.0,236.82979965085312,274.0,18120.0,True
3636,92,11462.0,135.8059126394304,190.0,7013.0,True
9379,170,810.0,343.04701158934046,232.0,17668.0,True
9657,88,409.0,180.98359417452912,190.0,18069.0,True
6903,135,4639.0,127.1120028399206,420.0,13844.0,True
9108,156,1220.0,219.9181088346251,267.0,17264.0,True
9335,177,698.0,250.8805282618355,424.0,17787.0,True
6975,66,4653.0,260.9282211071347,272.0,13832.0,True
8610,83,1897.0,339.50536396449473,376.0,16588.0,True
9737,65,188.0,139.8112537150341,304.0,18298.0,True
8361,11,2479.0,316.3425178959692,241.0,16009.0,True
9601,196,404.0,241.75328611830744,280.0,18084.0,True
9679,8,319.0,206.14947348380284,267.0,18171.0,True
8512,49,2245.0,235.51353847839357,181.0,16246.0,True
8249,113,2665.0,267.84946189260694,234.0,15828.0,True
9831,130,9.0,22.416734842631246,319.0,18484.0,True
4496,31,9788.0,360.0398451667349,186.0,8706.0,True
9767,7,263.0,202.3132684472848,187.0,18236.0,True
9581,102,377.0,184.37305917653072,340.0,18123.0,True
7712,97,3423.0,250.4507043215234,378.0,15078.0,True
9668,169,212.0,110.23242278282642,407.0,18295.0,True
6834,137,4730.0,372.47993421966703,492.0,13779.0,True
9708,76,158.0,103.6166374346612,406.0,18354.0,True
9692,129,378.0,94.17099821720672,208.0,18135.0,True
9538,94,678.0,181.34813637239344,124.0,17839.0,True
8175,180,2350.0,306.70539368825723,712.0,16169.0,True
9571,33,395.0,255.76931755178202,355.0,18125.0,True
9722,35,307.0,146.00487467310793,247.0,18214.0,True
9816,176,206.0,138.66797730794636,195.0,18323.0,True
8659,132,2127.0,285.39979146621516,135.0,16407.0,True
9195,193,1224.0,389.0291352915623,191.0,17320.0,True
7386,96,3805.0,184.29027125987406,539.0,14741.0,True
8194,111,2807.0,280.1428689994485,253.0,15746.0,True
9394,133,465.0,289.0596977495145,626.0,18089.0,True
5745,185,7064.0,197.860958905122,314.0,11495.0,True
1422,74,15414.0,319.3406467528703,195.0,3147.0,True
7538,152,3730.0,186.7202136855293,386.0,14832.0,True
482,161,17057.0,404.73151769201,440.0,1505.0,True
9612,183,447.0,271.9518770905462,294.0,18115.0,True
9410,171,627.0,347.4750294626747,436.0,17938.0,True
8806,175,1662.0,221.97933639858036,385.0,16903.0,True
9473,118,691.0,143.56154854985863,270.0,17878.0,True
8686,47,1622.0,193.74544766188407,634.0,16947.0,True
9300,134,773.0,191.60598723139333,483.0,17799.0,True
9696,5,344.0,200.77735305668085,299.0,18228.0,True
8705,199,1389.0,373.2009357611353,837.0,17185.0,True
9867,125,51.0,44.970674736156276,294.0,18528.0,True
6828,190,5013.0,320.0236008314722,292.0,13566.0,True
9940,138,108.0,65.6216634611489,106.0,18477.0,True
9583,48,307.0,129.7097275047164,494.0,18278.0,True
9770,84,369.0,196.2663126626958,162.0,18218.0,True
2426,21,13584.0,410.10402896818647,320.0,5004.0,True
7475,58,3715.0,174.6943138908955,506.0,14874.0,True
9658,71,230.0,129.7006105188288,479.0,18359.0,True
9854,99,58.0,53.543454064629366,322.0,18540.0,True
9604,174,398.0,246.77251552068034,400.0,18208.0,True
6923,95,4451.0,268.52079395574737,687.0,14156.0,True
9461,52,344.0,160.12846391176967,682.0,18266.0,True
9402,107,882.0,244.4355538042098,243.0,17729.0,True
9165,19,527.0,268.260572357575,994.0,18085.0,True
9591,2,644.0,206.99526649230322,175.0,17969.0,True
9431,192,715.0,114.37287075482931,361.0,17900.0,True
9463,10,505.0,109.80884504870522,524.0,18111.0,True
9778,149,253.0,175.89539168691095,293.0,18365.0,True
9018,38,1337.0,197.5147377970113,411.0,17285.0,True
9695,41,434.0,156.06240657359137,261.0,18189.0,True
5134,168,8402.0,395.9480933649184,404.0,10223.0,True
8623,40,2198.0,293.9655528195045,200.0,16427.0,True
9703,123,444.0,183.51811645615751,247.0,18185.0,True
8179,184,2275.0,231.81722842300437,895.0,16356.0,True
8353,114,2733.0,314.31153024834276,158.0,15909.0,True
8019,122,3318.0,217.82467654557018,137.0,15326.0,True
9232,77,1004.0,294.28640294742723,443.0,17642.0,True
9032,61,1361.0,235.4100541354375,396.0,17288.0,True
8792,34,1885.0,233.2898829897396,276.0,16765.0,True
7981,160,2839.0,457.4787619068953,673.0,15813.0,True
8763,98,1839.0,308.3696015820856,384.0,16813.0,True
8473,142,1663.0,394.09595870825206,1003.0,16991.0,True
9453,24,760.0,217.30035941188322,327.0,17896.0,True
7656,158,3803.0,259.7705486755278,221.0,14854.0,True
9756,121,135.0,99.3867101083513,485.0,18523.0,True
9293,148,992.0,180.08275613541738,359.0,17667.0,True
8492,23,2284.0,250.413848315348,361.0,16377.0,True
7913,28,3322.0,309.58917583292714,317.0,15346.0,True
9622,101,373.0,234.09752550918859,466.0,18300.0,True
8094,0,3041.0,220.1018673235371,316.0,15634.0,True
8240,93,2286.0,379.7435786146055,823.0,16402.0,True
9347,72,1073.0,172.1552899280747,239.0,17617.0,True
9587,166,787.0,302.6803346212901,120.0,17910.0,True
5223,105,8191.0,289.8493607032588,492.0,10507.0,True
9323,46,1259.0,185.08591270654776,95.0,17440.0,True
9088,12,1430.0,148.4681029720009,299.0,17270.0,True
8677,0,2234.0,370.2275212486157,174.0,16472.0,True
6929,15,4896.0,274.7122178424524,333.0,13811.0,True
9843,45,198.0,140.7993114629464,315.0,18515.0,True
9882,129,81.0,69.15325544865445,377.0,18635.0,True
8549,140,2206.0,304.0227523263488,397.0,16515.0,True
9637,32,373.0,141.64041175065387,497.0,18348.0,True
8535,173,1971.0,372.66581604513175,654.0,16753.0,True
8415,131,2696.0,232.40182718237054,173.0,16033.0,True
9279,70,1195.0,436.9776037054519,264.0,17536.0,True
9665,144,465.0,238.86555912292948,383.0,18268.0,True
9942,170,182.0,94.88863787339629,166.0,18552.0,True
9442,9,827.0,173.24096991560066,352.0,17908.0,True
9311,124,1096.0,286.2429059028472,310.0,17641.0,True
9866,155,178.0,127.12691873283053,333.0,18567.0,True
9745,191,318.0,187.23809488684378,421.0,18432.0,True
9924,11,117.0,97.99704719888204,302.0,18635.0,True
7612,103,3924.0,258.6778065732453,252.0,14829.0,True
9933,115,142.0,98.76999118388036,260.0,18612.0,True
9605,54,315.0,150.87213190398035,629.0,18439.0,True
9937,143,42.0,38.180053632160266,351.0,18713.0,True
9862,104,274.0,149.29805196617792,257.0,18483.0,True
6267,105,6321.0,167.46446389768576,176.0,12436.0,True
9763,18,191.0,84.64163391886824,524.0,18569.0,True
6608,29,5607.0,370.41725351920644,272.0,13154.0,True
5799,89,7039.0,173.30807405767803,440.0,11729.0,True
9779,148,420.0,153.427309923585,285.0,18357.0,True
8908,178,1554.0,290.1475198743862,546.0,17227.0,True
8239,106,2408.0,272.7073860302633,800.0,16374.0,True
8846,147,1779.0,381.0325248681817,422.0,17004.0,True
9818,63,344.0,174.8028846020865,301.0,18441.0,True
9951,179,161.0,97.56794100338243,217.0,18625.0,True
9500,181,308.0,149.8608565479779,824.0,18478.0,True
8550,57,2413.0,367.11893133704,256.0,16375.0,True
3871,188,11207.0,309.76871464247967,323.0,7584.0,True
9301,36,1282.0,268.8313651661897,193.0,17512.0,True
9921,197,186.0,122.07661534713714,277.0,18609.0,True
9723,57,581.0,173.81131691797574,247.0,18216.0,True
9923,6,162.0,138.55872491062266,306.0,18639.0,True
8284,27,2432.0,189.46299422677404,719.0,16371.0,True
7550,84,4155.0,257.6725194968347,179.0,14648.0,True
7897,56,2962.0,455.97130549813363,845.0,15842.0,True
9127,172,1443.0,241.19639760655608,340.0,17368.0,True
8783,5,2246.0,347.2383663299936,88.0,16565.0,True
9435,17,1000.0,215.25473675972802,270.0,17812.0,True
9330,90,770.0,293.07895461141624,693.0,18042.0,True
8814,184,2169.0,322.6987144321261,129.0,16657.0,True
7652,14,3508.0,334.6204234875952,693.0,15323.0,True
9706,6,640.0,150.42057258779278,245.0,18191.0,True
9367,67,528.0,172.69818113401598,895.0,18305.0,True
7085,22,4680.0,421.6820621922407,419.0,14155.0,True
9371,26,1239.0,251.29590366653798,182.0,17597.0,True
9580,92,849.0,277.3260153548327,210.0,17990.0,True
9998,59,97.0,40.6666142993708,272.0,18744.0,True
8262,182,3000.0,199.7147653765555,233.0,15845.0,True
9137,53,1436.0,143.46083774055552,365.0,17412.0,True
4700,159,9683.0,226.16072892550923,250.0,9167.0,True
9089,84,1315.0,363.8088938635679,563.0,17535.0,True
9366,28,1221.0,235.20185187173686,228.0,17637.0,True
585,50,17350.0,194.56019089433258,221.0,1509.0,True
9121,51,1721.0,223.93628666895162,120.0,17141.0,True
9585,4,522.0,282.8604270488126,553.0,18342.0,True
9794,39,484.0,147.1049836529638,288.0,18385.0,True
9943,156,155.0,89.79878051808807,331.0,18719.0,True
8150,189,2813.0,305.7285039061421,646.0,16061.0,True
9902,126,262.0,143.34172258349824,317.0,18614.0,True
2594,14,13564.0,375.25066586887755,331.0,5312.0,True
9791,151,526.0,278.67573925375854,262.0,18352.0,True
9652,170,716.0,254.17347637830562,292.0,18162.0,True
6985,73,4755.0,328.30424633687664,548.0,14124.0,True
9484,153,722.0,281.65048494779376,529.0,18158.0,True
7792,127,3853.0,245.97458994307354,198.0,15028.0,True
9775,141,421.0,258.798944700131,399.0,18462.0,True
9876,20,278.0,183.1980192541876,359.0,18606.0,True
9754,55,390.0,164.10507098620235,459.0,18494.0,True
9038,23,1683.0,340.8975415665784,303.0,17203.0,True
9299,99,1299.0,194.16135946941466,272.0,17588.0,True
9714,140,381.0,206.69380622680984,551.0,18508.0,True
9077,144,1161.0,327.3930662113539,770.0,17728.0,True
9628,34,821.0,266.2709568535347,229.0,18068.0,True
6539,162,5834.0,266.9130762014404,301.0,13057.0,True
6738,89,5447.0,368.5580370527752,339.0,13444.0,True
9909,60,322.0,142.98621757146122,255.0,18572.0,True
9507,66,798.0,226.7213719227163,430.0,18096.0,True
7640,162,4068.0,416.4331668914607,223.0,14832.0,True
9817,36,328.0,129.36578404076775,440.0,18572.0,True
9821,46,512.0,219.21818337623918,245.0,18389.0,True
9574,87,461.0,259.15589590042026,668.0,18443.0,True
9901,91,266.0,148.98109850479213,344.0,18638.0,True
9545,195,877.0,373.9163144284675,298.0,18028.0,True
2469,83,13560.0,169.07697779034467,598.0,5345.0,True
7864,198,3763.0,307.4645947393722,216.0,15151.0,True
9412,16,1257.0,244.01315968646793,155.0,17663.0,True
9537,45,847.0,164.73693026386752,359.0,18074.0,True
9900,132,528.0,130.20958971782642,103.0,18394.0,True
9969,154,265.0,100.56621777151452,229.0,18662.0,True
9863,160,449.0,128.61031896097774,250.0,18479.0,True
8605,165,2347.0,124.1810922060936,384.0,16581.0,True
8683,54,2433.0,247.9979204766472,188.0,16496.0,True
9419,32,1072.0,209.57576365466102,341.0,17858.0,True
7021,114,4963.0,225.76857711677746,332.0,13972.0,True
2249,186,14147.0,250.92912966037426,396.0,4790.0,True
7118,122,4944.0,523.0649581141596,201.0,13994.0,True
5946,110,6967.0,291.5732180441511,358.0,11974.0,True
8917,77,2028.0,313.8562060957103,219.0,16913.0,True
8548,125,2313.0,262.138601194144,512.0,16629.0,True
4404,64,10145.0,224.44564821350554,446.0,8799.0,True
9939,194,339.0,161.30287046279798,241.0,18606.0,True
9281,42,1330.0,303.65427966172376,339.0,17617.0,True
6832,71,5427.0,228.35878345563495,243.0,13525.0,True
8992,85,1920.0,188.10594673696366,215.0,17033.0,True
9926,165,383.0,277.9236350726114,235.0,18572.0,True
7932,167,3634.0,243.38757362613836,264.0,15325.0,True
7398,17,4357.0,189.6961001117914,378.0,14606.0,True
9915,139,301.0,167.49361275867705,341.0,18665.0,True
7873,157,3752.0,227.12013892699784,256.0,15215.0,True
7420,195,4519.0,225.93854978928462,184.0,14448.0,True
8773,166,2023.0,165.1495475972154,490.0,16945.0,True
9873,12,472.0,189.27136165260083,254.0,18499.0,True
9161,106,1677.0,288.3039645159254,214.0,17295.0,True
5843,39,7296.0,281.7998379675372,301.0,11682.0,True
9975,100,267.0,138.92264736237502,276.0,18712.0,True
7321,131,4466.0,338.6106089745075,417.0,14513.0,True
9838,117,267.0,174.62126752213908,530.0,18713.0,True
9560,145,206.0,73.1023239119875,1018.0,18774.0,True
8747,8,2394.0,204.13720883584378,183.0,16586.0,True
9071,4,1600.0,280.027929932352,432.0,17382.0,True
9908,62,409.0,169.10689669432944,264.0,18574.0,True
6279,73,6362.0,220.00695192657395,342.0,12625.0,True
6599,63,5122.0,392.21853273624527,1002.0,13868.0,True
9976,25,250.0,195.1948972255342,309.0,18745.0,True
7920,102,3709.0,273.92883808193847,247.0,15290.0,True
6841,33,5548.0,304.56600711649804,154.0,13453.0,True
9830,132,296.0,184.7154812325282,541.0,18706.0,True
9316,150,1304.0,265.320784662327,363.0,17702.0,True
8554,75,2352.0,197.88693316302215,528.0,16657.0,True
7823,166,3807.0,412.41913167072374,327.0,15203.0,True
9436,103,1120.0,504.58347391898167,348.0,17891.0,True
8930,93,2048.0,326.5467868995696,250.0,16963.0,True
9095,119,1653.0,225.9238744305821,379.0,17359.0,True
9907,97,520.0,188.32985613234268,184.0,18492.0,True
9490,1,1004.0,240.8627262874928,371.0,18010.0,True
7922,199,3592.0,233.0190895530225,377.0,15422.0,True
4590,187,10033.0,243.1058053435463,281.0,8982.0,True
8866,88,2160.0,313.31556292416684,233.0,16855.0,True
9072,118,1688.0,219.30339318640247,379.0,17330.0,True
8525,174,2687.0,195.7032126665122,246.0,16331.0,True
9441,61,1038.0,224.9696340282461,429.0,17981.0,True
9495,43,1132.0,263.50598775001095,240.0,17888.0,True
9642,85,313.0,201.47461028240085,851.0,18707.0,True
551,81,17536.0,361.00183700249215,280.0,1488.0,True
9730,49,324.0,209.36452014115847,723.0,18702.0,True
8907,35,2157.0,160.8204441641487,190.0,16870.0,True
9815,116,712.0,239.38220038421707,190.0,18316.0,True
9104,164,1746.0,379.74356120200747,311.0,17302.0,True
8914,27,2109.0,332.34996920201314,252.0,16942.0,True
9627,55,916.0,359.72897136119354,297.0,18136.0,True
9337,59,1534.0,251.2281970772218,152.0,17519.0,True
8643,163,2363.0,308.9189977069206,440.0,16692.0,True
8964,102,1796.0,357.49700380973854,489.0,17264.0,True
9577,66,1124.0,207.99922437267918,158.0,17936.0,True
3111,112,12903.0,214.9575584649928,236.0,6158.0,True
7910,142,3836.0,284.5140937867114,204.0,15225.0,True
9877,68,360.0,198.96971231960327,455.0,18703.0,True
9640,108,798.0,166.8829937457298,412.0,18268.0,True
8329,72,3054.0,273.97294990363883,296.0,16014.0,True
9725,17,795.0,136.43580468119848,303.0,18274.0,True
8331,96,3020.0,302.29441925054556,330.0,16050.0,True
8864,101,2037.0,178.58445841983377,414.0,17035.0,True
9540,136,984.0,201.89997539125568,366.0,18088.0,True
9766,182,803.0,260.8094438726488,224.0,18272.0,True
8254,167,3171.0,293.68032710991275,307.0,15908.0,True
3709,78,11582.0,263.79397097129873,530.0,7497.0,True
3311,115,12594.0,352.89457932493605,217.0,6486.0,True
7639,11,4289.0,212.39493399279118,192.0,14799.0,True
9131,128,1678.0,310.70850122980517,380.0,17418.0,True
9970,196,352.0,202.7389595720472,312.0,18745.0,True
9229,30,1101.0,386.8097776809902,801.0,17996.0,True
8738,172,2407.0,241.3306375790518,297.0,16692.0,True
9557,70,1138.0,344.13716651541637,214.0,17962.0,True
9895,7,345.0,205.31394252973402,474.0,18756.0,True
8444,104,2742.0,263.1676870169035,442.0,16360.0,True
8791,197,1961.0,452.9352862204691,654.0,17141.0,True
6702,41,5541.0,266.8338888819136,520.0,13563.0,True
9382,54,1461.0,262.4924020407619,204.0,17643.0,True
8585,87,2664.0,272.7511194540029,267.0,16440.0,True
9617,98,541.0,113.8669017186819,732.0,18564.0,True
9811,146,617.0,247.5823395650378,377.0,18490.0,True
7497,71,4419.0,331.97616015366884,295.0,14693.0,True
9932,109,323.0,126.08210444352797,439.0,18790.0,True
8381,65,3094.0,278.6936595499908,207.0,16019.0,True
7851,8,3882.0,408.15293975193566,313.0,15231.0,True
8394,165,3073.0,284.49186009867026,220.0,16046.0,True
9656,189,560.0,244.74175834847762,680.0,18559.0,True
3191,83,12736.0,172.61601237489023,332.0,6384.0,True
9800,16,419.0,192.3130405730454,596.0,18702.0,True
9761,104,874.0,191.2831592513661,208.0,18251.0,True
9480,80,1240.0,237.29179564003334,269.0,17885.0,True
8797,179,2420.0,326.75894530132285,202.0,16706.0,True
9306,160,1593.0,144.6633142547561,213.0,17540.0,True
8092,55,3627.0,324.2350262750257,190.0,15506.0,True
8526,33,2569.0,243.20373151222827,477.0,16566.0,True
8871,0,1890.0,347.0169514176309,614.0,17247.0,True
9690,69,992.0,241.7195661656358,224.0,18149.0,True
9277,153,1572.0,168.0135737553923,305.0,17572.0,True
4652,6,9941.0,354.061327924082,364.0,9203.0,True
9369,86,1494.0,309.10028892886135,238.0,17650.0,True
9885,21,198.0,130.91346819219663,689.0,18949.0,True
6239,142,6808.0,435.8854368907613,137.0,12344.0,True
7284,62,4645.0,200.90093968808225,479.0,14508.0,True
9288,106,1247.0,425.3436067600077,615.0,17907.0,True
9964,119,460.0,187.4657407662966,268.0,18696.0,True
8107,57,3215.0,253.26612736808423,601.0,15941.0,True
9332,1,1620.0,303.1322864486003,180.0,17537.0,True
7514,36,4367.0,259.22241973590167,374.0,14790.0,True
8280,45,3203.0,361.38972596741667,305.0,15954.0,True
8710,90,2410.0,231.287001068797,394.0,16750.0,True
4923,178,9575.0,208.28376048238752,225.0,9586.0,True
9750,173,872.0,201.03857781667764,267.0,18291.0,True
8593,156,2709.0,242.58135812945042,276.0,16456.0,True
9742,124,908.0,291.0666076037918,264.0,18263.0,True
9677,130,384.0,194.6501090490033,889.0,18790.0,True
9950,56,73.0,60.83293183651385,703.0,19108.0,True
7598,113,4075.0,283.8642864984749,555.0,15111.0,True
8835,135,2404.0,165.4655748231024,226.0,16782.0,True
8951,92,2128.0,270.6715078013878,307.0,17060.0,True
9550,143,1284.0,295.5019860695104,168.0,17907.0,True
5384,131,8454.0,311.2329644386969,367.0,10738.0,True
9384,82,1433.0,193.91264151566517,314.0,17760.0,True
6838,88,5409.0,278.06082419367664,495.0,13784.0,True
9135,198,1546.0,293.79354779094894,603.0,17648.0,True
9535,91,1058.0,265.6754221312205,424.0,18136.0,True
9160,68,1875.0,166.1495476729621,241.0,17320.0,True
9415,50,1288.0,308.2020694152058,399.0,17910.0,True
8900,44,2282.0,126.38219103904612,251.0,16917.0,True
8895,89,2426.0,259.55164964041853,113.0,16773.0,True
7059,150,5324.0,182.32062719726585,176.0,13877.0,True
9999,199,228.0,152.90789497567445,504.0,18976.0,True
8635,51,2618.0,317.38879382922113,343.0,16586.0,True
9741,161,995.0,419.62194186778294,213.0,18212.0,True
6570,99,5994.0,269.8680557299747,398.0,13214.0,True
9061,147,2007.0,375.3995281457115,265.0,17202.0,True
7374,160,4821.0,241.3628019366338,199.0,14388.0,True
9508,41,706.0,177.86981905504945,837.0,18504.0,True
9551,100,1133.0,475.7734362734881,338.0,18078.0,True
9536,154,1179.0,263.0588690463545,319.0,18032.0,True
9916,157,708.0,262.3347933473334,185.0,18509.0,True
9512,37,1166.0,296.91312724294056,381.0,18054.0,True
9031,121,2140.0,322.0919954063038,195.0,17086.0,True
8956,188,2264.0,418.0052624968888,203.0,16963.0,True
9037,28,1958.0,216.7111522004569,373.0,17270.0,True
8973,53,2192.0,288.3938316149223,247.0,17038.0,True
9788,159,763.0,93.12761271224059,382.0,18469.0,True
7451,192,4446.0,347.4058683640469,452.0,14787.0,True
9879,35,406.0,147.3679846527371,578.0,18827.0,True
7381,76,4577.0,168.9892556971657,460.0,14656.0,True
8475,70,2878.0,344.73409688596087,367.0,16359.0,True
7157,3,5253.0,225.5150521622416,135.0,13986.0,True
8986,59,2204.0,139.96916653800588,228.0,17036.0,True
9848,61,849.0,320.9317121046002,184.0,18395.0,True
8242,181,3547.0,312.6003234305865,116.0,15698.0,True
9230,133,1804.0,316.96985191109496,247.0,17443.0,True
8829,176,2454.0,230.71050173759002,246.0,16794.0,True
2278,45,14345.0,309.8994893247346,439.0,4904.0,True
9837,69,812.0,279.09151096917066,254.0,18437.0,True
9917,94,460.0,271.30003708286966,468.0,18793.0,True
7918,66,3922.0,169.10711305925835,289.0,15332.0,True
9886,169,285.0,164.2434912515479,708.0,18971.0,True
9635,10,368.0,234.236119501814,1042.0,18891.0,True
8796,118,2541.0,206.73403632761512,222.0,16721.0,True
9881,182,745.0,297.7649918851562,262.0,18519.0,True
7923,26,3943.0,302.56940566219527,279.0,15324.0,True
9739,80,970.0,158.28522217676027,301.0,18297.0,True
9905,43,627.0,237.11572265786114,345.0,18650.0,True
8200,32,3442.0,198.65201966257584,325.0,15836.0,True
8682,167,2699.0,441.96507955250695,276.0,16582.0,True
9649,97,703.0,199.64367449500662,709.0,18578.0,True
5580,25,8000.0,147.88354413308792,461.0,11283.0,True
813,124,17230.0,328.12178049270835,315.0,2054.0,True
9842,105,312.0,217.46744887936,776.0,18973.0,True
9903,22,812.0,249.22352660216427,176.0,18473.0,True
9430,29,1467.0,313.42588249504973,282.0,17820.0,True
3125,187,13132.0,344.2787575811703,218.0,6158.0,True
9991,65,479.0,193.08555927955732,353.0,18817.0,True
9082,129,1722.0,277.8507380857006,614.0,17575.0,True
7004,13,5400.0,206.48220686906112,289.0,13897.0,True
8340,75,3250.0,243.92461246312558,317.0,16047.0,True
9503,151,1328.0,354.7200650455887,309.0,17971.0,True
9783,114,957.0,203.4882299758855,268.0,18343.0,True
1433,49,16204.0,274.0683607142126,129.0,3096.0,True
7053,194,5373.0,285.2989949453562,243.0,13930.0,True
8902,165,2340.0,288.1889968561432,298.0,16966.0,True
9996,84,70.0,56.30423037147682,767.0,19237.0,True
9856,73,695.0,211.18655136667365,394.0,18614.0,True
9428,164,840.0,307.03019719324584,935.0,18472.0,True
9609,192,574.0,338.0004846633194,922.0,18740.0,True
8795,168,1882.0,200.79976035515494,939.0,17438.0,True
6569,41,6269.0,280.71003850642165,236.0,13051.0,True
8425,148,3050.0,230.96492463901805,387.0,16271.0,True
7476,0,4722.0,332.0086997154398,233.0,14602.0,True
8733,18,2683.0,222.9076494545595,252.0,16642.0,True
7674,179,4264.0,362.2129023633215,407.0,15063.0,True
9968,30,509.0,155.49670495025407,386.0,18818.0,True
7086,87,5099.0,275.5062270819032,495.0,14232.0,True
9963,80,588.0,273.7352197571329,318.0,18745.0,True
9850,86,541.0,235.2844281550443,580.0,18792.0,True
9182,180,2033.0,154.90714078025943,194.0,17303.0,True
9313,125,1693.0,346.17810651818957,311.0,17644.0,True
6945,136,5129.0,395.8190920038425,694.0,14208.0,True
9790,139,1123.0,211.63880216176452,125.0,18214.0,True
2669,171,13851.0,327.41924718625796,373.0,5488.0,True
8218,76,3626.0,261.305438290117,172.0,15713.0,True
7611,13,4470.0,401.427017925603,296.0,14871.0,True
6686,163,5715.0,282.51537006597306,621.0,13626.0,True
8449,92,3161.0,261.6490606193045,254.0,16184.0,True
4942,126,9438.0,292.5678025049695,512.0,9910.0,True
8134,61,3807.0,288.3209698927277,142.0,15544.0,True
7300,188,4925.0,228.7654794721478,374.0,14428.0,True
9040,145,2246.0,230.70578205422885,206.0,17111.0,True
9397,119,1716.0,342.70112527932713,170.0,17650.0,True
9469,132,1407.0,252.68518302885482,362.0,17959.0,True
9378,120,1472.0,315.42295708986654,461.0,17896.0,True
9631,190,935.0,249.61236622293762,590.0,18433.0,True
5393,93,8640.0,447.73004876541575,345.0,10729.0,True
9925,112,750.0,329.6510369510295,285.0,18621.0,True
8952,103,2470.0,218.87036110514273,148.0,16902.0,True
9028,199,1548.0,423.19961128223656,938.0,17825.0,True
9871,42,625.0,174.91021722242496,506.0,18749.0,True
9196,155,1836.0,186.1486893897354,409.0,17539.0,True
9630,47,1330.0,288.1647040669542,203.0,18045.0,True
9670,9,1216.0,236.24509146207924,268.0,18159.0,True
8784,192,2517.0,319.34322571295814,381.0,16860.0,True
7017,4,5493.0,183.02224181689607,253.0,13886.0,True
8696,117,2707.0,333.22683230932915,340.0,16674.0,True
6235,127,6877.0,427.6485633905711,311.0,12504.0,True
9619,113,1419.0,189.82215359785397,130.0,17963.0,True
9307,79,1683.0,163.63037988858747,370.0,17699.0,True
8081,8,3881.0,413.07419286219243,200.0,15501.0,True
8594,177,2810.0,288.0907714817769,389.0,16573.0,True
9321,88,1759.0,405.298755728169,281.0,17625.0,True
9887,95,933.0,301.83416677199665,183.0,18451.0,True
9474,31,1528.0,149.58371184727721,248.0,17857.0,True
9264,111,1933.0,229.01074213936565,207.0,17454.0,True
8360,70,3426.0,234.2639078819764,197.0,15964.0,True
9823,134,1113.0,279.499664500907,132.0,18278.0,True
7840,181,4096.0,233.85203494905397,400.0,15298.0,True
5197,6,9072.0,382.9239719637738,360.0,10322.0,True
7963,56,3916.0,403.7992638258532,369.0,15481.0,True
7042,11,5468.0,234.3511271289683,255.0,13930.0,True
9424,172,1594.0,180.63353918046104,281.0,17805.0,True
9074,39,2118.0,225.36994190598443,326.0,17281.0,True
8252,99,3396.0,111.47686645182807,406.0,16003.0,True
6150,15,7093.0,180.25225065416836,291.0,12309.0,True
8749,12,2684.0,257.57758430343046,313.0,16720.0,True
9715,137,1290.0,417.27206623195536,159.0,18118.0,True
9986,135,534.0,174.61842405020002,433.0,18885.0,True
9852,74,419.0,229.58174506815988,787.0,19003.0,True
8348,30,3215.0,553.440458146252,471.0,16209.0,True
7545,3,4715.0,303.5325702095258,249.0,14710.0,True
9026,60,2113.0,250.72558224380114,425.0,17312.0,True
4079,115,11474.0,327.27628077492295,234.0,7952.0,True
8925,57,2384.0,371.3390000901435,338.0,17042.0,True
7623,164,4682.0,278.0267316393979,156.0,14745.0,True
8712,48,2626.0,399.99785450177654,440.0,16801.0,True
4338,108,10811.0,153.6101754794057,402.0,8617.0,True
9870,1,908.0,272.7523983013836,283.0,18526.0,True
9175,174,2044.0,275.2038682669938,290.0,17394.0,True
8273,194,3438.0,336.3736067583724,359.0,16002.0,True
9910,195,740.0,225.10318098063044,382.0,18700.0,True
4397,25,10936.0,449.4669254091617,166.0,8510.0,True
9169,75,1615.0,339.9973588978553,735.0,17832.0,True
6782,7,6013.0,248.7853434081038,258.0,13437.0,True
9814,149,342.0,213.56309493856745,988.0,19110.0,True
9825,110,905.0,263.4005919566211,402.0,18551.0,True
8380,173,3092.0,422.9400199455618,554.0,16364.0,True
8013,27,3979.0,269.9799808316006,300.0,15480.0,True
9845,49,1157.0,309.06981404528017,97.0,18303.0,True
9847,37,926.0,266.1961740025099,331.0,18537.0,True
9322,17,1863.0,304.7872707012191,257.0,17601.0,True
9247,109,1971.0,341.1867203353659,278.0,17494.0,True
9667,138,454.0,209.86236323105123,1125.0,19011.0,True
8341,177,3461.0,244.15228344040344,272.0,16004.0,True
9888,128,676.0,198.90809958231688,519.0,18790.0,True
9868,186,828.0,127.64571551128557,399.0,18639.0,True
8649,64,2869.0,209.63381636048823,344.0,16599.0,True
1260,129,16414.0,173.52835667858818,409.0,3056.0,True
3334,55,12729.0,252.89145955503884,437.0,6743.0,True
7569,106,4813.0,275.0269848006283,156.0,14662.0,True
7307,15,5186.0,301.86213751534257,211.0,14290.0,True
4323,127,11014.0,258.6680388656372,284.0,8464.0,True
4466,130,10591.0,254.79408537487606,423.0,8889.0,True
9159,35,1910.0,205.13729858159874,493.0,17571.0,True
9777,67,870.0,377.1424291878652,544.0,18611.0,True
9521,0,1282.0,405.6030843731291,506.0,18200.0,True
689,101,17618.0,206.79395431320785,376.0,1871.0,True
3473,29,12660.0,275.65545114247755,286.0,6831.0,True
7634,72,4483.0,223.1861811604263,407.0,15008.0,True
9346,141,1585.0,294.5748686756515,532.0,17908.0,True
5457,143,8556.0,195.3263680215026,417.0,10939.0,True
6464,50,6465.0,327.28033125879904,410.0,13030.0,True
5852,170,7815.0,391.13366595580186,261.0,11681.0,True
9118,66,1818.0,197.40017862468363,670.0,17679.0,True
9941,52,246.0,115.05084146303064,880.0,19257.0,True
9983,162,346.0,184.2149961923502,714.0,19159.0,True
7596,126,4892.0,199.06271247238814,61.0,14614.0,True
9874,14,223.0,122.92462305804094,1037.0,19283.0,True
9934,91,1041.0,340.5947781267527,113.0,18466.0,True
7944,163,4093.0,322.85750052322294,333.0,15415.0,True
9597,20,1531.0,397.19054576639,181.0,17979.0,True
8959,171,1800.0,296.11315200732514,948.0,17712.0,True
9743,96,1118.0,210.4579951914722,389.0,18394.0,True
8516,84,3303.0,363.4423352858633,142.0,16212.0,True
7040,155,5635.0,322.05885078431845,211.0,13883.0,True
4906,36,9773.0,240.69202205820312,428.0,9746.0,True
3935,172,11752.0,199.76219186556267,368.0,7769.0,True
8558,98,3117.0,277.31228366986124,268.0,16404.0,True
9911,150,734.0,138.1821449542157,472.0,18791.0,True
7212,104,4689.0,236.75316548500703,898.0,14838.0,True
6909,175,5818.0,325.75900784965853,267.0,13709.0,True
8230,153,3616.0,226.42093774653478,353.0,15916.0,True
9223,152,2238.0,233.1221563690598,117.0,17308.0,True
268,189,18664.0,319.6102693898819,274.0,883.0,True
7704,193,4304.0,308.4438500995505,553.0,15244.0,True
9516,69,1716.0,149.574309186431,154.0,17832.0,True
9958,136,851.0,310.0288574385371,277.0,18698.0,True
8084,82,4004.0,285.04332130317385,241.0,15547.0,True
5289,43,8934.0,196.00678025213077,434.0,10618.0,True
8410,157,3103.0,404.4708814676138,596.0,16450.0,True
7356,198,4993.0,355.22316348039317,421.0,14560.0,True
9183,48,2024.0,378.89752823259704,419.0,17529.0,True
9878,140,218.0,134.91780249996512,1091.0,19339.0,True
9935,28,389.0,175.1236431376288,813.0,19171.0,True
7049,191,5440.0,183.03401140871964,438.0,14121.0,True
8485,22,3200.0,202.6756995265157,357.0,16361.0,True
3620,6,12269.0,262.97212761514186,490.0,7292.0,True
8942,16,2532.0,224.44720080672002,294.0,17031.0,True
4718,61,10307.0,232.43585252927164,309.0,9263.0,True
8861,168,2558.0,245.12082172768953,408.0,17014.0,True
9593,90,1128.0,273.184140758182,648.0,18444.0,True
9945,46,330.0,203.20975298496455,849.0,19245.0,True
8899,73,2684.0,240.76614067667794,231.0,16897.0,True
9671,188,1207.0,221.26492246006768,487.0,18380.0,True
6331,156,6741.0,209.1807394952806,463.0,12847.0,True
7565,80,4654.0,304.96571546026524,437.0,14937.0,True
9734,92,1330.0,340.218780081353,280.0,18268.0,True
6897,32,5696.0,197.4833785021513,489.0,13903.0,True
8078,20,3827.0,135.24011370712213,475.0,15773.0,True
9151,144,2104.0,347.46074904632326,431.0,17499.0,True
4928,146,9262.0,237.10697510069943,977.0,10342.0,True
8439,179,3473.0,264.3142955971013,221.0,16133.0,True
7254,155,5410.0,430.3059988484813,206.0,14197.0,True
9819,158,1170.0,144.66365060149087,295.0,18437.0,True
9033,151,2407.0,258.5683881868322,309.0,17202.0,True
6475,71,6603.0,350.1655689848322,365.0,13008.0,True
9252,158,2222.0,135.05943937209514,170.0,17394.0,True
9659,190,1501.0,193.01483748773225,234.0,18115.0,True
9897,51,1092.0,240.70126932770214,239.0,18527.0,True
6853,50,5876.0,319.8466430292834,425.0,13747.0,True
8975,21,2452.0,273.4695655482693,387.0,17179.0,True
9368,10,1962.0,267.51473995673643,261.0,17672.0,True
5760,101,8049.0,423.85544522014845,375.0,11587.0,True
8523,63,3267.0,310.333722910326,294.0,16369.0,True
9285,125,2181.0,359.98274154986814,174.0,17458.0,True
8837,5,2590.0,268.1303080958131,485.0,17049.0,True
9190,64,2233.0,294.02934843454346,288.0,17408.0,True
9217,87,2149.0,223.58019551105258,315.0,17492.0,True
5826,77,8041.0,183.72664891490248,263.0,11601.0,True
7874,121,4439.0,136.15059500929536,242.0,15205.0,True
9685,34,1166.0,125.14620096874371,560.0,18478.0,True
7663,65,4217.0,354.06672964512495,791.0,15429.0,True
8779,24,3045.0,325.8045934103359,138.0,16602.0,True
8375,39,3148.0,193.19634787735984,699.0,16499.0,True
8108,192,3993.0,313.95408857206047,315.0,15655.0,True
4523,36,10491.0,299.5600819535566,576.0,9157.0,True
9544,44,1753.0,234.9768290076445,168.0,17896.0,True
7416,122,5273.0,120.43690243444163,123.0,14377.0,True
7464,9,5119.0,301.1152328353983,177.0,14531.0,True
9784,32,628.0,193.83099993806337,946.0,19023.0,True
9805,99,1432.0,216.86429495770454,111.0,18220.0,True
8639,197,2978.0,397.5161307393721,429.0,16675.0,True
9992,96,837.0,270.84903152441177,350.0,18817.0,True
9978,185,483.0,215.15244445799297,736.0,19174.0,True
9985,116,1035.0,188.8421810117999,173.0,18623.0,True
3601,103,12708.0,230.91394842221803,193.0,6953.0,True
7215,105,5198.0,173.18195262643704,523.0,14465.0,True
8290,94,3839.0,170.653820529244,165.0,15826.0,True
9892,111,791.0,380.3979535726061,600.0,18881.0,True
7703,159,4892.0,205.3137656931112,97.0,14780.0,True
5277,129,9053.0,176.6784812328403,470.0,10623.0,True
8366,52,3400.0,265.52793906199986,489.0,16277.0,True
9009,11,2057.0,205.22833216029906,764.0,17622.0,True
9098,161,2490.0,307.0166613189647,206.0,17189.0,True
9154,2,2377.0,315.7271858916083,229.0,17303.0,True
9205,67,1743.0,327.73757998144936,787.0,17940.0,True
6575,149,6424.0,82298.58036140022,432.0,13260.0,True
8854,63,2690.0,262.2312594092737,393.0,16994.0,True
9944,120,757.0,291.4633767654187,534.0,18928.0,True
8288,22,3834.0,162.57885597026424,192.0,15851.0,True
7896,78,4407.0,322.33685661543706,284.0,15279.0,True
7207,151,5495.0,239.39019274974595,255.0,14192.0,True
8953,97,2761.0,193.30952687732434,170.0,16926.0,True
9834,137,1328.0,228.205866925796,192.0,18360.0,True
7836,169,4419.0,203.24552927729886,375.0,15269.0,True
9296,173,2153.0,402.82225871622995,222.0,17535.0,True
5687,110,8231.0,306.9450669651017,370.0,11458.0,True
4461,156,10956.0,242.42161410582156,280.0,8734.0,True
9759,122,1434.0,283.53814426588923,217.0,18257.0,True
8015,4,4324.0,317.0706641735349,186.0,15368.0,True
9977,118,876.0,278.21245372124594,382.0,18818.0,True
9513,168,1818.0,303.39284088594235,201.0,17876.0,True
8132,7,3971.0,410.6078996308805,325.0,15723.0,True
9931,98,664.0,211.08057334730512,680.0,19030.0,True
9993,88,1033.0,206.73302292339588,193.0,18662.0,True
6557,108,6330.0,133.8720601970554,574.0,13366.0,True
5339,165,8903.0,318.2723387912099,494.0,10794.0,True
9893,178,1173.0,223.94242282406663,244.0,18525.0,True
7509,58,5093.0,231.82202618395814,192.0,14605.0,True
9130,79,2349.0,281.07448734545153,317.0,17354.0,True
3779,77,12316.0,256.2159670320191,303.0,7389.0,True
1561,117,16145.0,344.6038044851038,349.0,3561.0,True
9717,31,1453.0,236.01461496691653,294.0,18254.0,True
9984,193,641.0,341.6666951550004,626.0,19076.0,True
9898,151,1178.0,357.40009972393295,250.0,18540.0,True
8308,184,3839.0,304.68591509148814,191.0,15882.0,True
5554,154,8691.0,258.42797430266023,260.0,11032.0,True
9620,197,1586.0,254.77177220939728,303.0,18137.0,True
6714,54,6290.0,257.20886226464296,377.0,13439.0,True
9027,139,2630.0,343.05096484689074,213.0,17100.0,True
9824,59,1473.0,141.91643226770816,110.0,18258.0,True
4859,9,10428.0,231.2811663318742,77.0,9304.0,True
9747,162,1258.0,211.57663913202214,459.0,18479.0,True
7762,145,4725.0,186.87199423409052,240.0,15013.0,True
924,191,17592.0,286.29438531440076,207.0,2146.0,True
9797,199,1305.0,305.11172599441414,333.0,18433.0,True
8046,5,4180.0,366.69065179527894,333.0,15558.0,True
5308,13,9256.0,294.19379307597944,257.0,10483.0,True
9539,72,1901.0,401.32269310518603,116.0,17838.0,True
9267,37,2211.0,284.48670084955285,281.0,17530.0,True
9810,25,1473.0,268.71426003503814,156.0,18269.0,True
9954,108,869.0,214.8542634805082,457.0,18875.0,True
9995,180,673.0,199.6732470033603,601.0,19071.0,True
9684,75,1407.0,346.0407823203001,424.0,18337.0,True
9953,23,355.0,153.83771340495247,976.0,19390.0,True
9110,52,2273.0,250.96522265183728,470.0,17472.0,True
5767,106,8179.0,383.2819394410749,342.0,11572.0,True
9919,142,477.0,242.9123442753209,948.0,19276.0,True
2769,30,14331.0,245.44374641998104,135.0,5423.0,True
8211,12,3714.0,228.16212177154424,511.0,16042.0,True
9796,83,1412.0,234.20887833451008,245.0,18345.0,True
8491,85,3441.0,136.86789220080965,300.0,16316.0,True
9600,95,1691.0,381.5631311740236,265.0,18069.0,True
9673,158,831.0,373.7359338662758,1034.0,18931.0,True
6102,49,7635.0,199.73625327185772,202.0,12127.0,True
5729,33,8306.0,345.1354129674562,308.0,11457.0,True
9875,134,1250.0,108.80225033140633,269.0,18516.0,True
9333,135,1935.0,203.65020298427825,474.0,17834.0,True
1172,53,17034.0,198.6321963234519,257.0,2738.0,True
7108,81,5801.0,166.0535836116553,193.0,13971.0,True
9719,107,1569.0,292.4065372315906,243.0,18204.0,True
8378,43,3483.0,422.34952869788077,482.0,16290.0,True
8219,88,3792.0,408.9706838290922,440.0,15982.0,True
9918,123,320.0,184.36706610680488,1131.0,19457.0,True
6915,171,6016.0,146.60173551978502,313.0,13761.0,True
2756,94,13946.0,309.5941771982268,577.0,5831.0,True
9803,14,1354.0,335.6888088131818,318.0,18425.0,True
8418,20,3423.0,267.0416252105067,487.0,16356.0,True
7229,102,5351.0,157.9639804460051,463.0,14429.0,True
8148,47,4231.0,220.3509517357306,137.0,15550.0,True
6140,131,7424.0,290.119392570883,373.0,12359.0,True
9388,130,2066.0,314.987377541698,261.0,17718.0,True
8962,174,2831.0,417.35139896136803,183.0,16955.0,True
9981,24,170.0,100.36132560090087,1177.0,19616.0,True
9178,144,2432.0,429.5014973027387,249.0,17355.0,True
9757,92,1127.0,234.5784417744743,625.0,18663.0,True
9748,26,1348.0,182.05160375032176,422.0,18443.0,True
8873,100,2805.0,261.5380923993831,356.0,16990.0,True
6636,4,6623.0,245.07495200396792,251.0,13174.0,True
9102,109,1811.0,397.5478640000557,1002.0,17992.0,True
9239,176,2327.0,274.22273677625975,268.0,17476.0,True
8827,147,2395.0,380.74135379328374,863.0,17409.0,True
9449,196,2084.0,292.23913184639696,155.0,17720.0,True
8966,41,2321.0,168.8473868962272,706.0,17483.0,True
9716,10,1372.0,389.47959858296934,475.0,18434.0,True
9736,152,1514.0,243.0777911020562,298.0,18292.0,True
8153,154,3906.0,238.63184379298428,484.0,15907.0,True
9248,192,1601.0,380.4185584882435,995.0,18213.0,True
6257,163,7232.0,249.8442815861971,356.0,12584.0,True
5770,124,8407.0,260.2018326819237,177.0,11410.0,True
6680,148,6337.0,326.54397288167115,484.0,13480.0,True
9914,34,330.0,163.7219281968196,1164.0,19487.0,True
8225,183,3932.0,311.69682911049637,336.0,15888.0,True
9740,27,901.0,365.2589381674713,923.0,18921.0,True
9624,74,1686.0,288.8386821097394,301.0,18136.0,True
9613,62,1633.0,141.3913449981767,368.0,18191.0,True
6894,128,5688.0,239.47952374072233,729.0,14139.0,True
6389,191,7065.0,407.6361226987582,286.0,12762.0,True
7997,171,3937.0,352.57343772238255,733.0,15891.0,True
7588,193,4728.0,278.5063107954205,569.0,15107.0,True
9611,28,1680.0,231.0655320559856,337.0,18157.0,True
8719,32,3195.0,321.08235964145086,270.0,16642.0,True
6764,196,6469.0,358.84805778318724,227.0,13369.0,True
5890,18,8204.0,304.5571097169687,135.0,11637.0,True
1901,90,15411.0,218.4895406679272,644.0,4431.0,True
9726,118,1564.0,218.4197773483426,306.0,18280.0,True
9846,187,1187.0,249.68926191816766,457.0,18663.0,True
9683,56,1233.0,237.27143910602624,713.0,18623.0,True
8672,65,2993.0,178.04882022123687,570.0,16865.0,True
7204,175,5628.0,264.4035482096092,306.0,14237.0,True
2021,20,15428.0,249.39991761733853,430.0,4438.0,True
7533,31,5092.0,368.58511999638085,334.0,14774.0,True
9728,115,1711.0,264.0371306355697,181.0,18158.0,True
9413,182,2120.0,198.76015968795087,241.0,17749.0,True
9960,57,1300.0,174.085885794674,147.0,18570.0,True
8798,189,2929.0,307.89144726030315,442.0,16946.0,True
9849,2,1394.0,138.90548348546204,272.0,18483.0,True
9799,29,1429.0,326.59679277344156,343.0,18448.0,True
9666,166,1448.0,136.13753397185707,544.0,18430.0,True
6047,19,7806.0,220.72183185354035,265.0,12078.0,True
9961,133,996.0,247.9292182972689,465.0,18890.0,True
7830,58,4089.0,304.99539407031233,917.0,15797.0,True
9065,64,2027.0,401.6095283265717,915.0,17859.0,True
9432,160,1945.0,220.93755025589155,403.0,17942.0,True
4671,9,10811.0,286.03733837905986,208.0,9076.0,True
6114,39,7616.0,154.32676196487557,349.0,12289.0,True
9957,47,647.0,145.07012413766677,839.0,19258.0,True
9699,53,1431.0,304.99954439005495,542.0,18476.0,True
9971,113,1067.0,220.8344005484862,407.0,18842.0,True
9990,76,983.0,272.0287638269473,463.0,18926.0,True
9181,89,2282.0,164.74135069902113,519.0,17627.0,True
5659,161,8043.0,261.8006085422598,860.0,11869.0,True
6808,153,6351.0,231.91098487958092,337.0,13565.0,True
8450,181,3843.0,372.12265031467086,137.0,16073.0,True
8839,68,3006.0,320.78483087956477,342.0,16913.0,True
9851,44,1366.0,172.7566808495004,344.0,18560.0,True
9629,178,1901.0,253.70986114452393,185.0,18026.0,True
8634,16,3253.0,305.37542378735475,433.0,16675.0,True
8076,121,4433.0,221.56274881800704,201.0,15496.0,True
3395,119,12609.0,239.6126604750159,914.0,7325.0,True
4082,174,11810.0,253.0271570440734,404.0,8126.0,True
8247,195,4069.0,332.7547822294221,276.0,15869.0,True
8630,146,3370.0,260.3097715427893,335.0,16569.0,True
9398,81,2362.0,192.4214053444109,97.0,17577.0,True
9765,105,1464.0,386.6964010364324,429.0,18476.0,True
9418,186,2130.0,222.03813539560937,298.0,17810.0,True
4015,128,12043.0,175.8516597598671,312.0,7900.0,True
8321,31,4059.0,142.99788243335823,181.0,15884.0,True
5490,55,9056.0,215.24432346149644,280.0,10889.0,True
8755,96,3423.0,185.55726016461065,107.0,16522.0,True
9829,185,1554.0,205.79886720706688,232.0,18393.0,True
8781,155,3016.0,192.1911128218525,464.0,16937.0,True
9439,27,2198.0,257.09974071029853,208.0,17757.0,True
9857,93,1397.0,329.17529664861985,337.0,18560.0,True
9534,157,2116.0,365.48830369202796,132.0,17842.0,True
8808,122,3122.0,289.5371527423576,317.0,16837.0,True
4920,183,9953.0,412.7550302111879,651.0,10008.0,True
8660,67,3411.0,254.83455512055903,278.0,16550.0,True
9588,81,1830.0,354.5958790983993,344.0,18134.0,True
9928,63,627.0,146.8026818408366,997.0,19339.0,True
8482,198,3651.0,466.25358384881537,314.0,16316.0,True
9241,85,2272.0,318.6318191831406,485.0,17695.0,True
8879,145,2435.0,434.93126975934126,889.0,17534.0,True
7390,116,5551.0,322.64778065101615,210.0,14419.0,True
7841,51,4766.0,316.50590969033317,303.0,15205.0,True
9189,139,2502.0,300.4634363329873,351.0,17471.0,True
5242,3,8931.0,226.563238563625,986.0,11042.0,True
8920,1,2986.0,332.2126480961213,292.0,16989.0,True
8393,35,3616.0,284.0472716942225,534.0,16359.0,True
7025,80,5992.0,178.0404186110358,339.0,13985.0,True
7713,69,4930.0,216.2485881264644,350.0,15051.0,True
8860,144,2952.0,289.27331832846454,431.0,17035.0,True
9973,81,1213.0,254.64452391236546,340.0,18775.0,True
8423,79,3625.0,309.01091597346834,488.0,16367.0,True
9606,172,1550.0,270.2238076091144,636.0,18447.0,True
5186,102,9673.0,449.01033722876275,387.0,10326.0,True
8875,162,3126.0,318.3571653550273,234.0,16873.0,True
9822,70,1601.0,329.5287609632491,252.0,18398.0,True
9343,49,2431.0,146.13119594777345,199.0,17570.0,True
9409,22,2064.0,188.01958934018015,440.0,17940.0,True
9548,72,1892.0,429.38333875454606,373.0,18112.0,True
9290,136,2477.0,200.2566804598291,232.0,17530.0,True
5612,108,8729.0,302.7219493468864,390.0,11282.0,True
423,91,18128.0,292.80196435696723,928.0,1883.0,True
9731,168,1672.0,278.6068289486494,358.0,18340.0,True
831,34,17947.0,282.48596840348733,297.0,2069.0,True
7614,111,5141.0,260.9958259490244,300.0,14877.0,True
4966,191,10184.0,369.511824073309,376.0,9834.0,True
7954,101,4674.0,139.67811623843886,252.0,15346.0,True
9660,42,1904.0,273.1725839324156,238.0,18119.0,True
8679,86,3420.0,351.9422055488016,305.0,16603.0,True
8064,140,4330.0,369.1321905941173,428.0,15694.0,True
9835,141,778.0,244.45273475183822,1065.0,19246.0,True
4042,109,11846.0,437.65940196288926,550.0,8180.0,True
9828,77,1591.0,266.39503229835424,282.0,18438.0,True
6731,73,6451.0,223.67815864256775,492.0,13579.0,True
5954,120,8038.0,321.3470722154691,364.0,11993.0,True
4768,59,10699.0,165.71249775673644,289.0,9332.0,True
9515,15,1958.0,341.1158827980903,401.0,18077.0,True
9769,175,1736.0,189.95095356177072,252.0,18306.0,True
9776,190,927.0,345.4142942764893,1051.0,19117.0,True
9752,167,1474.0,305.90693820731116,544.0,18571.0,True
9142,29,2740.0,279.64097628558625,250.0,17305.0,True
9697,125,1338.0,302.7502445402583,781.0,18711.0,True
4520,176,11256.0,74.48339361877386,217.0,8797.0,True
9549,93,1963.0,283.8795955221449,361.0,18100.0,True
9212,115,2522.0,314.71414537109507,377.0,17544.0,True
9972,82,1233.0,198.38404045380716,403.0,18838.0,True
7122,150,5685.0,284.4051843049545,589.0,14388.0,True
9906,40,529.0,387.4241676065686,1242.0,19549.0,True
8665,69,3488.0,239.73650508413283,307.0,16593.0,True
8844,180,3338.0,229.36095104357872,169.0,16746.0,True
8999,170,2960.0,284.5942570860387,298.0,17128.0,True
4787,33,10324.0,413.1163592595469,689.0,9764.0,True
9927,8,1414.0,266.32864404018795,333.0,18675.0,True
9614,99,1391.0,340.82087480414873,873.0,18699.0,True
9813,24,1712.0,190.26267576366914,261.0,18380.0,True
5544,48,9034.0,250.822943638585,319.0,11058.0,True
9302,104,2295.0,151.99562870936575,480.0,17799.0,True
9147,78,2280.0,183.7833336846229,751.0,17814.0,True
9338,142,2464.0,309.8778250743025,263.0,17631.0,True
9017,45,3038.0,379.04670815630783,187.0,17059.0,True
9353,38,2617.0,204.55448857441414,100.0,17485.0,True
7265,121,5726.0,377.9172156305859,374.0,14378.0,True
9675,23,1884.0,267.17699760697394,322.0,18220.0,True
6398,37,7180.0,258.6413552059055,433.0,12925.0,True
9938,83,1446.0,293.4272336408021,297.0,18661.0,True
8032,152,4190.0,248.36508023548063,714.0,15918.0,True
8530,149,3794.0,268.0508105188137,223.0,16315.0,True
7761,124,4994.0,349.1137074186405,344.0,15116.0,True
9030,76,2763.0,347.05450600628404,461.0,17350.0,True
8287,182,3926.0,199.89781101893047,531.0,16188.0,True
9732,21,1950.0,479.8622954918809,187.0,18169.0,True
8489,164,3671.0,261.1069196905764,435.0,16450.0,True
8768,181,2881.0,323.87379594376665,796.0,17243.0,True
9470,97,2027.0,190.38242271337666,502.0,18100.0,True
5947,53,8108.0,427.35810961901797,398.0,12020.0,True
9256,164,2549.0,441.53066397808993,353.0,17581.0,True
5246,98,9855.0,386.0588105421095,211.0,10275.0,True
9132,135,2737.0,298.1631422914626,354.0,17394.0,True
7646,125,5299.0,250.85124476873767,211.0,14833.0,True
9542,188,2208.0,359.1477465277246,199.0,17924.0,True
9760,15,1812.0,379.40258502209275,284.0,18324.0,True
8579,11,3602.0,240.88329295049957,374.0,16536.0,True
9319,13,2520.0,317.5812861219248,276.0,17618.0,True
9276,190,2287.0,249.0960994582218,585.0,17851.0,True
9240,74,2331.0,272.02578727898526,598.0,17808.0,True
9865,107,744.0,409.08413925472064,1165.0,19396.0,True
9962,66,1485.0,151.39353935407053,229.0,18656.0,True
6282,153,7573.0,294.77025236237694,288.0,12573.0,True
8838,143,2802.0,284.3865708193167,779.0,17346.0,True
7741,117,5053.0,244.767822439248,363.0,15098.0,True
9592,84,1410.0,347.8752472769875,948.0,18743.0,True
4900,51,10628.0,360.4609119542865,217.0,9527.0,True
7188,195,6091.0,221.1077110028301,178.0,14066.0,True
9505,156,2000.0,189.24094266547047,497.0,18160.0,True
6068,133,7616.0,452.9935669972916,703.0,12556.0,True
9576,177,1926.0,334.7475230019911,468.0,18246.0,True
8346,114,3700.0,414.86518775787465,737.0,16474.0,True
9254,100,2757.0,205.58738215588585,192.0,17419.0,True
7941,128,4684.0,229.75617661971836,423.0,15500.0,True
9693,58,1893.0,301.8239773949302,366.0,18293.0,True
9801,50,1669.0,223.06877643551064,412.0,18518.0,True
7135,178,6040.0,184.90846138833595,329.0,14150.0,True
7919,194,4677.0,183.21080030024748,472.0,15515.0,True
6303,132,7645.0,219.1760111126791,220.0,12551.0,True
9966,19,1024.0,431.6126082097733,743.0,19172.0,True
5461,60,9175.0,264.70364981806017,484.0,11022.0,True
7894,112,4941.0,360.87537577808007,265.0,15258.0,True
8971,126,3287.0,324.77696651036,127.0,16912.0,True
8919,193,3225.0,316.654468475823,280.0,16977.0,True
8026,176,4554.0,382.09043084628826,448.0,15649.0,True
8736,19,2925.0,423.15935016109927,887.0,17280.0,True
7273,16,5963.0,241.22441290753204,232.0,14246.0,True
7068,145,6283.0,402.80785068621094,223.0,13929.0,True
6591,158,6640.0,452.07710127635534,727.0,13575.0,True
4051,143,12334.0,371.05862729370006,243.0,7884.0,True
9855,5,1134.0,486.7215213309712,866.0,19085.0,True
9827,111,1743.0,243.88394781389675,326.0,18479.0,True
9729,148,1232.0,259.1235271704775,1014.0,18991.0,True
9498,116,2295.0,151.13030412904925,276.0,17929.0,True
9982,0,1411.0,206.25161252804247,370.0,18815.0,True
9356,95,2476.0,193.0774261035957,356.0,17750.0,True
9947,6,1222.0,255.86920171694607,610.0,19008.0,True
8906,187,3060.0,265.8370679030589,493.0,17172.0,True
8277,47,4282.0,351.81341981846737,303.0,15950.0,True
8646,46,3645.0,225.81095909079943,337.0,16591.0,True
8115,162,4599.0,319.3525841974039,282.0,15647.0,True
9570,40,2031.0,296.09405646534475,448.0,18215.0,True
8126,112,4386.0,246.0924926093544,476.0,15865.0,True
8434,123,4079.0,296.36114181225156,280.0,16181.0,True
5774,173,8822.0,242.207732319253,202.0,11439.0,True
9787,184,1103.0,261.0266670632943,1085.0,19171.0,True
5515,62,9156.0,193.9064809325114,453.0,11118.0,True
9948,137,983.0,181.57632377540168,897.0,19295.0,True
987,90,17982.0,374.13713132836847,219.0,2297.0,True
8572,26,3946.0,289.23259272937247,185.0,16335.0,True
5288,109,9720.0,325.54241534299086,384.0,10566.0,True
9020,138,3115.0,234.70300067398426,295.0,17173.0,True
9833,64,1589.0,357.12273431545435,536.0,18703.0,True
9450,71,2472.0,180.98820052409056,255.0,17820.0,True
9883,78,1507.0,295.2060674917293,528.0,18787.0,True
6749,86,6812.0,404.86281534041535,365.0,13485.0,True
9959,177,1399.0,256.3191700375135,481.0,18903.0,True
7716,180,5248.0,414.0432780972324,353.0,15055.0,True
8146,138,4163.0,452.1930839699954,737.0,16149.0,True
9709,134,1168.0,160.00723223506023,1200.0,19149.0,True
9936,171,1308.0,333.3611924896199,648.0,19009.0,True
8718,186,3674.0,349.0670995128237,274.0,16644.0,True
7527,185,5448.0,240.85946973259541,438.0,14872.0,True
5833,60,8733.0,364.3827048888481,218.0,11587.0,True
4762,14,10801.0,410.9165308013165,486.0,9520.0,True
7185,2,6083.0,335.72207733391434,358.0,14243.0,True
9988,57,1327.0,275.41540118816675,539.0,18999.0,True
9880,3,1598.0,262.11659138887023,476.0,18732.0,True
7446,82,5677.0,333.5409156308531,338.0,14654.0,True
8358,120,4345.0,201.8889117016823,225.0,15989.0,True
8913,83,3064.0,298.5905761589298,585.0,17270.0,True
8336,67,4206.0,264.18369087505243,405.0,16130.0,True
727,114,18524.0,286.49506772477076,254.0,1833.0,True
9860,159,1739.0,274.716041618022,398.0,18622.0,True
6129,86,8058.0,424.0628285499644,344.0,12308.0,True
8981,149,3254.0,476.35586056718523,316.0,17113.0,True
8752,56,3504.0,247.22332485181633,454.0,16863.0,True
6273,21,7457.0,327.3857607332031,643.0,12915.0,True
9483,7,2433.0,150.43471843748262,316.0,17941.0,True
7173,118,6163.0,470.4736330071382,347.0,14213.0,True
6943,52,6448.0,362.1791826752178,417.0,13928.0,True
9492,96,2537.0,333.1564702211166,200.0,17840.0,True
5858,132,8701.0,285.0987580764287,240.0,11680.0,True
9429,25,2364.0,335.7101495691249,483.0,18021.0,True
8954,190,3411.0,163.46960669383662,220.0,16976.0,True
8310,196,4014.0,323.3466673394122,680.0,16376.0,True
7715,76,5394.0,300.7004161283212,310.0,15012.0,True
8960,34,3195.0,264.6223513943893,446.0,17212.0,True
8720,85,3726.0,407.0879444400194,311.0,16684.0,True
1879,146,16195.0,244.27563685210376,485.0,4219.0,True
8319,133,4362.0,405.0172702053499,351.0,16053.0,True
8843,10,3348.0,225.18110147768326,503.0,17080.0,True
9894,102,1786.0,332.04202864858473,361.0,18642.0,True
6549,123,7382.0,311.6039135443013,272.0,13054.0,True
7819,19,4839.0,511.2291876041975,736.0,15605.0,True
8666,136,3791.0,322.4569682199427,367.0,16654.0,True
9669,131,2157.0,327.7379972931531,402.0,18290.0,True
10000,170,1237.0,299.76588762329783,742.0,19214.0,True
6092,183,8360.0,218.0778978781751,196.0,12091.0,True
9913,38,1074.0,493.4398166008294,1058.0,19379.0,True
5575,24,9079.0,300.3251150052055,567.0,11375.0,True
9445,138,2524.0,279.1958145164863,372.0,17932.0,True
7846,18,5221.0,357.70166069160587,331.0,15238.0,True
1816,62,16560.0,323.9445395318631,255.0,3902.0,True
5259,14,9854.0,363.26677253679924,517.0,10610.0,True
9482,46,2399.0,342.1545530511031,442.0,18065.0,True
9370,187,2650.0,228.52239938007597,407.0,17819.0,True
4513,28,11715.0,276.9643282665721,188.0,8754.0,True
9812,27,1907.0,252.69953710451503,445.0,18563.0,True
9840,17,1871.0,215.89037955421452,413.0,18605.0,True
8123,60,4880.0,275.0638684813079,225.0,15607.0,True
9497,147,1876.0,276.8460290553829,965.0,18617.0,True
9547,184,2143.0,195.98981679315654,612.0,18351.0,True
6607,199,7135.0,262.1664580884114,478.0,13360.0,True
2737,194,14754.0,338.7185741191815,529.0,5742.0,True
9994,166,959.0,256.79254350182583,1070.0,19539.0,True
369,113,19165.0,271.4795690996485,491.0,1335.0,True
8923,74,3512.0,279.12336665026766,287.0,16989.0,True
8990,94,3252.0,250.11733128131365,438.0,17251.0,True
5619,1,9277.0,215.2928411154519,315.0,11227.0,True
8006,91,5031.0,431.7083339014665,301.0,15473.0,True
9733,127,2054.0,293.28186109925053,470.0,18454.0,True
32,133,20052.0,422.2601813943078,378.0,458.0,True
9433,5,2751.0,292.12921825481874,219.0,17760.0,True
9221,94,3023.0,202.34146235885794,300.0,17489.0,True
9785,43,2300.0,224.90422304520766,129.0,18213.0,True
9543,127,2531.0,207.8179636273978,261.0,17986.0,True
9952,33,1636.0,442.56570605841404,471.0,18881.0,True
4283,95,11942.0,357.9802812304244,469.0,8582.0,True
9804,198,1929.0,179.1382852700337,500.0,18607.0,True
9956,48,1459.0,271.61046412666434,659.0,19078.0,True
7548,167,5665.0,295.8857081032449,412.0,14874.0,True
9411,189,2539.0,331.570824692614,492.0,18000.0,True
5558,98,9292.0,249.90903080404902,474.0,11250.0,True
7691,68,5221.0,216.6895161617649,647.0,15323.0,True
9780,103,2169.0,301.61141255249294,312.0,18385.0,True
8675,120,4033.0,141.27668246963145,226.0,16523.0,True
2192,183,15943.0,437.999574554871,300.0,4615.0,True
4176,2,12333.0,258.48490834659225,299.0,8227.0,True
9955,152,1209.0,208.26321631827554,935.0,19354.0,True
7379,23,6179.0,385.8876954451605,199.0,14395.0,True
6054,149,8362.0,200.51850076680418,387.0,12214.0,True
9839,31,1674.0,419.72642684201264,714.0,18905.0,True
6593,185,7504.0,282.35258269468864,224.0,13076.0,True
9967,176,1733.0,211.06630409940573,419.0,18849.0,True
9310,3,3043.0,279.3475388762169,215.0,17545.0,True
8507,7,4282.0,171.0785972515804,265.0,16309.0,True
9965,175,1251.0,285.2138473779647,915.0,19343.0,True
9113,130,3159.0,162.70494945660977,437.0,17442.0,True
9744,58,1488.0,362.4841613062354,1113.0,19122.0,True
4769,84,10930.0,363.37211609628736,654.0,9697.0,True
9647,105,2554.0,304.5768573950547,213.0,18075.0,True
9520,139,2688.0,166.0157981252359,249.0,17942.0,True
7909,107,4658.0,256.6041524150078,960.0,15978.0,True
7880,21,5395.0,353.24282312431455,273.0,15246.0,True
9219,112,3008.0,264.0331483548414,457.0,17637.0,True
9528,158,2795.0,396.9648652837908,150.0,17853.0,True
9872,2,1375.0,323.5757532750382,1040.0,19285.0,True
8740,159,4099.0,310.0824101479767,169.0,16566.0,True
9691,89,2131.0,437.30826395373947,613.0,18539.0,True
8402,35,4539.0,345.99304182180794,293.0,16133.0,True
9929,44,1693.0,190.7129298426965,634.0,18979.0,True
9832,168,1853.0,429.34363864678596,660.0,18826.0,True
7975,30,4898.0,341.48011474324795,651.0,15781.0,True
8023,68,4900.0,274.36931613981926,584.0,15780.0,True
6426,100,7829.0,310.45480499265085,304.0,12860.0,True
4635,74,11594.0,200.36109770851354,295.0,9095.0,True
9126,26,3505.0,298.1280709498307,162.0,17187.0,True
8876,110,3639.0,404.25538745280085,416.0,17056.0,True
5681,19,9035.0,115.08432907524808,614.0,11681.0,True
9686,130,2570.0,222.1252537089175,228.0,18147.0,True
9806,193,2380.0,197.38195489788328,232.0,18341.0,True
8730,38,3808.0,337.54817096088505,536.0,16918.0,True
9997,163,2024.0,200.1281125031924,232.0,18703.0,True
7054,116,6788.0,302.08195893084644,252.0,13941.0,True
6185,146,8317.0,215.3162124358995,332.0,12414.0,True
7075,42,6177.0,307.3553418474284,841.0,14556.0,True
6703,47,7480.0,288.04349769252445,218.0,13263.0,True
6318,82,8079.0,174.0031494351513,306.0,12669.0,True
9466,161,2982.0,287.85875037660816,177.0,17772.0,True
9920,13,1822.0,219.96018853619427,611.0,18941.0,True
9774,183,1524.0,419.76350043710323,1179.0,19240.0,True
9979,79,1822.0,280.5734770751936,504.0,18942.0,True
9711,71,1967.0,353.0658859240253,847.0,18800.0,True
1602,111,17135.0,200.28672870395144,377.0,3665.0,True
9687,113,2603.0,217.4023789827339,286.0,18207.0,True
5591,44,9756.0,301.7677405667556,207.0,11054.0,True
9048,8,3598.0,295.475593799598,296.0,17213.0,True
9974,37,1892.0,218.96785658650225,485.0,18920.0,True
6445,166,7690.0,222.14680044577233,539.0,13127.0,True
8650,110,4365.0,332.9727150522068,198.0,16454.0,True
9163,97,3298.0,255.48089839608494,448.0,17531.0,True
1954,79,16678.0,418.3536817080683,290.0,4170.0,True
7007,134,6900.0,232.76745425652297,330.0,13951.0,True
8111,78,5226.0,220.20729341154444,313.0,15669.0,True
9859,123,2565.0,253.32876879296757,113.0,18336.0,True
8651,134,4388.0,393.04121826775076,258.0,16514.0,True
9781,135,2598.0,275.69100412175953,232.0,18307.0,True
3317,170,13944.0,457.184052433184,681.0,6961.0,True
1963,137,16226.0,417.3745847101668,822.0,4714.0,True
6238,177,8242.0,308.05673997512554,505.0,12704.0,True
6062,23,8932.0,296.4042423078561,212.0,12055.0,True
8456,150,4751.0,190.38715006723245,305.0,16248.0,True
9694,131,2133.0,357.4656123162076,946.0,18874.0,True
4779,52,11657.0,438.6045226559498,291.0,9351.0,True
3112,40,14104.0,257.2555873240038,990.0,6912.0,True
9844,180,2636.0,286.26765043787805,187.0,18388.0,True
6846,186,7412.0,425.24085855370697,305.0,13615.0,True
9646,142,2863.0,255.28350415491312,305.0,18166.0,True
7187,185,6965.0,415.5832075483273,218.0,14103.0,True
9793,95,1885.0,332.07881870162583,1111.0,19204.0,True
8883,140,4236.0,229.623689504198,206.0,16855.0,True
2002,157,16675.0,279.51938276275587,460.0,4432.0,True
8991,117,4034.0,298.25304648018295,265.0,17079.0,True
6743,65,7422.0,443.9959847653751,594.0,13706.0,True
7986,138,5799.0,247.52063351412886,194.0,15342.0,True
5264,24,10670.0,237.67568183991443,370.0,10474.0,True
8405,141,5021.0,202.2046079781974,303.0,16147.0,True
9861,107,2737.0,199.0952004819022,212.0,18436.0,True
6042,148,9047.0,390.5902435794888,334.0,12137.0,True
9674,38,2717.0,147.47747286501115,576.0,18474.0,True
9573,152,3243.0,226.01971543774673,240.0,18014.0,True
4972,175,11474.0,430.5483775895758,322.0,9790.0,True
5401,46,10303.0,253.95776205143147,570.0,10966.0,True
2614,169,15895.0,337.2058993966037,379.0,5385.0,True
9015,137,3699.0,311.51345120266865,714.0,17582.0,True
4901,40,11585.0,489.44741096935695,390.0,9705.0,True
4521,154,12562.0,315.9199242849093,225.0,8806.0,True
7180,107,7292.0,137.74481465079606,224.0,14105.0,True
8802,184,4418.0,325.6942472655844,486.0,16999.0,True
7037,123,7021.0,327.38741658841997,801.0,14472.0,True
3679,87,14441.0,394.2949353123964,230.0,7141.0,True
9010,169,4595.0,275.1179472048258,308.0,17170.0,True
8208,169,5832.0,306.25067715730194,470.0,15993.0,True
8304,38,6113.0,479.6602218513748,292.0,15975.0,True


==> data4results/train_710_deploy_on18-21__2/mileage.csv <==
0,88822.96941779138,0
1,98596.24119128763,0
2,86040.03424817052,0
3,82159.15919900418,0
4,78387.11755767705,0
5,89098.60643091948,0
6,84879.86393202405,0
7,84643.42063767357,0
8,92724.18859621223,0
9,77019.07586677243,0
10,84796.08233140937,0
11,81202.33315316214,0
12,82899.32215097596,0
13,90755.8884233927,0
14,91409.32462242313,0
15,84995.05941823438,0
16,83733.75775193355,0
17,84620.01119589625,0
18,85624.50047424462,0
19,94827.30162643563,0
20,80337.93763546943,0
21,96043.0879496069,0
22,84604.74382939003,0
23,88946.25210581259,0
24,84655.86143341532,0
25,92590.8371797847,0
26,87413.01670303982,0
27,84863.69807921443,0
28,87046.84134125125,0
29,84285.84883141305,0
30,90718.9945423349,0
31,88780.52842600599,0
32,66583.07684538765,0
33,84588.94817784103,0
34,90501.02610943293,0
35,85534.51869560224,0
36,88471.8893860585,0
37,75094.33926940526,0
38,93261.7261068825,0
39,78877.11918038719,0
40,99613.29380251688,0
41,79768.07895476843,0
42,88998.67544979087,0
43,87776.55901300481,0
44,81726.14879502259,0
45,85189.85804507667,0
46,85372.81413580259,0
47,88080.73872940626,0
48,88440.5291614044,0
49,87572.65344772144,0
50,82653.25456066449,0
51,84026.80478694868,0
52,84351.26445480794,0
53,88009.11644521967,0
54,78395.20257653967,0
55,82918.42486940506,0
56,85791.12528057193,0
57,84058.11131090511,0
58,85777.00522290709,0
59,75471.43363410764,0
60,85007.01933269491,0
61,81619.34820982006,0
62,81606.5750335608,0
63,82141.28815659013,0
64,95967.61294067753,0
65,87215.92425958502,0
66,89851.60631209693,0
67,84533.12123380153,0
68,84747.65859072068,0
69,84793.70577995604,0
70,83415.56984379076,0
71,81374.79467754661,0
72,85500.41530254428,0
73,83667.4571202418,0
74,86788.35735801657,0
75,77707.18645283996,0
76,84261.50460248263,0
77,89011.59710916794,0
78,82954.25075533013,0
79,94356.03206156546,0
80,84799.69439671101,0
81,78036.63244836945,0
82,91484.89870794915,0
83,85621.33937601799,0
84,81177.54109721756,0
85,84309.53425871661,0
86,85046.92087952381,0
87,83381.33079014928,0
88,84044.13255298279,0
89,85329.43013088242,0
90,85602.81283853605,0
91,85122.80115293365,0
92,81878.12275708746,0
93,83836.18746924066,0
94,86426.46653494984,0
95,93164.49922365235,0
96,86401.82926300418,0
97,80314.49748346246,0
98,89079.83498666604,0
99,78380.46838014464,0
100,91474.77627593,0
101,81960.41054709716,0
102,86832.69315021903,0
103,84789.11996185622,0
104,79400.34081590889,0
105,87264.93292290713,0
106,88911.87632354216,0
107,92113.57547230793,0
108,85813.34591634004,0
109,85898.9774877899,0
110,84077.56761716239,0
111,83523.30112035747,0
112,88709.37674995339,0
113,89034.4836833841,0
114,90458.4315825517,0
115,87507.28769348554,0
116,92740.19133903227,0
117,92790.26689014478,0
118,88181.1788404445,0
119,82423.27889699928,0
120,91613.52150933257,0
121,83387.42395361766,0
122,82428.0922456164,0
123,97276.4211365369,0
124,86709.26251496522,0
125,84442.19324240134,0
126,82073.16443507616,0
127,86376.54677253969,0
128,84290.46320091409,0
129,88116.92187451619,0
130,84871.77054253987,0
131,84327.00043784652,0
132,84039.41463129439,0
133,91293.04798821732,0
134,87241.75271089282,0
135,95277.68559025903,0
136,86582.86199521518,0
137,102916.42658382352,0
138,87675.15472012275,0
139,89755.38318989349,0
140,85569.16263304063,0
141,88656.48649742438,0
142,92368.39789281816,0
143,86648.27005419039,0
144,85779.77164671359,0
145,88799.68839541361,0
146,89701.54482117775,0
147,87072.21947431099,0
148,83619.55760824934,0
149,87852.627551987,0
150,85395.56005502252,0
151,82624.4191977457,0
152,90209.94866100716,0
153,82128.88945584538,0
154,88358.29793275964,0
155,89738.5476145664,0
156,91878.77475650416,0
157,86357.99632028183,0
158,84013.75263863176,0
159,87271.2631133742,0
160,82512.59951933872,0
161,86356.53535185092,0
162,89558.27162418804,0
163,87038.66518411083,0
164,77555.38371253433,0
165,79427.28083561492,0
166,82390.25108249801,0
167,78469.91587607836,0
168,87598.90402519582,0
169,84051.85308529653,0
170,93575.69050953853,0
171,83414.02090542551,0
172,87765.08538203783,0
173,90116.00377319519,0
174,79930.66342187359,0
175,87176.0218238257,0
176,88704.94533211282,0
177,86314.906244795,0
178,85583.26705076809,0
179,87804.44793897927,0
180,90528.34884370807,0
181,90853.14729126565,0
182,82986.46302231049,0
183,92743.71025322666,0
184,87997.26772447691,0
185,94995.87064366064,0
186,87586.83406413582,0
187,87587.08218711634,0
188,85572.02704384828,0
189,81557.17294859955,0
190,86069.82595164375,0
191,79214.6275658767,0
192,83551.95472444566,0
193,88088.87444851008,0
194,84465.32966432977,0
195,82210.51086049157,0
196,85904.0533841089,0
197,83418.92683823752,0
198,84194.66131243309,0
199,85255.76164365612,0


==> data4results/train_710_deploy_on18-21__2/requests.csv <==
1,104,219.0,130.83247034108012,287.0,288.0,False
33,113,226.0,85.88747668867626,258.0,343.0,False
61,148,235.0,117.15131556272391,216.0,346.0,False
5,13,195.0,138.45679112668233,406.0,416.0,False
22,122,398.0,148.16445117479978,204.0,249.0,True
64,153,179.0,80.16097272789389,337.0,470.0,False
133,184,184.0,103.7097913354451,190.0,472.0,False
29,115,196.0,141.36027617776978,413.0,485.0,False
41,130,167.0,129.854469391781,433.0,532.0,False
42,132,315.0,234.4175615801302,304.0,405.0,False
132,140,213.0,144.1261480828582,260.0,542.0,False
9,12,582.0,205.14960325488894,185.0,203.0,True
10,101,489.0,155.62726958552562,280.0,299.0,False
8,111,536.0,148.12283087354814,241.0,257.0,True
21,129,459.0,238.36174470853283,303.0,344.0,False
116,173,247.0,101.00723645235125,346.0,585.0,False
90,14,308.0,171.2802349281346,383.0,569.0,False
39,124,399.0,163.02104537588443,385.0,481.0,True
130,116,490.0,179.727873548006,126.0,397.0,True
24,114,618.0,158.16475741349302,226.0,277.0,True
63,149,580.0,20.855498940675364,202.0,335.0,True
117,120,381.0,128.9639762780525,298.0,538.0,True
49,160,391.0,217.60665917050264,439.0,549.0,False
246,113,84.0,102.28493287552354,312.0,877.0,False
79,52,168.0,82.32320733410678,627.0,797.0,False
103,56,221.0,115.19293733680723,546.0,756.0,False
177,20,332.0,123.06175998894832,275.0,661.0,True
207,60,196.0,160.1145472680946,342.0,801.0,False
153,28,257.0,185.18074565509986,417.0,743.0,False
58,162,481.0,242.78945402569815,402.0,529.0,False
78,159,598.0,268.9090493136283,244.0,413.0,False
56,178,410.0,102.79180588431532,482.0,605.0,False
67,171,410.0,168.40282888864508,468.0,613.0,True
171,199,222.0,136.8472982111493,436.0,804.0,True
276,79,150.0,106.80918601893481,255.0,879.0,False
200,133,334.0,146.6509585198322,261.0,704.0,True
303,77,190.0,125.52930722752821,183.0,883.0,True
114,6,626.0,47.96906098671584,219.0,454.0,True
93,47,261.0,96.84547482107564,655.0,844.0,False
95,21,488.0,244.93973309623627,431.0,621.0,False
284,41,261.0,101.69666986493418,247.0,884.0,False
189,29,297.0,165.68568522567236,475.0,889.0,True
3,134,405.0,138.89915955895182,782.0,786.0,False
113,122,725.0,218.9675986263994,290.0,523.0,True
252,89,237.0,153.6029919193056,432.0,1011.0,False
225,38,465.0,286.77053377588527,284.0,789.0,False
172,85,515.0,250.08450937689497,387.0,763.0,False
18,100,1003.0,281.4547621259949,264.0,299.0,True
151,53,725.0,351.9288381668542,261.0,586.0,True
364,104,213.0,108.56948231083177,321.0,1153.0,True
265,66,584.0,181.45137129107948,200.0,807.0,True
274,172,720.0,317.5788308790612,95.0,712.0,True
19,11,1123.0,248.1893558326729,307.0,345.0,True
363,54,341.0,168.4417384079784,296.0,1127.0,True
309,188,323.0,138.40909074646729,440.0,1147.0,True
199,86,601.0,102.45604302733395,439.0,880.0,True
26,102,983.0,222.8939608048005,446.0,499.0,True
272,116,758.0,136.44564060114314,140.0,755.0,True
323,25,581.0,176.41024323865415,185.0,932.0,True
449,133,206.0,132.2936738641183,306.0,1327.0,True
439,74,228.0,101.09170961095056,330.0,1326.0,True
292,145,452.0,241.25750658224987,439.0,1106.0,True
477,77,136.0,77.28792800499345,365.0,1423.0,True
357,69,523.0,80.61968859973253,221.0,1041.0,True
390,114,329.0,111.58994614321708,393.0,1270.0,True
87,183,1121.0,202.06462622066041,300.0,480.0,True
262,61,235.0,158.51081767274184,773.0,1375.0,True
110,142,850.0,181.8083367627887,537.0,763.0,True
443,166,192.0,124.96854563493564,414.0,1421.0,True
321,101,510.0,231.03755457682047,366.0,1106.0,False
227,0,833.0,120.01394296496602,275.0,786.0,True
106,71,1111.0,166.43158246821343,299.0,516.0,True
348,40,195.0,117.74098792325508,624.0,1435.0,True
437,28,215.0,124.82573185812879,431.0,1423.0,False
85,150,585.0,270.0200424557474,878.0,1054.0,False
342,30,391.0,159.31535361550246,450.0,1251.0,True
480,9,211.0,99.43703197132332,371.0,1431.0,True
175,196,1107.0,294.2759900696686,161.0,540.0,True
273,119,672.0,152.67820888937558,367.0,982.0,True
429,178,252.0,175.0561531398307,430.0,1403.0,False
510,82,309.0,86.79257744599187,222.0,1351.0,True
528,134,323.0,199.7786400231561,172.0,1341.0,False
400,120,421.0,151.24626567100884,352.0,1253.0,True
559,139,60.0,24.09205341138353,394.0,1621.0,True
208,94,486.0,151.8490764468865,736.0,1195.0,True
375,165,299.0,157.12492518316463,532.0,1388.0,True
336,109,363.0,209.0371012714122,551.0,1336.0,True
278,97,795.0,246.57286967766657,288.0,914.0,True
170,156,996.0,283.4973519616785,363.0,730.0,True
36,10,1518.0,84.78174532799795,120.0,209.0,True
433,60,581.0,184.24724204548303,169.0,1146.0,True
330,110,613.0,76.10003833249895,354.0,1117.0,True
473,155,461.0,86.3062443550347,217.0,1269.0,True
369,195,495.0,257.35092616859095,391.0,1235.0,True
256,95,432.0,11.016287940469551,709.0,1299.0,True
492,76,303.0,164.68789179760665,340.0,1430.0,True
511,143,405.0,209.9090669185372,199.0,1330.0,True
513,38,388.0,140.68898348068322,240.0,1375.0,True
404,121,614.0,195.16681162127472,246.0,1150.0,True
544,81,350.0,190.23090934454464,221.0,1421.0,True
201,111,1128.0,106.45166785193786,207.0,651.0,True
533,185,377.0,175.8922532933109,217.0,1405.0,True
165,112,960.0,365.2403074534843,471.0,825.0,True
522,80,309.0,197.78342906529832,329.0,1479.0,True
282,122,914.0,128.24394061562415,241.0,877.0,True
4,108,1576.0,148.00826610475502,208.0,217.0,True
324,160,619.0,287.89308673539176,441.0,1193.0,False
593,189,335.0,236.93853324205978,207.0,1505.0,True
476,44,492.0,220.6404912314777,292.0,1349.0,True
416,136,234.0,134.08331797340617,662.0,1608.0,True
379,70,625.0,179.10888448796263,353.0,1221.0,True
472,192,527.0,158.09146571911032,280.0,1332.0,True
403,159,514.0,276.1578879334471,450.0,1351.0,False
616,56,346.0,230.52925620689783,201.0,1528.0,True
441,42,530.0,114.35798696448946,352.0,1352.0,True
529,64,282.0,141.98668402531084,439.0,1609.0,True
349,162,504.0,192.48543382470388,590.0,1401.0,False
453,85,467.0,365.16171269454384,413.0,1439.0,False
179,15,532.0,135.2183248832954,979.0,1375.0,True
646,184,244.0,118.93567580900289,267.0,1663.0,True
487,65,427.0,269.036634969137,402.0,1481.0,True
366,151,629.0,150.27485912640745,444.0,1282.0,True
425,119,696.0,141.13759902070427,263.0,1226.0,True
344,190,769.0,80.44149214182015,352.0,1159.0,True
235,67,1047.0,233.7685391953594,355.0,882.0,True
353,79,546.0,324.47558547114073,569.0,1385.0,False
294,132,172.0,119.85622714007273,1086.0,1763.0,False
704,86,191.0,141.61252316764222,214.0,1745.0,True
737,183,133.0,90.23171299801884,211.0,1806.0,True
345,68,735.0,177.06253879364675,407.0,1214.0,True
618,105,248.0,124.32814752781287,375.0,1704.0,True
445,92,625.0,166.01407086039688,316.0,1332.0,True
709,21,151.0,78.24983733534148,277.0,1819.0,True
396,168,547.0,170.4930448819459,532.0,1424.0,True
339,118,657.0,242.85760809697516,542.0,1334.0,True
198,24,1068.0,109.37840661429686,486.0,926.0,True
134,152,1369.0,154.81380050816753,346.0,629.0,True
762,4,112.0,68.53448015635493,244.0,1894.0,True
603,27,421.0,105.41651388169615,285.0,1594.0,True
466,19,780.0,344.1856040824614,192.0,1237.0,True
65,144,1502.0,119.22395920135986,389.0,523.0,True
556,32,672.0,337.44108902931436,141.0,1356.0,True
351,123,738.0,257.61141934121946,478.0,1293.0,True
715,145,204.0,113.34353800775452,274.0,1827.0,True
111,181,930.0,294.5794537084318,881.0,1107.0,True
302,172,671.0,259.1604940300243,675.0,1375.0,True
166,100,1008.0,108.77733739181271,685.0,1041.0,True
271,43,1170.0,230.7515444166792,267.0,879.0,True
356,111,909.0,250.2680147640472,324.0,1144.0,True
872,16,74.0,59.80208750978307,140.0,1984.0,True
669,52,391.0,151.29222646690488,224.0,1668.0,True
456,135,830.0,71.44600614193008,199.0,1231.0,True
739,114,205.0,84.9502235491496,259.0,1858.0,True
615,177,526.0,85.59958197914888,221.0,1545.0,True
157,186,1282.0,384.718179429069,458.0,794.0,True
182,5,1106.0,192.04999211543708,570.0,971.0,True
204,193,1288.0,95.66030686679504,353.0,800.0,True
154,39,1259.0,167.9593522886615,495.0,829.0,True
279,98,826.0,246.91136809210298,632.0,1262.0,True
205,170,1226.0,24.797956614340062,411.0,863.0,True
48,36,1013.0,85.42844497425449,970.0,1080.0,True
692,158,121.0,82.9105168665896,480.0,1976.0,True
281,96,1107.0,182.16430972601373,358.0,992.0,True
836,87,103.0,77.57108238554125,225.0,1999.0,True
722,174,316.0,128.6324750162288,216.0,1787.0,True
611,157,624.0,311.87098695489067,162.0,1480.0,True
76,2,1513.0,171.20294419252852,427.0,593.0,True
239,108,1051.0,190.6791623658192,519.0,1060.0,True
269,18,1207.0,125.41730061747928,295.0,904.0,True
770,165,245.0,107.1444343933892,210.0,1868.0,True
860,196,93.0,45.524393738301,207.0,2024.0,True
255,34,1248.0,206.4295374907703,287.0,872.0,True
155,42,1116.0,204.2205723301751,678.0,1014.0,True
287,153,982.0,205.5417334559926,501.0,1149.0,True
807,122,140.0,84.34248059476417,261.0,1994.0,True
550,29,702.0,171.59618262798477,226.0,1433.0,True
555,176,688.0,213.91452050866144,234.0,1448.0,True
162,46,715.0,213.03207502026675,1073.0,1421.0,True
448,35,759.0,204.71578961528482,359.0,1378.0,True
799,69,138.0,125.57252660334227,278.0,1999.0,True
289,57,1036.0,316.06106480954617,437.0,1103.0,True
308,73,1181.0,49.82047854672398,262.0,967.0,True
248,45,1058.0,251.52947673016553,519.0,1092.0,True
66,179,1284.0,266.10486655919317,727.0,867.0,True
614,20,602.0,129.2836935763874,228.0,1551.0,True
644,37,403.0,186.75383207809966,360.0,1753.0,True
633,101,325.0,215.65841644086035,462.0,1833.0,False
307,133,1210.0,90.24795281450808,254.0,958.0,True
538,47,824.0,154.64469355711958,154.0,1348.0,True
20,120,1925.0,113.2502378867137,211.0,251.0,True
247,139,1304.0,150.9088287645216,313.0,879.0,True
768,125,121.0,73.11338500761558,408.0,2063.0,True
621,7,495.0,158.45634712764323,351.0,1690.0,True
467,103,849.0,206.1057294353618,293.0,1338.0,True
804,112,210.0,113.40092765613342,256.0,1987.0,True
711,77,233.0,118.67463387029629,421.0,1966.0,True
372,22,1012.0,74.1814407071251,340.0,1190.0,True
661,93,9.0,16.80735183802161,766.0,2193.0,True
790,195,109.0,90.52829604469089,392.0,2096.0,True
412,131,608.0,184.42999430404006,664.0,1602.0,True
884,129,205.0,112.2206413374173,143.0,2013.0,True
642,182,299.0,184.2344849286057,530.0,1919.0,True
605,160,296.0,156.43241281846466,617.0,1927.0,False
224,104,1439.0,298.8662498041205,284.0,788.0,True
245,189,1205.0,232.04958245196246,466.0,1025.0,True
314,137,591.0,164.27094652257648,925.0,1640.0,True
571,48,890.0,214.47134102950025,101.0,1350.0,True
471,89,687.0,182.93669732789215,506.0,1555.0,True
798,60,96.0,80.59476951286868,429.0,2149.0,True
632,198,555.0,165.29474290248825,320.0,1691.0,True
747,71,270.0,192.33429800502424,350.0,1976.0,True
160,192,1194.0,159.57994410847996,716.0,1058.0,True
552,68,653.0,69.95202617448385,391.0,1601.0,True
295,88,1262.0,204.0378882837935,320.0,999.0,True
806,107,345.0,184.2506614050452,192.0,1924.0,True
796,38,332.0,134.99740690259355,222.0,1938.0,True
387,86,1090.0,248.2431024760199,304.0,1180.0,True
648,161,387.0,78.57956919470186,486.0,1884.0,True
717,134,393.0,204.57982399231102,324.0,1879.0,False
249,58,1173.0,335.1910102126848,530.0,1104.0,True
680,54,319.0,186.0468676917599,495.0,1963.0,True
311,91,1212.0,215.467560723692,369.0,1078.0,True
759,141,407.0,8.077511430940593,240.0,1885.0,True
829,190,97.0,63.617434498875575,433.0,2201.0,True
870,136,161.0,101.32255708972241,305.0,2142.0,True
558,178,369.0,195.89630626533517,718.0,1936.0,False
856,197,327.0,174.3996010911,174.0,1981.0,True
561,30,754.0,234.07101990416692,328.0,1556.0,True
778,94,347.0,254.3677499108504,291.0,1965.0,True
785,117,223.0,94.66363926437985,402.0,2091.0,True
639,99,302.0,184.12652229009026,634.0,2015.0,True
755,119,435.0,92.60611882012705,245.0,1883.0,True
833,15,214.0,127.5732466985799,331.0,2104.0,True
395,191,489.0,231.23846589148533,938.0,1830.0,True
328,12,1238.0,205.03682473059388,325.0,1084.0,True
645,1,368.0,191.1790077711025,560.0,1955.0,True
820,163,277.0,161.6143802003408,301.0,2047.0,True
688,92,534.0,157.93053489245634,305.0,1798.0,True
802,95,385.0,238.66903316571685,219.0,1950.0,True
636,126,282.0,170.88928884732601,683.0,2056.0,True
651,78,463.0,156.26241960940501,470.0,1878.0,True
316,106,950.0,212.74341399887015,680.0,1399.0,True
129,26,1650.0,178.91211921007584,433.0,702.0,True
315,156,1202.0,245.18708364898177,436.0,1152.0,True
525,144,757.0,106.51797190466175,431.0,1599.0,True
814,148,360.0,137.4465583727785,257.0,1998.0,True
851,138,251.0,119.16740702123845,308.0,2108.0,True
584,164,792.0,321.13339803774807,279.0,1567.0,True
765,49,217.0,163.79233530484404,493.0,2145.0,True
949,83,178.0,144.857405877826,195.0,2186.0,True
812,98,414.0,122.6526030026289,212.0,1950.0,True
852,145,407.0,108.01782686185848,157.0,1958.0,True
647,171,344.0,134.681535649107,625.0,2022.0,True
32,116,2095.0,409.77193832649994,194.0,274.0,True
140,123,1526.0,169.09439983137946,547.0,844.0,True
855,180,262.0,121.76360005330135,304.0,2109.0,True
72,172,1752.0,239.307005643416,470.0,629.0,True
775,80,377.0,171.32118741298294,343.0,2011.0,True
595,143,876.0,236.79247381377283,222.0,1521.0,True
890,147,271.0,182.41641707830325,253.0,2130.0,True
226,74,1578.0,161.01978792349445,317.0,823.0,True
685,194,262.0,162.84743363644833,654.0,2140.0,True
760,82,406.0,253.3909338097656,351.0,1998.0,True
420,13,1179.0,279.4688200972549,277.0,1227.0,True
149,40,1796.0,150.84525257737357,288.0,611.0,True
687,25,206.0,141.683236221068,712.0,2202.0,True
894,151,339.0,207.8328913701053,184.0,2071.0,True
956,186,94.0,59.85864783518373,308.0,2322.0,True
457,115,1087.0,158.90397839777228,300.0,1333.0,True
627,57,715.0,274.2876926897044,355.0,1714.0,True
629,35,603.0,130.50919742191525,468.0,1829.0,True
936,21,208.0,126.94889865348084,258.0,2226.0,True
822,185,318.0,212.20803333716594,370.0,2117.0,True
666,24,664.0,219.80473158463957,338.0,1775.0,True
989,157,119.0,84.57836154411704,243.0,2322.0,True
854,44,215.0,131.2435355724837,425.0,2228.0,True
792,75,436.0,103.61432538201379,306.0,2011.0,True
575,4,755.0,225.38915663021086,434.0,1693.0,True
410,149,1209.0,33.18448186300078,325.0,1240.0,True
501,142,1124.0,237.62820809671078,209.0,1326.0,True
193,127,1386.0,214.080421412122,644.0,1066.0,True
838,118,269.0,176.72337898406207,402.0,2185.0,True
475,162,404.0,201.5763905630301,994.0,2050.0,False
826,64,487.0,214.5489949219887,206.0,1969.0,True
866,56,311.0,170.52238818244732,317.0,2146.0,True
703,199,565.0,101.23351118247973,364.0,1894.0,True
146,121,1842.0,348.2462010592643,300.0,618.0,True
581,59,935.0,174.77379462893362,246.0,1525.0,True
686,8,687.0,163.32547665876226,287.0,1774.0,True
80,65,1541.0,120.13642117313819,756.0,926.0,True
434,105,1133.0,352.00334179150826,356.0,1335.0,True
599,62,908.0,187.77560359580144,260.0,1561.0,True
899,100,231.0,141.79031336075133,347.0,2244.0,True
158,84,1470.0,213.68185143004692,678.0,1017.0,True
23,110,2231.0,304.5616548610833,210.0,258.0,True
664,43,526.0,120.60943108308084,535.0,1968.0,True
991,174,240.0,176.26027063511066,169.0,2255.0,True
414,90,1157.0,100.98049909112572,396.0,1338.0,True
756,196,667.0,167.98080793896364,190.0,1829.0,True
422,51,1231.0,169.22988404357665,313.0,1268.0,True
406,183,1372.0,203.46972844419622,224.0,1130.0,True
380,34,1129.0,338.4292458886465,504.0,1373.0,True
442,152,1263.0,94.88389825345989,240.0,1241.0,True
922,2,221.0,156.19841230100874,357.0,2288.0,True
729,187,263.0,175.6992359283101,679.0,2261.0,True
447,6,1217.0,167.49821371009364,293.0,1312.0,True
355,173,1345.0,115.29511508676575,374.0,1193.0,True
373,179,1207.0,133.07130381160573,479.0,1332.0,True
604,97,1111.0,210.7183642859689,120.0,1430.0,True
961,120,137.0,79.16900361012186,384.0,2407.0,True
92,0,2032.0,154.3152818878246,327.0,515.0,True
976,135,318.0,195.60264964620552,172.0,2232.0,True
928,53,329.0,178.98620592293503,281.0,2227.0,True
1054,39,219.0,112.17558242600171,130.0,2344.0,True
371,170,1364.0,65.18195976396372,353.0,1201.0,True
683,167,596.0,167.10445060084726,501.0,1976.0,True
107,175,1364.0,246.16299912732057,990.0,1212.0,True
810,108,175.0,143.3147461464613,674.0,2411.0,True
331,19,1526.0,442.9488499738529,296.0,1060.0,True
724,17,340.0,155.4062233727337,674.0,2247.0,True
957,27,436.0,225.68638810412338,139.0,2153.0,True
932,109,340.0,191.88589350637784,292.0,2251.0,True
676,11,794.0,55.312539597882235,339.0,1797.0,True
915,140,433.0,179.69752103885108,234.0,2158.0,True
839,153,677.0,248.6233783773387,130.0,1914.0,True
102,20,2198.0,123.66356953557029,185.0,393.0,True
766,155,601.0,107.29119831661417,347.0,2001.0,True
1018,73,258.0,106.42942845257731,206.0,2344.0,True
118,114,2099.0,173.7885980232954,276.0,519.0,True
504,129,732.0,119.8342803097449,763.0,1886.0,True
1034,68,245.0,74.49170063529176,202.0,2384.0,True
660,104,616.0,171.8920681864125,589.0,2014.0,True
53,18,2016.0,281.7066764312777,496.0,614.0,True
650,111,883.0,182.86698886220645,348.0,1749.0,True
104,29,2218.0,264.7952040077315,201.0,414.0,True
947,166,517.0,218.67328022868296,128.0,2116.0,True
929,168,452.0,183.01743660480054,233.0,2182.0,True
188,197,1363.0,131.93659642506637,859.0,1271.0,True
679,113,688.0,216.32189340587485,487.0,1955.0,True
934,96,333.0,158.34147461514823,348.0,2311.0,True
427,7,1303.0,149.76627557022644,378.0,1344.0,True
11,112,2259.0,257.69678893752337,365.0,389.0,True
488,47,1427.0,73.24263098008653,141.0,1222.0,True
253,9,1638.0,212.73558571641652,429.0,1013.0,True
964,177,290.0,171.76870291796948,334.0,2364.0,True
979,165,273.0,122.4296526957766,321.0,2383.0,True
1016,70,209.0,106.83341265990536,313.0,2450.0,True
69,158,1915.0,223.14628669748737,604.0,754.0,True
1067,107,281.0,144.61816659436676,144.0,2391.0,True
830,103,716.0,117.14980374291352,188.0,1960.0,True
565,5,1256.0,165.85462075783016,183.0,1420.0,True
941,61,297.0,171.00139123567857,402.0,2381.0,True
417,52,1528.0,179.39204481114817,205.0,1152.0,True
635,3,1078.0,213.69299605330727,231.0,1603.0,True
1000,176,347.0,129.8737439688136,229.0,2336.0,True
654,45,961.0,128.93436870659534,305.0,1722.0,True
131,63,972.0,223.15696887649005,1440.0,1712.0,True
45,146,1526.0,356.88777812877976,1059.0,1163.0,True
946,169,595.0,326.94752465992076,111.0,2098.0,True
723,133,901.0,300.1605423189703,227.0,1799.0,True
150,190,1895.0,206.4175528738447,490.0,814.0,True
173,164,1784.0,211.05398709566293,552.0,930.0,True
863,186,690.0,269.25882645878266,208.0,2027.0,True
592,38,1164.0,234.56344197374324,260.0,1555.0,True
126,72,2154.0,111.80462459573086,316.0,570.0,True
1089,95,9.0,23.337093896521107,404.0,2720.0,True
230,81,2060.0,90.57346423001974,158.0,674.0,True
880,67,506.0,209.8436112912304,371.0,2230.0,True
1039,77,148.0,107.36864605088076,400.0,2592.0,True
993,46,336.0,163.61447181626244,316.0,2407.0,True
258,87,1676.0,177.33605574647882,470.0,1067.0,True
622,193,1215.0,408.28428571196434,189.0,1530.0,True
503,156,1376.0,222.5967059654277,255.0,1376.0,True
716,98,915.0,200.14061488062111,284.0,1838.0,True
674,188,661.0,121.00841393705069,643.0,2097.0,True
786,55,664.0,288.16206555981995,402.0,2102.0,True
1174,174,135.0,87.93275656063588,148.0,2632.0,True
967,130,537.0,215.60707509416216,198.0,2234.0,True
579,32,963.0,358.4866072669287,548.0,1822.0,True
701,144,834.0,199.07098382724195,436.0,1958.0,True
985,86,380.0,198.63382555772608,342.0,2414.0,True
142,33,1190.0,131.83566155767454,1309.0,1615.0,True
828,102,473.0,215.2836123876487,565.0,2333.0,True
998,128,400.0,177.1541445183893,312.0,2413.0,True
169,137,2261.0,327.61429264619153,186.0,552.0,True
691,88,684.0,124.30473926245814,635.0,2130.0,True
940,192,154.0,74.72990862375345,688.0,2662.0,True
1037,124,262.0,97.62579888137654,372.0,2558.0,True
267,16,1942.0,250.70559659616887,272.0,880.0,True
283,93,2087.0,236.2979725429895,101.0,737.0,True
740,131,907.0,204.55860851029504,323.0,1924.0,True
995,42,506.0,261.22857179171507,236.0,2329.0,True
536,94,1434.0,163.07761137861385,212.0,1404.0,True
1160,199,119.0,100.80118113772227,264.0,2722.0,True
1139,23,112.0,113.19857632154553,312.0,2732.0,True
902,48,762.0,302.83393294705365,187.0,2085.0,True
362,66,1684.0,184.90891917273183,338.0,1169.0,True
534,120,1390.0,180.83851853079707,276.0,1464.0,True
606,159,763.0,308.7356149871659,783.0,2093.0,False
209,191,1974.0,183.7950317878701,421.0,882.0,True
497,10,1561.0,287.99028578918967,197.0,1297.0,True
1179,2,93.0,43.65056500811317,273.0,2770.0,True
665,181,1053.0,175.31759142387025,375.0,1811.0,True
382,122,1750.0,127.65257460241862,243.0,1116.0,True
1200,101,52.0,52.25606953581912,278.0,2817.0,True
681,117,1186.0,227.50675147895205,229.0,1702.0,True
340,71,1603.0,223.58948880831736,495.0,1288.0,True
1043,195,304.0,163.95559391184324,392.0,2595.0,True
290,184,1500.0,289.1953414617774,734.0,1400.0,True
1151,4,192.0,58.125950818258886,264.0,2709.0,True
368,78,1690.0,254.457151818166,372.0,1212.0,True
521,151,1171.0,197.48979268436904,582.0,1732.0,True
1013,22,362.0,217.56981235837347,408.0,2541.0,True
772,139,862.0,155.07099394489563,386.0,2049.0,True
381,14,1869.0,232.5638113768185,172.0,1044.0,True
458,69,1559.0,137.44345153240823,320.0,1354.0,True
481,127,1473.0,278.84497515882236,380.0,1441.0,True
1142,182,301.0,123.17580643754454,194.0,2618.0,True
1135,115,237.0,159.98101350869186,274.0,2683.0,True
842,178,333.0,236.15861109046278,796.0,2587.0,False
1094,92,217.0,124.65030994971518,378.0,2706.0,True
86,161,1890.0,163.60302446123308,862.0,1041.0,True
857,119,756.0,150.0445623815858,372.0,2183.0,True
800,76,754.0,110.20310083052753,458.0,2187.0,True
105,35,2236.0,233.9115130939658,496.0,710.0,True
1295,97,9.0,7.757106770989074,216.0,2937.0,True
1167,51,133.0,85.01988310001346,342.0,2814.0,True
1120,82,275.0,259.58775323347106,296.0,2672.0,True
988,79,689.0,260.07126235109786,180.0,2259.0,True
178,125,2204.0,132.43266543929627,353.0,745.0,True
539,170,1437.0,191.10809344306543,319.0,1515.0,True
464,58,1389.0,400.0003888739868,525.0,1565.0,True
783,198,869.0,135.51685697453846,400.0,2087.0,True
1005,172,295.0,75.36299050182305,546.0,2662.0,True
1264,177,55.0,44.946015287537534,251.0,2905.0,True
1244,111,96.0,108.76056088302511,254.0,2867.0,True
413,148,1679.0,116.38654417883154,345.0,1286.0,True
1208,124,293.0,105.98251539943817,118.0,2675.0,True
1080,36,216.0,99.4024632986904,465.0,2759.0,True
1348,101,9.0,12.882125774082436,174.0,2974.0,True
927,152,781.0,200.5827535985601,261.0,2204.0,True
1113,171,158.0,120.06403561443331,464.0,2827.0,True
1187,80,247.0,111.66476685768785,224.0,2742.0,True
1374,61,9.0,21.639763278442405,149.0,2988.0,True
849,89,936.0,153.87506003384075,263.0,2061.0,True
735,173,1116.0,189.05573142661623,288.0,1882.0,True
1228,96,245.0,153.7341052064544,160.0,2753.0,True
758,47,1160.0,191.31074403028717,202.0,1846.0,True
637,106,947.0,175.35508771501415,684.0,2061.0,True
1023,28,609.0,238.91130648435438,248.0,2401.0,True
557,135,1274.0,305.13081157810956,519.0,1737.0,True
1074,141,356.0,225.85588185107392,381.0,2657.0,True
958,175,562.0,145.0584306504925,440.0,2455.0,True
491,60,1727.0,442.4955416422909,203.0,1292.0,True
288,49,1608.0,395.88698018477686,765.0,1418.0,True
398,65,1945.0,188.51277308240225,185.0,1082.0,True
1026,132,542.0,134.8987228565381,332.0,2488.0,True
626,44,1380.0,190.2656250847556,302.0,1651.0,True
750,30,866.0,200.36640166758633,537.0,2168.0,True
1091,12,354.0,165.89859873664523,362.0,2681.0,True
509,183,1626.0,236.70924460111812,280.0,1409.0,True
953,169,602.0,305.9262100230474,434.0,2434.0,True
1138,21,169.0,122.55849378315854,450.0,2869.0,True
751,63,981.0,135.98368298001208,433.0,2064.0,True
486,17,1711.0,194.82096699988037,265.0,1344.0,True
931,145,775.0,142.69380511975325,326.0,2283.0,True
1053,191,487.0,174.35688795950682,359.0,2572.0,True
1272,41,82.0,42.87210040814993,321.0,2995.0,True
1287,190,9.0,15.816146175346507,373.0,3070.0,True
1002,11,713.0,250.4263818789772,256.0,2367.0,True
1001,0,734.0,162.4734586667664,241.0,2349.0,True
1078,98,454.0,150.32650249631152,345.0,2629.0,True
329,142,1935.0,235.6509198186792,387.0,1149.0,True
943,34,866.0,349.3212417240881,234.0,2218.0,True
1148,157,282.0,142.05614511034685,365.0,2803.0,True
912,140,228.0,127.9266431248656,937.0,2858.0,True
809,163,1220.0,405.87814659727127,131.0,1867.0,True
1019,134,593.0,161.07078163724887,356.0,2495.0,True
1141,57,138.0,89.25478951731583,533.0,2956.0,True
1064,136,406.0,172.62704180899811,452.0,2695.0,True
1265,107,180.0,90.5405585089638,266.0,2922.0,True
47,138,2179.0,243.58256577954333,827.0,932.0,True
1370,48,155.0,97.57018428025084,134.0,2966.0,True
360,124,1511.0,371.74818261210453,786.0,1613.0,True
1040,54,420.0,244.9936407780616,513.0,2707.0,True
354,112,1566.0,264.5772226350083,745.0,1562.0,True
127,155,2068.0,383.5445814032136,806.0,1061.0,True
77,87,2605.0,314.59327961736363,358.0,526.0,True
1289,164,185.0,100.56589032411226,243.0,2949.0,True
596,6,1576.0,275.1931007579179,260.0,1560.0,True
1076,85,728.0,216.90269080077698,132.0,2408.0,True
185,31,1212.0,367.06832615434286,1518.0,1925.0,True
100,77,2434.0,267.36523964624524,501.0,703.0,True
1125,147,342.0,180.6513384980326,408.0,2796.0,True
1217,167,409.0,233.7499614407893,157.0,2729.0,True
1269,158,232.0,111.20695194228155,242.0,2910.0,True
1331,16,73.0,72.0075602949675,291.0,3069.0,True
300,75,1804.0,106.63899094858643,643.0,1338.0,True
1251,68,283.0,149.60622481138716,232.0,2860.0,True
1100,83,365.0,168.2753938698043,439.0,2778.0,True
1017,91,380.0,249.6045492301682,629.0,2766.0,True
376,43,2019.0,301.40105103542015,271.0,1128.0,True
981,173,836.0,132.82772359952452,253.0,2318.0,True
244,72,1905.0,189.07812307292917,697.0,1253.0,True
57,143,2767.0,291.10060237427075,274.0,397.0,True
1296,94,173.0,79.95037993958499,273.0,2994.0,True
1357,2,54.0,47.107359884887245,308.0,3114.0,True
602,39,1280.0,158.97075591109223,580.0,1888.0,True
1175,110,176.0,78.99374547861983,509.0,2994.0,True
6,123,2874.0,123.28227698957691,286.0,297.0,True
1278,78,129.0,71.93589313738407,356.0,3042.0,True
516,153,1596.0,241.46555025725465,436.0,1578.0,True
520,19,1787.0,441.48365491638083,240.0,1387.0,True
1073,137,573.0,140.6231973363465,328.0,2602.0,True
564,108,1673.0,173.8591339227013,268.0,1505.0,True
83,194,2881.0,188.84357381742717,125.0,300.0,True
1008,37,772.0,101.1774379916322,292.0,2410.0,True
1284,24,208.0,125.67412255064562,286.0,2978.0,True
1230,9,346.0,122.08516741767704,249.0,2842.0,True
853,3,965.0,163.37029629851523,422.0,2225.0,True
1027,7,842.0,234.44300962007523,192.0,2348.0,True
617,103,1415.0,161.28851839115717,448.0,1777.0,True
560,95,1700.0,153.1112414171789,269.0,1497.0,True
1123,150,432.0,130.3572221185138,380.0,2766.0,True
1030,182,768.0,124.63418499595893,264.0,2430.0,True
1116,186,581.0,206.43930404196306,249.0,2620.0,True
850,13,1108.0,196.09678085461866,302.0,2101.0,True
337,193,1862.0,324.8689816595661,557.0,1348.0,True
523,73,1840.0,214.72579665212797,219.0,1374.0,True
277,152,2193.0,214.43018896599366,397.0,1023.0,True
996,18,792.0,155.82881475324405,326.0,2425.0,True
1047,160,894.0,212.98991658680143,117.0,2325.0,True
1196,179,361.0,15.875384935045217,331.0,2863.0,True
663,29,1510.0,192.06482011292275,283.0,1715.0,True
1252,197,217.0,107.14309616238505,375.0,3009.0,True
1189,187,359.0,182.47671142981818,348.0,2871.0,True
1111,180,160.0,95.58448146015876,723.0,3084.0,True
141,109,2458.0,311.795994720133,487.0,789.0,True
1048,184,786.0,256.7466963340445,253.0,2461.0,True
1041,93,801.0,204.26533975290846,258.0,2457.0,True
803,81,1170.0,286.85065345205163,358.0,2089.0,True
231,70,2384.0,176.0865849802481,357.0,879.0,True
1329,148,85.0,61.75453148854978,404.0,3180.0,True
450,199,1835.0,210.4017241550909,409.0,1430.0,True
1178,196,364.0,183.40188430574344,408.0,2903.0,True
1355,119,234.0,117.82624219980025,243.0,3048.0,True
62,15,2902.0,170.45948957664507,266.0,397.0,True
52,185,2423.0,227.41950719451083,763.0,879.0,True
1210,59,299.0,172.56607877357453,441.0,3003.0,True
221,23,1342.0,312.11578581023764,1471.0,1962.0,True
888,50,1213.0,335.9096900694174,219.0,2092.0,True
1031,104,906.0,228.79398818062427,228.0,2400.0,True
1263,159,286.0,227.81798264875837,367.0,3020.0,False
719,62,1497.0,276.9413056232795,248.0,1809.0,True
1346,127,133.0,83.19427480755945,377.0,3174.0,True
1351,151,247.0,149.30855773545366,258.0,3060.0,True
1081,1,401.0,210.90724879707633,608.0,2909.0,True
415,88,2037.0,86.80546873145465,328.0,1273.0,True
1317,192,256.0,142.44573114857184,298.0,3056.0,True
440,171,2134.0,505.76291173453336,179.0,1179.0,True
782,146,1194.0,263.0478578487266,438.0,2120.0,True
811,90,1176.0,196.55644145559512,400.0,2138.0,True
805,113,1024.0,220.91067845912787,559.0,2291.0,True
619,118,1716.0,276.0796137596448,269.0,1599.0,True
1158,56,384.0,193.21461800122515,476.0,2933.0,True
1345,61,137.0,133.1524182877969,385.0,3180.0,True
1260,176,284.0,175.0438006162814,387.0,3034.0,True
966,33,808.0,110.68807534074153,478.0,2513.0,True
122,106,2662.0,157.35826502963945,412.0,660.0,True
1042,131,692.0,195.09392706285524,427.0,2630.0,True
1291,162,353.0,294.08116339071614,258.0,2970.0,True
1281,46,407.0,181.2576954775964,226.0,2916.0,True
725,64,1442.0,262.16932318145086,309.0,1882.0,True
659,138,1533.0,125.28707618224077,370.0,1792.0,True
223,8,2168.0,130.71768374065542,664.0,1165.0,True
1190,120,611.0,120.45631087967227,204.0,2727.0,True
1172,84,517.0,207.70197630684575,347.0,2828.0,True
1294,188,397.0,160.61386770136568,228.0,2949.0,True
1207,17,520.0,175.4994870680838,270.0,2827.0,True
1300,58,218.0,86.86301747680665,398.0,3131.0,True
1186,53,512.0,283.88833424173697,323.0,2838.0,True
696,116,1220.0,186.316013219414,628.0,2131.0,True
402,92,2294.0,108.48648516155262,157.0,1058.0,True
546,99,1968.0,435.40587160455897,184.0,1386.0,True
483,21,1998.0,207.6131959300499,290.0,1358.0,True
1273,42,259.0,104.46643928530386,422.0,3097.0,True
217,128,2584.0,175.08326362294696,292.0,778.0,True
1448,190,147.0,95.14823812933716,217.0,3215.0,True
1268,5,405.0,168.50420331445798,293.0,2957.0,True
213,141,1708.0,216.9745261321195,1178.0,1655.0,True
1397,111,146.0,98.35523280628024,342.0,3222.0,True
570,51,1842.0,177.34565175007168,281.0,1528.0,True
1218,20,515.0,312.0045324834975,286.0,2860.0,True
1266,52,319.0,156.75710490240334,397.0,3056.0,True
970,28,1168.0,204.887815458935,170.0,2208.0,True
465,14,2036.0,244.27982267586705,299.0,1341.0,True
228,71,2583.0,147.21506327530216,281.0,795.0,True
631,41,1419.0,169.82887989398347,590.0,1960.0,True
818,69,820.0,253.9697868520694,815.0,2559.0,True
1431,157,211.0,142.18039702369984,211.0,3177.0,True
1166,100,522.0,154.66833157168435,395.0,2867.0,True
1253,165,487.0,221.93743604987816,271.0,2908.0,True
1025,47,955.0,230.30662503047347,285.0,2440.0,True
1356,172,368.0,142.13200045777083,222.0,3028.0,True
1392,195,292.0,117.11419801036524,234.0,3104.0,True
1381,76,328.0,214.99519705746388,221.0,3070.0,True
1328,132,495.0,130.61119561592696,129.0,2905.0,True
706,163,1655.0,436.2305451160199,219.0,1752.0,True
454,4,2155.0,160.93959807352996,237.0,1265.0,True
229,144,2245.0,176.71769861997865,662.0,1176.0,True
296,115,2373.0,224.53633091300117,374.0,1054.0,True
1440,114,172.0,111.76309781023035,282.0,3263.0,True
1354,145,219.0,79.6249099830281,413.0,3217.0,True
1364,66,407.0,181.81583904998632,215.0,3030.0,True
1110,49,810.0,209.34749135610582,272.0,2628.0,True
1299,130,331.0,152.22848503770138,382.0,3109.0,True
1198,168,616.0,307.93265134093616,289.0,2826.0,True
1395,97,264.0,148.31611681585485,304.0,3178.0,True
1442,183,260.0,131.61974124779442,203.0,3186.0,True
1029,125,817.0,261.76116985465717,467.0,2632.0,True
1108,156,926.0,145.20802936604073,175.0,2523.0,True
494,181,2012.0,253.93820618887926,346.0,1437.0,True
1052,60,914.0,286.31930881275633,323.0,2535.0,True
1467,108,9.0,14.326182525426315,418.0,3441.0,True
1203,11,671.0,309.8414750537676,232.0,2779.0,True
1153,135,630.0,198.88461132844802,377.0,2825.0,True
1014,35,1138.0,239.00678286440402,186.0,2319.0,True
901,105,1206.0,248.53999433801502,355.0,2253.0,True
1399,69,422.0,241.22355404766245,155.0,3044.0,True
1420,178,339.0,217.58414976875787,190.0,3137.0,True
1283,139,341.0,176.65836458086034,446.0,3138.0,True
1085,117,723.0,208.1468386116164,446.0,2757.0,True
1103,164,883.0,179.10905877423482,256.0,2598.0,True
1301,174,461.0,256.15398201734047,285.0,3020.0,True
301,26,2404.0,174.30022099372033,382.0,1078.0,True
545,149,1962.0,327.32164234168596,321.0,1522.0,True
1437,63,339.0,159.67522718663122,169.0,3145.0,True
1493,142,271.0,150.99613715411314,149.0,3214.0,True
470,57,2122.0,202.3143266460397,317.0,1364.0,True
1165,89,310.0,157.86800032681563,705.0,3176.0,True
495,45,2069.0,431.1570582159943,327.0,1418.0,True
1243,87,494.0,204.1270834433987,386.0,2997.0,True
952,133,1032.0,168.43147554136743,465.0,2461.0,True
1427,0,255.0,121.61720560901114,283.0,3240.0,True
795,110,1505.0,241.71353656630046,275.0,1990.0,True
1337,161,456.0,227.76348912640347,254.0,3039.0,True
1224,32,406.0,147.29791057924209,504.0,3089.0,True
710,67,1812.0,220.74380435970363,141.0,1685.0,True
1199,175,631.0,216.49433889683414,332.0,2870.0,True
1312,22,368.0,234.92797064553093,380.0,3133.0,True
1204,170,622.0,149.74172771211764,331.0,2880.0,True
236,82,2484.0,379.98725470942617,485.0,1018.0,True
1403,177,201.0,111.44454785500952,417.0,3323.0,True
959,36,1228.0,326.63384352821714,281.0,2297.0,True
574,96,2011.0,316.7283333835861,260.0,1514.0,True
500,188,2148.0,236.62873375816247,266.0,1380.0,True
1319,150,586.0,227.53389798882193,183.0,2944.0,True
1214,166,720.0,319.01233260485037,241.0,2810.0,True
917,79,1435.0,119.76065039289904,167.0,2095.0,True
1402,101,364.0,190.3755954066065,273.0,3174.0,True
84,10,3108.0,295.07125981332933,261.0,436.0,True
1115,123,784.0,253.27304285879518,391.0,2760.0,True
757,115,1498.0,213.57922836217034,407.0,2049.0,True
275,80,2401.0,186.29054847024128,532.0,1154.0,True
485,147,2101.0,404.43229912838507,392.0,1466.0,True
14,106,3309.0,177.82337610720674,237.0,262.0,True
1137,198,799.0,176.59233049728496,361.0,2775.0,True
1460,6,183.0,90.94846614109215,382.0,3393.0,True
1237,129,692.0,183.65535271992698,283.0,2886.0,True
1569,148,117.0,64.72307264356718,234.0,3461.0,True
1585,155,97.0,49.078966230835995,232.0,3488.0,True
748,154,1440.0,259.0696252014995,522.0,2151.0,True
1517,37,284.0,130.25734535366115,197.0,3308.0,True
1297,81,620.0,240.15991572343214,248.0,2973.0,True
542,78,2179.0,346.2643205047623,218.0,1416.0,True
1119,44,759.0,207.11774826925958,464.0,2837.0,True
1426,143,278.0,111.23727611077088,368.0,3325.0,True
781,29,1624.0,124.06985944374527,301.0,1982.0,True
861,112,751.0,225.2313307793123,1047.0,2864.0,True
1558,38,165.0,116.29171717776478,248.0,3454.0,True
1488,86,402.0,134.19193740953767,155.0,3218.0,True
312,1,2446.0,161.89194242393503,464.0,1175.0,True
359,102,2475.0,342.6822539939742,323.0,1147.0,True
699,197,1803.0,209.02553833359892,301.0,1821.0,True
233,25,2880.0,247.9897649629039,222.0,747.0,True
920,31,1411.0,447.771149083174,287.0,2216.0,True
1538,153,342.0,103.31750687322408,120.0,3287.0,True
1622,14,155.0,94.90464873693529,171.0,3482.0,True
156,64,2462.0,204.23023556392496,839.0,1175.0,True
1506,2,306.0,164.44952265698754,237.0,3334.0,True
1527,173,198.0,97.8396255041085,301.0,3444.0,True
341,186,2219.0,201.12923383659682,631.0,1425.0,True
38,121,3306.0,232.05184412780125,246.0,339.0,True
1121,194,952.0,250.43345645078531,323.0,2702.0,True
1516,16,372.0,178.3870555283489,180.0,3291.0,True
1092,160,1281.0,174.45636914689572,63.0,2384.0,True
1075,30,848.0,203.8876529980945,541.0,2817.0,True
1234,70,749.0,216.09844730383435,321.0,2919.0,True
655,140,1742.0,203.52159379585217,509.0,1927.0,True
1524,138,161.0,128.40934711411458,375.0,3509.0,True
1706,57,125.0,95.82676417127448,98.0,3545.0,True
540,116,2330.0,247.49822376642715,149.0,1345.0,True
607,187,2058.0,157.24134503928187,304.0,1617.0,True
1170,83,280.0,203.45427334694352,915.0,3395.0,True
909,167,1446.0,165.65303605317692,313.0,2230.0,True
1302,131,498.0,109.04153940907813,444.0,3180.0,True
1550,169,232.0,130.26672291919058,256.0,3450.0,True
1215,185,199.0,101.49662952717696,914.0,3484.0,True
1502,75,9.0,11.206928926761158,586.0,3676.0,True
1518,39,205.0,136.71238887255817,366.0,3485.0,True
1572,184,282.0,192.2664723477493,183.0,3414.0,True
1650,28,272.0,146.12166203299458,67.0,3435.0,True
562,15,2202.0,380.71829590741464,277.0,1507.0,True
350,74,2659.0,310.98552422751953,237.0,1050.0,True
1454,141,491.0,127.16794876460537,219.0,3221.0,True
906,98,1661.0,180.00056290487979,143.0,2052.0,True
1133,151,939.0,149.89753319602656,376.0,2775.0,True
1352,122,717.0,137.48760543774932,196.0,3000.0,True
1391,124,661.0,254.0150398961296,186.0,3056.0,True
1425,158,360.0,210.89287243786555,404.0,3360.0,True
963,134,926.0,192.213709359339,767.0,2797.0,True
718,72,1341.0,225.19346223116224,826.0,2385.0,True
1003,48,1245.0,250.14737802642222,371.0,2484.0,True
1169,189,332.0,169.24393924406652,921.0,3400.0,True
1610,23,297.0,186.25418810675572,140.0,3440.0,True
1589,77,342.0,169.915633464471,139.0,3400.0,True
1601,176,145.0,121.59567713724225,314.0,3598.0,True
1680,181,154.0,148.3062163742957,187.0,3592.0,True
460,161,2483.0,320.6066187615643,230.0,1266.0,True
1530,73,341.0,161.84224163466934,265.0,3410.0,True
764,0,1611.0,198.52328462116822,491.0,2142.0,True
515,146,2058.0,165.8266332103054,555.0,1695.0,True
40,136,2869.0,182.06747702615124,789.0,886.0,True
161,19,2979.0,306.74064314563896,433.0,776.0,True
971,55,1448.0,327.59159795568144,266.0,2307.0,True
547,119,2246.0,334.08687805630683,307.0,1510.0,True
1734,87,130.0,92.62243558017505,147.0,3628.0,True
1247,3,769.0,136.8172339461305,373.0,2996.0,True
1313,107,451.0,275.7352226944257,566.0,3321.0,True
232,168,2880.0,336.7604997741254,370.0,893.0,True
1386,117,645.0,217.62254437951938,270.0,3129.0,True
728,59,1830.0,263.71582458821155,364.0,1944.0,True
1122,85,1000.0,176.06740102855323,394.0,2779.0,True
918,92,1638.0,160.16675129224066,213.0,2142.0,True
1637,20,213.0,131.38597552088086,251.0,3583.0,True
1515,43,309.0,180.48882601459064,379.0,3489.0,True
1279,47,668.0,154.11478147486545,443.0,3131.0,True
123,76,3055.0,291.0203330556246,497.0,747.0,True
1612,118,313.0,148.03091905857633,186.0,3491.0,True
882,50,1522.0,415.5773555762811,420.0,2282.0,True
399,18,2657.0,262.9217561265367,249.0,1148.0,True
1489,95,383.0,213.86290269761363,360.0,3423.0,True
1509,138,612.0,260.6436747936766,93.0,3195.0,True
1657,157,175.0,61.77407450322418,255.0,3632.0,True
1707,143,67.0,36.76360625668835,294.0,3743.0,True
81,12,3344.0,246.14711836271596,294.0,468.0,True
1436,193,445.0,91.35006185898969,400.0,3373.0,True
1690,42,187.0,118.47255849027123,215.0,3634.0,True
1679,66,236.0,175.71068639109637,184.0,3588.0,True
1794,120,107.0,64.08439666856363,133.0,3724.0,True
187,7,2867.0,275.032118818323,562.0,971.0,True
1221,32,638.0,185.22846404240184,624.0,3202.0,True
1514,149,172.0,113.63500076497293,559.0,3669.0,True
268,54,2978.0,330.2954831718801,254.0,863.0,True
1543,24,325.0,142.17756331581444,331.0,3517.0,True
1185,90,1172.0,176.63954912042604,156.0,2670.0,True
55,174,2621.0,425.7914160475201,1102.0,1223.0,True
1596,88,308.0,222.73367410866985,261.0,3538.0,True
1642,111,327.0,211.3395882176109,179.0,3520.0,True
94,108,3426.0,175.98180660396403,235.0,425.0,True
832,68,1937.0,158.08626366542867,143.0,1915.0,True
1636,84,234.0,123.09330910589308,286.0,3618.0,True
1741,36,183.0,155.7088615916632,180.0,3670.0,True
318,93,2788.0,209.50147042082708,334.0,1067.0,True
609,192,2362.0,161.86535343883364,178.0,1495.0,True
904,63,1615.0,310.079840946323,339.0,2243.0,True
1478,164,546.0,165.7020146780774,264.0,3314.0,True
206,6,3113.0,307.0261651623137,295.0,748.0,True
1597,62,270.0,141.06376106817163,315.0,3592.0,True
955,199,1632.0,230.8600327365894,228.0,2239.0,True
1082,188,1373.0,274.5744242115321,198.0,2500.0,True
1438,152,714.0,216.79635718417353,186.0,3162.0,True
1704,177,159.0,130.74708940607064,273.0,3717.0,True
220,4,3137.0,140.11665153461203,256.0,746.0,True
1250,160,842.0,227.15056698668553,417.0,3044.0,True
868,86,1734.0,163.78553864445183,319.0,2152.0,True
1455,60,783.0,127.3663378139432,101.0,3104.0,True
649,94,2354.0,495.4045981176715,133.0,1534.0,True
1347,135,530.0,158.8860997659039,561.0,3359.0,True
1396,191,582.0,172.75767167714253,428.0,3307.0,True
1603,127,308.0,180.6085677384001,295.0,3583.0,True
1655,156,256.0,143.1751573564871,263.0,3635.0,True
1318,33,909.0,217.72452810909797,223.0,2982.0,True
524,190,2426.0,307.3321555210452,309.0,1466.0,True
1662,195,327.0,184.3164837578339,183.0,3566.0,True
1555,65,362.0,176.79334149128206,336.0,3535.0,True
1479,49,530.0,74.38392758516233,319.0,3369.0,True
1755,5,162.0,81.75036989017457,222.0,3737.0,True
1316,180,497.0,231.864541657441,650.0,3405.0,True
1231,155,875.0,162.42432938438003,435.0,3029.0,True
1840,187,54.0,50.76753512567973,181.0,3852.0,True
1737,175,236.0,139.71257839033004,188.0,3671.0,True
317,17,2889.0,195.6546339340055,293.0,1020.0,True
1556,56,302.0,252.5419974686085,405.0,3608.0,True
517,8,2384.0,219.81640392076181,382.0,1526.0,True
1715,110,142.0,54.06914231209101,308.0,3769.0,True
1404,10,194.0,149.37264001028512,813.0,3725.0,True
1171,132,1143.0,207.4279106764249,296.0,2776.0,True
1533,150,512.0,188.87281265854725,257.0,3407.0,True
310,35,2908.0,181.02370005917814,316.0,1024.0,True
1573,61,264.0,106.17070507171545,434.0,3668.0,True
554,196,2371.0,360.84740160733946,349.0,1562.0,True
1320,137,919.0,210.98960161079063,252.0,3015.0,True
1865,158,70.0,62.87336253505287,165.0,3865.0,True
234,198,3171.0,283.71745907760726,241.0,766.0,True
1130,13,1223.0,244.0470149063032,323.0,2717.0,True
1485,130,406.0,201.34483205047871,473.0,3534.0,True
1477,159,531.0,82.41323990509838,365.0,3411.0,True
1118,163,1019.0,81.25593326610672,552.0,2925.0,True
1697,58,311.0,169.52279069670928,202.0,3634.0,True
1360,128,928.0,198.75044629079744,209.0,3019.0,True
108,147,2801.0,352.45285146321993,925.0,1148.0,True
774,52,2108.0,185.62807615932377,174.0,1841.0,True
1656,0,282.0,65.25205795940155,294.0,3669.0,True
59,165,3645.0,135.430239186307,179.0,307.0,True
1060,162,1232.0,478.55695885907073,486.0,2726.0,True
194,91,3251.0,264.04326248276317,281.0,709.0,True
1335,114,1035.0,288.9400751605941,149.0,2930.0,True
1728,184,96.0,57.924989129673754,394.0,3870.0,True
1102,26,1226.0,298.20633676815277,408.0,2749.0,True
1501,31,553.0,151.27207449078156,335.0,3423.0,True
1072,38,1422.0,263.25502311232003,289.0,2555.0,True
841,41,1754.0,237.51041379506054,439.0,2227.0,True
1689,11,253.0,110.72579178730244,312.0,3731.0,True
1236,113,1039.0,238.62769868872607,347.0,2946.0,True
479,2,2479.0,124.44267452969224,449.0,1508.0,True
1373,9,1024.0,199.9707938828972,127.0,2965.0,True
698,51,1718.0,223.34635976243223,762.0,2273.0,True
1290,67,901.0,210.1032003557819,384.0,3091.0,True
444,82,2816.0,402.5840909132214,168.0,1176.0,True
594,53,2170.0,253.91718440336612,526.0,1824.0,True
1419,106,555.0,146.7159430940119,498.0,3444.0,True
1445,70,233.0,152.87430915285887,774.0,3769.0,True
1757,101,254.0,93.83663595612036,237.0,3755.0,True
1672,115,471.0,203.75999614569875,142.0,3538.0,True
1211,178,980.0,285.7223660502799,466.0,3029.0,True
1683,125,256.0,122.97974643758127,351.0,3757.0,True
1696,104,336.0,121.25427899673711,249.0,3680.0,True
1334,144,1056.0,295.2792559505529,183.0,2964.0,True
1778,182,258.0,164.8126636581072,198.0,3762.0,True
720,69,2244.0,335.71649944398695,216.0,1777.0,True
109,145,3592.0,134.86582271280975,206.0,430.0,True
1036,103,1644.0,228.4815280809463,196.0,2380.0,True
1536,118,93.0,62.71164771186242,768.0,3931.0,True
1867,107,37.0,26.704572146794682,279.0,3989.0,True
598,100,2381.0,260.67283948843846,346.0,1647.0,True
216,105,3096.0,207.12011141118734,447.0,933.0,True
1481,46,585.0,199.37818222563433,398.0,3452.0,True
1432,173,949.0,218.8994713396999,123.0,3089.0,True
378,185,2783.0,424.6943537718645,387.0,1255.0,True
1180,34,1141.0,276.25524533446304,400.0,2900.0,True
1409,30,733.0,159.99993499844254,389.0,3309.0,True
1209,73,1109.0,159.53168445458846,385.0,2945.0,True
1852,74,173.0,126.97129795594549,201.0,3885.0,True
1700,89,409.0,10.976518147667061,218.0,3654.0,True
507,52,2602.0,212.54560959097745,340.0,1465.0,True
1570,109,448.0,150.51076158701662,394.0,3622.0,True
1389,170,958.0,311.13420808254324,249.0,3112.0,True
1618,1,569.0,168.82914151403102,194.0,3502.0,True
1698,97,489.0,201.77413195253808,148.0,3582.0,True
1315,140,598.0,120.88899012357076,719.0,3474.0,True
211,183,3149.0,250.56785281595873,450.0,925.0,True
493,167,2656.0,330.02418635198006,328.0,1419.0,True
997,29,1795.0,340.1601451912096,179.0,2280.0,True
662,172,2240.0,179.6980430237141,404.0,1836.0,True
397,25,2693.0,271.89206527945026,488.0,1383.0,True
1693,123,275.0,122.71885993826851,379.0,3802.0,True
1709,22,353.0,208.34570516083662,275.0,3725.0,True
1523,166,316.0,167.8092812665932,634.0,3764.0,True
653,49,2417.0,456.8245074388872,249.0,1664.0,True
1716,99,305.0,184.69685399241868,314.0,3776.0,True
1708,142,343.0,174.43916074062543,289.0,3739.0,True
591,179,2563.0,117.38170046246377,225.0,1520.0,True
1725,81,370.0,195.92799840440895,248.0,3719.0,True
1726,45,304.0,160.04879260349406,329.0,3801.0,True
1417,72,747.0,213.57235964559982,413.0,3358.0,True
1050,79,1413.0,199.7022484086942,482.0,2692.0,True
1494,197,705.0,137.8898478342586,344.0,3415.0,True
1785,28,266.0,141.55541060930986,276.0,3855.0,True
1844,39,240.0,151.5328760378401,212.0,3886.0,True
1711,151,242.0,172.51695124775378,434.0,3887.0,True
657,186,2260.0,150.81721091919044,449.0,1870.0,True
1856,141,106.0,50.1219532791322,337.0,4025.0,True
1878,55,173.0,109.49413166201506,226.0,3960.0,True
1522,91,780.0,403.91995173571956,227.0,3356.0,True
1504,191,697.0,211.1714056958948,352.0,3443.0,True
338,37,2737.0,187.0965639409387,623.0,1414.0,True
1814,23,260.0,207.0221720447738,247.0,3892.0,True
1565,116,610.0,124.24583578259313,330.0,3549.0,True
1410,122,731.0,194.736634991772,510.0,3434.0,True
1740,148,358.0,183.496239531078,317.0,3807.0,True
222,102,3343.0,271.9827856825621,332.0,824.0,True
1216,153,1301.0,194.59886767440148,297.0,2868.0,True
1537,104,279.0,128.75854536876622,729.0,3894.0,True
1848,161,233.0,131.5609023694656,260.0,3940.0,True
1803,194,283.0,186.04318260129938,271.0,3891.0,True
1763,193,234.0,124.92613147898221,417.0,3945.0,True
210,169,2457.0,245.36415561171515,1261.0,1724.0,True
1873,72,285.0,123.67847924237012,172.0,3897.0,True
1232,124,1224.0,341.83848578727543,362.0,2959.0,True
1645,33,587.0,187.91276928889192,245.0,3602.0,True
1752,64,289.0,166.8423100299641,402.0,3908.0,True
1161,121,939.0,250.79555256099056,802.0,3262.0,True
1529,3,828.0,338.0447586696017,229.0,3374.0,True
1576,58,749.0,218.7155640081544,215.0,3454.0,True
202,118,3410.0,180.53592907557112,349.0,794.0,True
862,47,2137.0,389.4349864134936,256.0,2073.0,True
1375,171,1054.0,178.50624069692827,319.0,3159.0,True
1804,19,179.0,98.2180758052153,413.0,4034.0,True
975,41,1539.0,261.3825103736261,616.0,2676.0,True
689,96,2494.0,216.17540203448473,229.0,1724.0,True
1358,44,1090.0,372.41696120900866,324.0,3131.0,True
145,78,3432.0,233.10268975287383,477.0,789.0,True
1875,189,183.0,109.05338408751146,310.0,4039.0,True
1415,87,954.0,129.0771256592132,325.0,3268.0,True
846,70,2069.0,122.13046840207035,358.0,2154.0,True
71,16,3612.0,268.77737965288895,462.0,621.0,True
1235,18,1418.0,186.29051034003646,220.0,2819.0,True
1938,192,216.0,146.08150811382902,172.0,4021.0,True
1168,152,1522.0,398.55036368440847,247.0,2723.0,True
951,80,1931.0,195.65426728408298,319.0,2315.0,True
1830,57,230.0,146.95248914996318,356.0,4017.0,True
1694,160,240.0,159.16228028093406,586.0,4014.0,True
1982,163,9.0,12.861457622665963,305.0,4245.0,True
1746,93,81.0,50.83466739916088,678.0,4174.0,True
1621,129,415.0,252.08107220536377,535.0,3846.0,True
1863,20,222.0,102.29099606375996,341.0,4039.0,True
1900,43,237.0,123.26256393626132,239.0,4025.0,True
1591,92,678.0,164.80907011902573,320.0,3587.0,True
1842,7,321.0,171.77241879175327,274.0,3947.0,True
1056,50,1223.0,241.32353600795813,828.0,3050.0,True
553,13,2880.0,185.99888356562496,191.0,1401.0,True
365,176,3056.0,188.15368721302198,395.0,1230.0,True
712,6,2154.0,233.2050349878731,586.0,2132.0,True
1157,65,1499.0,169.8057334148936,343.0,2794.0,True
1979,128,136.0,74.03846442977085,223.0,4159.0,True
1895,117,218.0,129.98648758464154,316.0,4083.0,True
1688,131,317.0,147.92994498530462,568.0,3985.0,True
27,126,4016.0,171.92771716658962,238.0,296.0,True
1321,86,1250.0,24.518933110396333,299.0,3064.0,True
923,188,2009.0,96.6836464339769,378.0,2312.0,True
910,59,2137.0,303.0967733645679,267.0,2184.0,True
1892,133,365.0,123.32784341585739,214.0,3971.0,True
1761,83,532.0,232.1429106131301,284.0,3810.0,True
1906,88,283.0,140.70813287986772,267.0,4059.0,True
12,103,3929.0,245.4500590807046,391.0,415.0,True
1833,35,152.0,122.04565547529256,529.0,4193.0,True
1944,48,279.0,161.21853627475454,205.0,4067.0,True
1947,155,9.0,10.841599503816935,470.0,4338.0,True
573,98,2793.0,162.4807865882106,303.0,1556.0,True
1476,60,1161.0,112.15735419162054,149.0,3193.0,True
2059,55,101.0,94.84685209593553,171.0,4263.0,True
1563,0,288.0,178.28411739305605,868.0,4083.0,True
1660,134,808.0,138.0158486391884,186.0,3565.0,True
738,68,2593.0,270.5644988259129,185.0,1781.0,True
1539,32,340.0,196.45483075961587,873.0,4040.0,True
1905,164,213.0,142.98415443202515,384.0,4174.0,True
1177,64,1430.0,210.1178034411679,462.0,2957.0,True
1795,31,604.0,188.53036277902882,195.0,3787.0,True
1870,42,329.0,193.9535738686239,348.0,4063.0,True
623,84,2272.0,282.13803754767844,773.0,2121.0,True
1004,196,2118.0,300.58651007386396,165.0,2278.0,True
1705,162,278.0,99.20784408544243,676.0,4122.0,True
1038,14,1936.0,216.0273422468191,278.0,2465.0,True
1571,187,942.0,215.91501517366592,233.0,3463.0,True
1869,119,266.0,156.95508819498502,427.0,4142.0,True
2011,82,141.0,95.17123428888159,278.0,4268.0,True
377,107,3184.0,436.10350152978947,365.0,1227.0,True
1274,45,1560.0,266.4621091167573,176.0,2856.0,True
1765,115,578.0,97.28303251201683,306.0,3847.0,True
1827,85,400.0,35.818087592521245,366.0,4025.0,True
1554,36,1103.0,251.16890765284745,125.0,3324.0,True
1986,67,255.0,157.85364506725745,219.0,4173.0,True
1718,139,622.0,279.30834592016106,344.0,3809.0,True
320,4,3402.0,172.98643338401993,289.0,1029.0,True
1652,159,806.0,153.93442518320373,264.0,3634.0,True
1339,120,1342.0,200.90229324690984,311.0,3100.0,True
1937,62,240.0,125.47173933409091,356.0,4204.0,True
1604,15,1026.0,200.2978039078823,130.0,3420.0,True
1994,114,282.0,145.56165925813818,201.0,4166.0,True
582,75,2697.0,184.59465727391577,472.0,1751.0,True
731,61,2510.0,160.03984426471249,355.0,1941.0,True
1649,71,784.0,298.92771710184724,307.0,3668.0,True
435,46,2536.0,258.00769128210544,940.0,1919.0,True
1249,47,1663.0,250.09068210427145,170.0,2796.0,True
743,66,2544.0,270.8161018762052,312.0,1929.0,True
121,111,4017.0,294.20585553414276,215.0,460.0,True
566,174,2901.0,341.43831066747975,337.0,1576.0,True
1474,136,1127.0,182.3722745644924,312.0,3352.0,True
695,149,2468.0,365.05989415982515,509.0,2012.0,True
1065,181,1883.0,319.55681261263567,355.0,2600.0,True
1712,140,544.0,264.4452975967283,485.0,3945.0,True
1949,195,366.0,253.64420885183742,251.0,4124.0,True
2008,144,281.0,173.54121731499043,224.0,4211.0,True
1807,153,637.0,194.21139192102976,228.0,3857.0,True
794,10,1997.0,178.91316316983682,789.0,2502.0,True
1117,80,1980.0,234.11884589381035,147.0,2519.0,True
419,73,3316.0,111.61041578203275,237.0,1185.0,True
89,156,4121.0,359.4246592205913,201.0,384.0,True
578,93,3078.0,262.75391145871043,160.0,1434.0,True
563,72,2950.0,237.5622247154263,332.0,1565.0,True
1966,8,167.0,112.43198385182349,451.0,4348.0,True
1817,21,603.0,188.46522651881722,265.0,3914.0,True
1429,175,1252.0,270.4294277901906,302.0,3267.0,True
1684,108,940.0,324.8851186072181,173.0,3580.0,True
1129,78,1746.0,224.16799458302944,381.0,2774.0,True
1920,180,305.0,165.19553889513836,400.0,4216.0,True
1792,150,124.0,100.60219540397811,810.0,4400.0,True
1942,135,346.0,148.4792118779783,319.0,4179.0,True
1731,13,155.0,63.4425616018314,892.0,4371.0,True
1859,56,305.0,123.94066996907227,529.0,4221.0,True
843,143,2524.0,220.49426269748474,212.0,2004.0,True
1941,91,225.0,125.88108005669831,447.0,4304.0,True
1450,122,1350.0,207.31162317832127,182.0,3182.0,True
986,9,2132.0,227.47940607789084,327.0,2405.0,True
1505,94,1228.0,167.69665969900467,215.0,3310.0,True
690,192,2903.0,153.48324836162885,141.0,1636.0,True
1932,90,331.0,167.51049786245252,366.0,4208.0,True
270,51,3542.0,186.03162588957255,387.0,998.0,True
2110,171,156.0,86.57395651199192,211.0,4387.0,True
1918,154,336.0,141.78009852615725,393.0,4208.0,True
2077,148,65.0,48.952442200939124,341.0,4480.0,True
1258,186,1418.0,359.9802847714729,480.0,3127.0,True
1699,106,754.0,217.92713560936977,359.0,3793.0,True
31,127,4259.0,228.30608702577695,217.0,297.0,True
1898,138,517.0,215.96746914212525,263.0,4039.0,True
1993,184,395.0,257.65474231095493,199.0,4161.0,True
1777,198,753.0,269.64090713492845,241.0,3805.0,True
260,157,3593.0,360.4397039556482,375.0,974.0,True
2041,101,177.0,89.10665532391403,342.0,4391.0,True
1872,176,526.0,175.72574361365068,320.0,4042.0,True
125,110,3805.0,173.64794654196942,511.0,764.0,True
2045,112,307.0,135.4306652580019,203.0,4264.0,True
1079,190,2013.0,100.01827534445546,286.0,2573.0,True
628,70,2890.0,233.0088224575708,337.0,1697.0,True
1584,168,462.0,245.15771211933117,871.0,4126.0,True
385,116,3353.0,70.25583601355903,365.0,1239.0,True
1781,89,680.0,261.73253456249074,342.0,3913.0,True
1997,79,385.0,217.36856227530072,246.0,4213.0,True
1666,165,829.0,97.99513896042464,389.0,3777.0,True
684,177,2736.0,338.17027231039583,389.0,1870.0,True
1308,102,1592.0,268.59497281935404,271.0,3017.0,True
2026,69,282.0,164.89133438958208,309.0,4327.0,True
2012,146,127.0,38.12670391081148,489.0,4483.0,True
1444,28,1503.0,290.2570470299839,117.0,3109.0,True
1028,76,1974.0,222.40132843568168,480.0,2639.0,True
2080,18,176.0,64.29478891302075,294.0,4438.0,True
2086,23,329.0,156.60333307607272,138.0,4286.0,True
502,1,3222.0,166.70590937234107,275.0,1394.0,True
2035,26,289.0,144.4551497937381,297.0,4327.0,True
776,7,2734.0,190.1246274581262,214.0,1882.0,True
44,137,4235.0,127.12470315927129,279.0,382.0,True
1246,77,1703.0,206.79126041232723,293.0,2914.0,True
1641,128,1038.0,246.07045135025857,241.0,3580.0,True
773,166,2630.0,231.17245575503043,324.0,1989.0,True
1935,199,480.0,243.04405695523474,295.0,4142.0,True
2037,178,347.0,184.22266121931952,242.0,4276.0,True
1710,67,865.0,215.7989173907305,309.0,3759.0,True
1093,37,1848.0,391.00657743126845,457.0,2778.0,True
1934,58,272.0,141.34321876513027,515.0,4360.0,True
285,11,3700.0,159.6720646345266,297.0,935.0,True
1583,17,1074.0,243.51206680050518,308.0,3563.0,True
1644,100,1037.0,275.31923083809045,248.0,3604.0,True
2083,124,66.0,75.56680063809739,434.0,4581.0,True
1640,185,757.0,280.73832929031147,565.0,3902.0,True
1456,132,1352.0,200.27729712017148,303.0,3308.0,True
1579,50,1125.0,193.06242242462525,290.0,3535.0,True
1845,48,740.0,152.10453630805117,248.0,3923.0,True
2108,193,302.0,141.05588995604222,191.0,4362.0,True
1461,34,1169.0,241.14896811584447,484.0,3499.0,True
713,20,2750.0,180.9861258440171,369.0,1919.0,True
2124,47,328.0,140.05850231866722,138.0,4341.0,True
1630,105,1132.0,189.44385707781453,228.0,3548.0,True
2062,141,241.0,142.98034875653207,340.0,4439.0,True
1782,38,865.0,195.36552179591828,245.0,3820.0,True
212,99,3628.0,149.37244032523475,586.0,1061.0,True
2101,4,81.0,103.91572446246185,450.0,4618.0,True
1202,27,238.0,131.64695897853846,1919.0,4464.0,True
925,61,2502.0,205.88973546493534,265.0,2204.0,True
2067,121,213.0,126.45564554990133,386.0,4496.0,True
2043,81,343.0,186.35782744626772,313.0,4366.0,True
2113,33,234.0,53.12776059990873,295.0,4480.0,True
1181,173,1888.0,273.99319748421703,331.0,2831.0,True
1955,65,650.0,198.49626151515463,189.0,4070.0,True
2093,161,351.0,153.07751761499088,214.0,4373.0,True
1904,24,463.0,263.5207340708015,473.0,4261.0,True
2130,129,239.0,106.21302009923686,274.0,4486.0,True
1714,117,1102.0,170.6799989491792,167.0,3627.0,True
2232,52,155.0,90.06512499219909,206.0,4574.0,True
1897,188,212.0,104.19852102853523,746.0,4520.0,True
1149,75,1852.0,225.41406238046278,441.0,2883.0,True
2254,82,124.0,88.6655726856972,212.0,4611.0,True
541,197,3182.0,174.90796941236522,357.0,1555.0,True
1451,25,1022.0,354.4142608654881,721.0,3721.0,True
1012,88,2284.0,281.44054278204226,336.0,2464.0,True
1267,63,1926.0,353.3818144056865,163.0,2824.0,True
1592,145,1028.0,207.72294148498622,455.0,3723.0,True
2100,194,360.0,199.44929520752544,223.0,4391.0,True
1183,19,1851.0,375.57805571211264,395.0,2901.0,True
2120,41,361.0,222.23686441036634,197.0,4391.0,True
2173,83,275.0,146.92749999722355,195.0,4478.0,True
1828,98,725.0,155.542389082915,370.0,4030.0,True
386,16,2892.0,276.36377702052255,990.0,1864.0,True
2163,126,265.0,111.02094207829533,230.0,4497.0,True
1992,2,384.0,141.5196769627956,425.0,4385.0,True
771,130,2704.0,215.54657076306387,409.0,2071.0,True
675,147,3128.0,239.6282959230477,203.0,1657.0,True
2319,157,9.0,9.894715634349865,262.0,4780.0,True
2161,93,111.0,65.8631933067606,413.0,4678.0,True
1528,32,1102.0,220.00340551894777,545.0,3688.0,True
1626,42,1298.0,165.6850812630543,178.0,3492.0,True
1751,113,1028.0,139.54996165889455,260.0,3763.0,True
73,154,2820.0,211.39935777724088,1808.0,1971.0,True
793,57,2894.0,177.86202190201766,188.0,1897.0,True
2044,183,281.0,199.48547023029536,455.0,4513.0,True
1923,49,764.0,313.54771038097266,208.0,4032.0,True
1387,14,1667.0,320.7520120415737,271.0,3130.0,True
2066,39,274.0,145.90078560106087,419.0,4525.0,True
1382,12,1628.0,344.5192846032291,323.0,3173.0,True
2207,80,243.0,170.93387187911003,226.0,4558.0,True
1724,54,539.0,195.94312668825006,793.0,4264.0,True
2168,131,147.0,105.72296432148693,382.0,4659.0,True
656,5,3119.0,288.2246090153163,271.0,1690.0,True
875,175,2713.0,74.3316643571419,247.0,2101.0,True
1635,118,678.0,253.3143515466163,808.0,4138.0,True
1788,95,744.0,294.8869697814571,489.0,4073.0,True
2016,103,600.0,110.81673007066603,218.0,4218.0,True
1854,140,561.0,292.58560271165135,576.0,4263.0,True
2271,35,137.0,95.71736157261032,240.0,4695.0,True
2060,87,262.0,135.66807237658264,479.0,4573.0,True
2343,4,9.0,17.23783733114629,284.0,4831.0,True
847,53,2863.0,313.35795002995064,180.0,1977.0,True
2031,74,415.0,150.99293169030508,401.0,4426.0,True
195,30,4043.0,189.864689326119,369.0,799.0,True
1633,60,1031.0,130.20545172648843,485.0,3811.0,True
987,170,2480.0,389.35394360414597,285.0,2363.0,True
1654,181,970.0,349.495001239395,502.0,3873.0,True
1325,96,1735.0,310.71331546021963,335.0,3108.0,True
1097,142,2112.0,312.7353707297377,400.0,2732.0,True
452,189,3547.0,253.37024667026054,274.0,1299.0,True
2228,166,170.0,97.39390324294992,317.0,4678.0,True
532,29,3587.0,263.87023329088805,85.0,1261.0,True
2019,125,360.0,162.5641280750026,486.0,4491.0,True
1784,37,1012.0,229.2080368487328,262.0,3841.0,True
797,26,2786.0,174.26626509668196,353.0,2069.0,True
1862,3,961.0,283.5075926724722,205.0,3902.0,True
2013,85,541.0,194.19420346388463,327.0,4323.0,True
1791,0,1002.0,225.40126344927742,274.0,3864.0,True
1049,31,2505.0,432.6526895833664,157.0,2366.0,True
1376,68,1479.0,270.1276456682845,550.0,3393.0,True
2179,180,151.0,95.24418467536795,426.0,4724.0,True
1363,132,1104.0,239.118909629192,960.0,3772.0,True
1962,152,490.0,291.298804045975,498.0,4387.0,True
1864,158,573.0,249.29559313652078,607.0,4307.0,True
2070,151,487.0,225.92199838718585,274.0,4394.0,True
1058,67,2458.0,273.8019289354305,194.0,2424.0,True
2072,191,491.0,154.68568880357867,268.0,4392.0,True
2247,196,278.0,147.16580840612184,213.0,4605.0,True
2221,184,210.0,127.126810455664,322.0,4675.0,True
972,111,2439.0,127.66021159037363,403.0,2449.0,True
423,97,3576.0,295.74749007162416,359.0,1314.0,True
2274,58,148.0,81.14505180530223,289.0,4747.0,True
1446,106,1775.0,178.94820315435507,127.0,3124.0,True
2079,169,323.0,193.0948355487533,435.0,4577.0,True
2252,174,240.0,174.73408077359326,275.0,4672.0,True
2409,98,9.0,7.733837492142863,252.0,4909.0,True
2181,86,261.0,130.37560024238033,360.0,4660.0,True
1663,134,886.0,210.12167565193553,652.0,4036.0,True
999,153,2521.0,146.993170093787,298.0,2405.0,True
2342,89,162.0,120.4019735603161,218.0,4765.0,True
1929,108,890.0,136.6054558162777,202.0,4039.0,True
741,9,2701.0,209.03651103115817,623.0,2228.0,True
468,91,3540.0,385.00459763686507,344.0,1389.0,True
1960,72,496.0,126.24932559950852,549.0,4435.0,True
2115,78,544.0,102.14195207801886,203.0,4389.0,True
2325,138,240.0,157.0373900731924,169.0,4694.0,True
305,167,3844.0,265.43034201940344,388.0,1091.0,True
767,120,3018.0,260.38803582762176,264.0,1918.0,True
1661,135,1281.0,421.6071252274882,275.0,3655.0,True
519,70,3575.0,429.92547434086305,220.0,1365.0,True
601,115,3292.0,252.22130027272584,342.0,1649.0,True
2452,41,9.0,10.387749075920713,207.0,4933.0,True
2451,65,139.0,58.59791822818159,84.0,4804.0,True
2267,71,363.0,196.64801251379757,133.0,4582.0,True
682,18,3117.0,279.66246517220054,360.0,1834.0,True
600,55,3238.0,427.08213878490255,411.0,1715.0,True
2017,165,474.0,172.9352416766678,489.0,4489.0,True
1619,90,1375.0,183.13622808802074,281.0,3590.0,True
2146,92,217.0,157.68746591666897,514.0,4749.0,True
973,43,2663.0,105.58501052895123,259.0,2305.0,True
2295,23,176.0,62.682425784276774,307.0,4793.0,True
2151,160,476.0,191.90053189512878,248.0,4494.0,True
1586,45,771.0,291.04718811023815,942.0,4199.0,True
641,13,3160.0,322.0640716117112,425.0,1811.0,True
1109,28,2290.0,279.86639191112545,334.0,2685.0,True
587,123,3360.0,185.85247376204427,324.0,1616.0,True
2038,34,538.0,138.62683448516563,405.0,4440.0,True
1582,59,1527.0,252.88691228388194,200.0,3451.0,True
837,11,2869.0,351.9276152557801,331.0,2112.0,True
2065,54,48.0,43.14946130557347,832.0,4937.0,True
789,156,3009.0,201.71127233312006,277.0,1980.0,True
1593,192,1368.0,204.95217403012788,355.0,3623.0,True
241,44,3935.0,237.49492586436696,514.0,1059.0,True
2160,46,455.0,252.20221085679938,276.0,4539.0,True
2116,64,501.0,244.51033303818457,314.0,4501.0,True
1647,141,1460.0,179.09536709382994,184.0,3545.0,True
2068,186,625.0,191.35634847573195,271.0,4386.0,True
2359,197,162.0,145.12852532962958,270.0,4849.0,True
992,101,2654.0,463.8590332966397,270.0,2360.0,True
1276,49,1829.0,282.94501271100467,503.0,3185.0,True
2119,10,350.0,223.39525337305096,479.0,4667.0,True
2282,168,183.0,111.24725261294134,365.0,4838.0,True
1951,187,804.0,166.78778885208473,342.0,4217.0,True
2332,51,298.0,186.04242698909923,190.0,4723.0,True
1393,114,1935.0,249.05670670721324,217.0,3087.0,True
2255,8,311.0,184.0343040237886,311.0,4712.0,True
2057,179,439.0,174.87982771067098,502.0,4585.0,True
2268,136,324.0,167.2846042042376,255.0,4706.0,True
613,17,3428.0,346.05443117812405,285.0,1604.0,True
1775,73,1135.0,173.35345986945325,335.0,3897.0,True
1921,36,786.0,201.1271930386021,430.0,4250.0,True
37,139,4472.0,193.29219731929217,474.0,566.0,True
2371,53,90.0,60.98968543960609,352.0,4952.0,True
2283,144,205.0,105.54514996422337,364.0,4839.0,True
1882,172,374.0,201.9728628478689,933.0,4670.0,True
1767,14,1195.0,295.9429892659793,300.0,3851.0,True
2144,150,423.0,230.18940525417156,392.0,4625.0,True
2477,21,9.0,6.608120232318799,287.0,5040.0,True
2379,20,175.0,97.2473740073021,276.0,4882.0,True
167,107,4183.0,341.44345560440553,519.0,876.0,True
115,61,4436.0,275.6995924153376,389.0,624.0,True
2188,112,132.0,95.4301606733481,616.0,4929.0,True
2049,1,661.0,163.3878953477436,334.0,4401.0,True
1926,84,1028.0,262.913649958934,208.0,4041.0,True
2164,176,587.0,125.94756135657839,218.0,4485.0,True
2199,88,525.0,147.5078616826514,225.0,4550.0,True
334,163,3528.0,225.4536088622672,779.0,1548.0,True
1307,193,2013.0,245.83788921166862,321.0,3065.0,True
82,75,4545.0,369.43414668010763,360.0,535.0,True
1544,47,1468.0,164.07028390422892,426.0,3615.0,True
2071,99,286.0,164.81491548610427,681.0,4803.0,True
526,117,3611.0,165.2069743637893,311.0,1479.0,True
2159,6,441.0,194.18190211166694,387.0,4649.0,True
2174,128,606.0,65.96293243314703,203.0,4486.0,True
2203,159,383.0,196.71329254994134,381.0,4710.0,True
784,109,3146.0,279.55102081519925,271.0,1960.0,True
1800,119,402.0,238.46680087812877,1100.0,4706.0,True
136,182,3977.0,259.44853577376114,848.0,1133.0,True
2297,28,408.0,183.88199651201313,213.0,4703.0,True
580,42,3454.0,210.15900019838614,383.0,1657.0,True
1742,133,1349.0,229.6356885235402,270.0,3763.0,True
2218,127,275.0,173.93926895754066,489.0,4838.0,True
1924,66,902.0,352.5127971528458,388.0,4212.0,True
1971,77,767.0,197.43971089532096,438.0,4347.0,True
2405,105,283.0,176.8712007939844,188.0,4836.0,True
2303,148,367.0,178.78666904579327,251.0,4752.0,True
1201,104,2191.0,275.7479476640511,385.0,2929.0,True
2315,33,210.0,91.1435526447198,398.0,4912.0,True
924,24,2866.0,299.9558637472879,319.0,2258.0,True
463,100,3983.0,413.78659312470995,102.0,1142.0,True
1482,41,1882.0,129.94536976931832,188.0,3245.0,True
1439,93,1630.0,257.2058821979703,518.0,3497.0,True
1933,15,1008.0,284.3368870513126,278.0,4121.0,True
1733,26,1494.0,327.8428708141875,156.0,3636.0,True
2279,146,326.0,179.86939599129045,340.0,4808.0,True
1503,69,1486.0,232.5294429760713,562.0,3652.0,True
1164,62,1919.0,202.58937703060798,763.0,3230.0,True
1525,143,1622.0,380.8112480606143,388.0,3528.0,True
1946,177,803.0,172.1502680123251,481.0,4347.0,True
2374,199,312.0,158.78017731578035,235.0,4838.0,True
1154,25,1875.0,250.46574085571675,826.0,3275.0,True
583,107,3323.0,270.41996461186466,543.0,1828.0,True
2186,162,577.0,128.35666773568767,263.0,4574.0,True
1768,155,1384.0,152.2842329520174,216.0,3768.0,True
2474,145,178.0,112.86007972061657,224.0,4975.0,True
2305,32,304.0,167.84744393932226,344.0,4849.0,True
938,5,2838.0,258.6822361720325,346.0,2317.0,True
1797,116,1283.0,233.92240141741118,278.0,3873.0,True
2091,164,545.0,244.81391150896997,458.0,4614.0,True
2288,198,302.0,138.79583481012426,378.0,4858.0,True
1861,178,813.0,297.71084054654546,662.0,4356.0,True
2129,120,605.0,261.31515116944485,360.0,4571.0,True
264,121,4255.0,211.7444447824909,319.0,923.0,True
2193,122,318.0,172.83314109498497,554.0,4869.0,True
1257,38,2204.0,209.44646890254134,343.0,2989.0,True
2323,171,450.0,168.14056115092518,224.0,4746.0,True
2459,82,314.0,183.7900222601182,147.0,4882.0,True
2509,103,76.0,75.69325383652154,306.0,5121.0,True
2421,166,211.0,126.37342127521794,315.0,4988.0,True
916,52,2800.0,178.95157046361655,475.0,2400.0,True
2507,108,141.0,59.25604848906935,251.0,5060.0,True
1577,188,1754.0,339.9128718383007,211.0,3453.0,True
1553,16,1435.0,342.7547645885995,576.0,3773.0,True
184,59,4458.0,267.84139758357594,344.0,750.0,True
891,181,2961.0,298.71589301741204,377.0,2256.0,True
2393,13,9.0,10.85413792063988,588.0,5212.0,True
2042,109,519.0,236.04061108310356,651.0,4704.0,True
426,56,3891.0,229.64725302511218,368.0,1332.0,True
1849,190,1117.0,372.54050826271504,429.0,4111.0,True
2566,90,9.0,17.58634711690524,304.0,5222.0,True
1136,35,2378.0,312.1473794112387,448.0,2860.0,True
2377,80,282.0,280.82280531308174,352.0,4958.0,True
2456,194,205.0,165.32455726691953,311.0,5042.0,True
2200,62,571.0,255.29659305407796,352.0,4679.0,True
2434,161,356.0,167.40936852585315,197.0,4895.0,True
438,84,3894.0,203.74581317115394,361.0,1357.0,True
2433,129,216.0,108.04822384527617,343.0,5038.0,True
671,152,3480.0,276.57812577174457,331.0,1777.0,True
2304,124,314.0,180.66540585466592,441.0,4944.0,True
1912,63,1209.0,174.48205422184634,249.0,4049.0,True
1193,0,2440.0,205.579024243387,289.0,2820.0,True
2406,24,431.0,250.79570751946116,176.0,4830.0,True
393,67,3978.0,196.81069926835275,394.0,1284.0,True
1581,137,923.0,185.0612817043894,1098.0,4344.0,True
431,157,4205.0,350.51047502443976,92.0,1066.0,True
831,8,3348.0,257.36920693346616,156.0,1928.0,True
2544,165,115.0,84.72437890257896,301.0,5165.0,True
325,140,3865.0,305.65916047202086,664.0,1418.0,True
2392,173,299.0,185.26056752897784,361.0,4984.0,True
2415,27,395.0,214.205812299835,226.0,4890.0,True
1378,79,2100.0,187.78032340635795,342.0,3185.0,True
2583,127,9.0,8.14845253766958,321.0,5277.0,True
707,12,3213.0,312.6547637597038,540.0,2076.0,True
2447,126,172.0,102.83685527242285,399.0,5117.0,True
730,22,3331.0,315.82236759727164,375.0,1960.0,True
152,55,4536.0,155.03052280519168,432.0,758.0,True
2250,72,591.0,141.48192499667365,311.0,4705.0,True
984,87,2802.0,242.7391206511694,425.0,2497.0,True
2469,95,355.0,179.18416602572722,198.0,4945.0,True
2156,7,818.0,240.79986674997463,232.0,4484.0,True
834,111,3370.0,112.23128291959345,165.0,1938.0,True
2402,81,429.0,155.69915613357082,234.0,4879.0,True
897,132,3114.0,10.731986077551525,304.0,2195.0,True
2257,149,642.0,323.92999592141774,257.0,4669.0,True
1837,167,1446.0,308.1596269269008,201.0,3870.0,True
2311,102,527.0,184.5083035209761,287.0,4800.0,True
250,92,4424.0,166.3793383101163,325.0,903.0,True
1495,106,2095.0,164.35243303590482,162.0,3233.0,True
2431,130,350.0,124.40329379226709,286.0,4979.0,True
139,3,3952.0,284.7015978034813,1084.0,1377.0,True
2007,113,921.0,247.00234795166722,430.0,4410.0,True
1988,183,1078.0,216.45648852497348,303.0,4258.0,True
2442,57,209.0,141.55479100528348,422.0,5130.0,True
2380,2,273.0,122.92569909509146,462.0,5068.0,True
2074,37,836.0,140.69306259560898,372.0,4506.0,True
658,175,3447.0,151.08725246725533,474.0,1896.0,True
1793,29,1585.0,212.9972812173845,168.0,3759.0,True
2180,185,455.0,192.8340967497125,591.0,4890.0,True
446,125,3691.0,243.97851604239307,639.0,1656.0,True
2123,44,582.0,168.8528096332801,564.0,4766.0,True
2541,151,285.0,154.30414266857733,204.0,5065.0,True
744,128,3250.0,202.8829008547395,481.0,2102.0,True
1044,189,2760.0,263.59588205305545,387.0,2592.0,True
726,142,3130.0,176.97534623602124,649.0,2226.0,True
2517,158,111.0,103.32236429187415,421.0,5247.0,True
2191,91,248.0,162.33573882753169,796.0,5111.0,True
2446,39,256.0,129.47368820212898,386.0,5104.0,True
610,14,3734.0,179.06345352617245,313.0,1631.0,True
827,85,3276.0,106.82858209022218,326.0,2094.0,True
1796,112,1569.0,80.74664863366446,211.0,3803.0,True
190,10,4551.0,170.0272027415038,408.0,825.0,True
2014,89,897.0,117.83068302120692,483.0,4479.0,True
2501,58,289.0,87.32464649204286,298.0,5088.0,True
266,131,4441.0,192.46824295841722,329.0,937.0,True
2296,18,135.0,76.28547936741121,754.0,5243.0,True
2557,197,199.0,142.14261593978927,281.0,5180.0,True
2256,94,533.0,207.10861553614447,444.0,4852.0,True
2489,4,396.0,190.366790883019,219.0,4991.0,True
1744,86,1632.0,177.89828887455528,262.0,3758.0,True
1634,172,1535.0,176.6530088222466,528.0,3857.0,True
2039,30,781.0,122.30771707466252,575.0,4613.0,True
2009,9,1172.0,188.71431019224121,236.0,4223.0,True
2321,193,522.0,235.80158836825458,361.0,4881.0,True
2647,47,71.0,76.306015059397,267.0,5332.0,True
2390,48,479.0,250.28484652204503,305.0,4926.0,True
2270,195,638.0,267.45074556090907,322.0,4776.0,True
1871,17,1128.0,220.74697334403064,569.0,4287.0,True
2552,98,292.0,175.22436429954007,237.0,5125.0,True
2663,105,171.0,116.58037987817016,149.0,5247.0,True
1309,26,2382.0,415.7970780314064,290.0,3038.0,True
2435,60,428.0,126.22306844767013,294.0,4992.0,True
2532,115,180.0,99.05923137972644,391.0,5242.0,True
1105,31,2547.0,307.0667957762421,531.0,2875.0,True
1418,65,2206.0,354.1597426280673,272.0,3218.0,True
624,180,3586.0,231.75692853686672,490.0,1839.0,True
496,43,3978.0,491.4880645369488,355.0,1448.0,True
70,170,4970.0,182.78698059546758,309.0,460.0,True
2555,70,324.0,168.72432975331128,221.0,5115.0,True
489,196,4162.0,410.2335883149042,198.0,1280.0,True
1916,50,1334.0,157.0390504083975,315.0,4118.0,True
2417,184,337.0,182.03113041024395,450.0,5118.0,True
1772,78,1578.0,185.09455857627793,328.0,3883.0,True
2487,147,473.0,164.56162926326095,228.0,4989.0,True
1526,110,2106.0,305.9835627767,216.0,3358.0,True
2090,153,1055.0,200.90152510725315,256.0,4412.0,True
2175,11,703.0,201.59582246199125,481.0,4765.0,True
1341,23,2383.0,211.67467747633634,294.0,3085.0,True
2638,198,93.0,55.12688739121549,341.0,5377.0,True
1713,49,1251.0,327.1153114335117,760.0,4220.0,True
2206,114,801.0,281.72759379399747,340.0,4672.0,True
859,141,3422.0,240.09721737321587,237.0,2052.0,True
2190,154,724.0,167.61277994555385,435.0,4750.0,True
2526,160,148.0,118.83679890722058,480.0,5326.0,True
1015,179,3083.0,166.20627869291494,258.0,2392.0,True
2542,68,246.0,81.99834711264224,371.0,5232.0,True
2024,123,893.0,211.27511330695393,570.0,4587.0,True
2463,19,411.0,176.6721597701273,332.0,5070.0,True
30,135,4992.0,367.82407941324715,418.0,491.0,True
143,176,4922.0,255.55209930964534,255.0,562.0,True
608,83,3729.0,286.94649683661834,444.0,1757.0,True
1940,99,1004.0,233.28666089432778,644.0,4498.0,True
1674,136,1628.0,237.4084447414473,480.0,3877.0,True
2521,84,129.0,123.5748272526396,541.0,5379.0,True
2269,41,120.0,50.72431258568784,936.0,5390.0,True
2592,192,226.0,117.957135280072,311.0,5286.0,True
2632,77,154.0,103.83206325176519,337.0,5360.0,True
1756,150,1849.0,268.6377712138204,151.0,3668.0,True
1532,76,1900.0,379.63344553545414,469.0,3617.0,True
74,117,4777.0,154.0842766238645,576.0,741.0,True
2757,127,9.0,10.875501975584212,255.0,5509.0,True
2736,152,163.0,119.97942597484241,145.0,5356.0,True
1188,186,2231.0,383.32520410108833,769.0,3288.0,True
733,3,3547.0,383.60861599593005,392.0,1981.0,True
2273,5,501.0,164.36756535492682,570.0,5028.0,True
2184,134,915.0,173.21732208854644,312.0,4618.0,True
518,88,4034.0,418.80434167902456,360.0,1504.0,True
1953,33,1417.0,78.19683795711538,244.0,4124.0,True
2712,171,210.0,126.524698858373,157.0,5332.0,True
694,74,3585.0,408.552897938847,461.0,1962.0,True
1990,51,1401.0,227.56052049861236,197.0,4154.0,True
2300,79,795.0,322.7357494760794,263.0,4760.0,True
1651,168,1607.0,407.2955089227216,581.0,3949.0,True
2697,188,155.0,125.99211216444935,241.0,5401.0,True
1322,64,2112.0,237.64954436170984,680.0,3446.0,True
1883,166,1338.0,187.48288432766395,481.0,4221.0,True
2338,35,496.0,161.10936556381898,523.0,5067.0,True
2588,45,223.0,122.19420892476569,371.0,5340.0,True
2340,38,287.0,148.6873820160674,734.0,5278.0,True
1233,16,2152.0,344.21580508796546,822.0,3420.0,True
2623,36,338.0,156.68872075119003,220.0,5235.0,True
2691,90,162.0,145.17447551074608,260.0,5413.0,True
2000,115,1271.0,175.39018018990657,340.0,4311.0,True
2577,34,318.0,237.18401905078272,318.0,5266.0,True
498,182,4189.0,442.1818658136007,296.0,1398.0,True
242,135,4531.0,217.71883548285012,509.0,1057.0,True
2677,121,217.0,125.02431748585833,252.0,5377.0,True
1362,199,2628.0,281.02970886952016,157.0,2968.0,True
347,59,4302.0,290.1417857824409,484.0,1294.0,True
2240,54,471.0,243.06393520911467,747.0,5128.0,True
1087,119,3008.0,282.79652176840005,280.0,2593.0,True
2650,25,293.0,164.5453663214136,238.0,5310.0,True
1915,163,900.0,354.52617550125717,901.0,4704.0,True
1512,155,2306.0,121.39366538890029,194.0,3300.0,True
112,69,4784.0,153.70372900347056,591.0,822.0,True
2496,181,631.0,193.82875467727726,194.0,4976.0,True
1760,159,1493.0,289.8263447617542,593.0,4115.0,True
1975,61,1293.0,147.9230884672802,394.0,4318.0,True
176,143,4460.0,317.2485596099496,768.0,1152.0,True
2135,93,1258.0,162.46990850807126,136.0,4358.0,True
1045,129,3203.0,310.0863764410216,207.0,2414.0,True
753,28,3850.0,114.50817560470982,139.0,1775.0,True
2322,191,654.0,259.2739763346719,451.0,4972.0,True
2153,75,770.0,174.19051441509257,610.0,4857.0,True
2467,142,526.0,240.21042564002974,364.0,5108.0,True
895,40,3587.0,238.24659125812698,171.0,2058.0,True
1995,63,1335.0,344.02995232611534,344.0,4310.0,True
2616,20,394.0,173.87512305071297,245.0,5253.0,True
2376,97,327.0,197.40363840268833,715.0,5320.0,True
1695,164,1998.0,163.96999533124983,222.0,3652.0,True
261,27,4885.0,128.53189704216808,166.0,766.0,True
1462,167,2248.0,197.98493155152008,389.0,3404.0,True
2357,177,886.0,179.86131780033767,196.0,4768.0,True
569,148,3860.0,403.7416446919807,553.0,1797.0,True
1671,96,1833.0,319.0279816178627,431.0,3827.0,True
1758,102,1654.0,199.58808838011018,487.0,4007.0,True
1719,82,1864.0,302.0736867816785,331.0,3798.0,True
867,144,3489.0,213.94204751489477,346.0,2175.0,True
2299,165,869.0,187.84286675186377,299.0,4796.0,True
2783,107,9.0,6.959744709558906,335.0,5659.0,True
1298,156,2588.0,338.1760400886458,365.0,3092.0,True
978,85,3406.0,189.7014761283914,218.0,2280.0,True
2694,157,198.0,114.87935667955912,331.0,5490.0,True
13,125,5294.0,249.73578992167953,372.0,397.0,True
1664,132,2137.0,325.55034754466107,169.0,3554.0,True
1909,130,1289.0,281.4853232205743,608.0,4404.0,True
1769,21,1967.0,263.1231527012217,173.0,3726.0,True
2751,67,256.0,168.22871397744433,194.0,5438.0,True
1750,6,1926.0,235.25172926644944,268.0,3769.0,True
1152,118,2569.0,253.7592688311102,679.0,3127.0,True
2510,73,484.0,206.49639238711157,401.0,5217.0,True
1557,146,2190.0,220.64116723692499,308.0,3513.0,True
2554,169,233.0,98.35177886104547,582.0,5473.0,True
2422,126,841.0,176.0828620474951,194.0,4868.0,True
2727,194,338.0,239.76439850325855,176.0,5371.0,True
218,68,4963.0,396.4997552227315,259.0,747.0,True
1255,172,2846.0,200.32287674440678,225.0,2866.0,True
2657,81,210.0,151.53912443971785,423.0,5503.0,True
2641,103,245.0,140.03547989660086,422.0,5469.0,True
2700,124,270.0,113.66563601728343,280.0,5444.0,True
474,187,4389.0,260.2691023322355,274.0,1327.0,True
2591,46,295.0,158.23345875500448,450.0,5421.0,True
2183,48,1198.0,203.33750364849692,225.0,4527.0,True
2760,55,236.0,179.21939916034736,239.0,5496.0,True
2730,190,305.0,132.21581324991982,228.0,5428.0,True
25,0,5526.0,178.14964038815563,163.0,215.0,True
2286,108,1001.0,301.833776521096,265.0,4743.0,True
2670,122,335.0,237.4040124609468,291.0,5409.0,True
1860,138,1272.0,225.02812422373708,782.0,4475.0,True
2028,105,1395.0,202.6687710290868,332.0,4353.0,True
2696,112,9.0,14.177098887322574,580.0,5740.0,True
2579,32,386.0,178.4377133410605,413.0,5363.0,True
1112,145,2966.0,199.44738235646633,422.0,2784.0,True
1063,71,3022.0,178.02961040332232,488.0,2729.0,True
2705,120,408.0,158.95422387212892,179.0,5347.0,True
2202,66,1008.0,199.17016118926597,424.0,4751.0,True
2326,115,1075.0,217.1149977586644,157.0,4686.0,True
2162,15,1099.0,269.5642622789066,397.0,4663.0,True
1739,22,645.0,187.49324607220987,1635.0,5120.0,True
2785,57,247.0,124.57739523007895,193.0,5519.0,True
352,10,4627.0,203.75390929180185,329.0,1145.0,True
2688,58,216.0,104.24078162296838,411.0,5557.0,True
1970,116,1463.0,456.31191886313445,403.0,4311.0,True
2370,170,795.0,336.15724481694497,382.0,4981.0,True
2856,99,9.0,34.62255324265612,292.0,5769.0,True
2645,98,304.0,246.1900906187126,424.0,5476.0,True
2767,7,205.0,131.1669592063449,295.0,5578.0,True
1226,109,2879.0,269.51293471899174,318.0,2907.0,True
2324,140,875.0,323.32364284658337,388.0,4912.0,True
2337,106,974.0,143.81109390601281,277.0,4817.0,True
2764,12,268.0,174.34205733024572,251.0,5524.0,True
1607,104,2338.0,167.96208199937172,159.0,3455.0,True
2823,50,147.0,83.6556131560678,234.0,5646.0,True
1567,113,2264.0,245.1480615589479,308.0,3532.0,True
2737,24,416.0,334.92585892978036,171.0,5384.0,True
1821,30,1914.0,202.84361827961163,236.0,3888.0,True
2611,141,515.0,66.14572113761615,288.0,5289.0,True
1901,175,1462.0,239.53435528741755,556.0,4343.0,True
257,13,4789.0,385.2288761508002,423.0,1019.0,True
1776,80,1460.0,315.69324604423207,789.0,4351.0,True
994,65,3524.0,178.9543828786404,198.0,2290.0,True
2846,185,258.0,150.8488979095902,102.0,5559.0,True
2706,14,234.0,141.0542568882471,418.0,5587.0,True
2222,1,971.0,222.98683524330346,497.0,4851.0,True
2266,89,695.0,119.81891089920323,684.0,5132.0,True
2597,178,406.0,187.53141932539236,443.0,5425.0,True
1617,44,2063.0,272.38403389232286,461.0,3769.0,True
361,39,4501.0,197.49384168659407,510.0,1338.0,True
2675,162,454.0,191.81217611530457,266.0,5387.0,True
2868,76,9.0,6.520385762365636,326.0,5835.0,True
2733,87,189.0,104.14276996484588,455.0,5658.0,True
2391,100,1068.0,374.7122219272608,165.0,4788.0,True
1974,174,1601.0,173.80904680459454,339.0,4261.0,True
2553,86,702.0,249.95788602872403,275.0,5163.0,True
2898,45,121.0,96.68521792455965,183.0,5746.0,True
930,110,3633.0,146.6774668595414,286.0,2236.0,True
512,18,4395.0,148.37614909560978,341.0,1475.0,True
2233,111,1195.0,120.21179866008711,306.0,4676.0,True
2143,43,1362.0,305.0352739895005,280.0,4511.0,True
2662,133,541.0,135.60703190118255,240.0,5338.0,True
1703,35,2252.0,199.9334399862584,199.0,3638.0,True
2262,56,1142.0,303.72336054776207,313.0,4750.0,True
1086,94,3322.0,163.70757479743855,264.0,2575.0,True
2316,196,720.0,158.2793518794742,670.0,5186.0,True
313,2,4769.0,309.5329754987957,430.0,1142.0,True
306,53,4856.0,260.26040728486345,352.0,1056.0,True
1510,78,2498.0,360.54465950364937,309.0,3414.0,True
2698,95,353.0,236.65554966391886,398.0,5559.0,True
2828,176,140.0,101.60687068172962,347.0,5774.0,True
2608,135,707.0,221.78121146263982,212.0,5208.0,True
2639,42,341.0,154.98749158969957,530.0,5574.0,True
2715,52,445.0,164.02715510741726,294.0,5472.0,True
2858,77,79.0,61.46076837196547,356.0,5841.0,True
3038,106,9.0,17.42381451008569,132.0,5914.0,True
2761,37,278.0,118.91536784044546,380.0,5645.0,True
588,92,4418.0,100.34875613727189,213.0,1505.0,True
845,62,4022.0,253.84583658838596,106.0,1902.0,True
1825,75,1924.0,268.1770797950825,342.0,4000.0,True
1124,143,3109.0,248.0681344380712,430.0,2817.0,True
2449,101,733.0,276.2298049300383,477.0,5195.0,True
499,161,4528.0,385.59270355030424,298.0,1404.0,True
186,51,5314.0,224.2470007703179,211.0,619.0,True
2382,26,699.0,247.0791810983335,624.0,5238.0,True
2061,29,1488.0,218.47846020635276,351.0,4449.0,True
1835,124,2005.0,250.29321128399644,275.0,3942.0,True
2762,173,366.0,167.10294836052861,319.0,5584.0,True
421,96,4689.0,363.166972947391,307.0,1262.0,True
2878,33,128.0,83.02998924108077,301.0,5830.0,True
322,125,4667.0,142.1010469327881,549.0,1293.0,True
667,127,3943.0,380.69690540740663,578.0,2018.0,True
1580,163,2250.0,213.39814808166386,466.0,3711.0,True
2182,60,1425.0,196.2673486552112,236.0,4537.0,True
2618,117,648.0,128.57690552868095,308.0,5318.0,True
700,179,4037.0,284.51131609214605,417.0,1937.0,True
2728,137,358.0,173.11013095461894,421.0,5617.0,True
148,149,5319.0,344.30389208693117,334.0,657.0,True
752,192,4129.0,235.7394539730468,216.0,1850.0,True
1687,4,2349.0,216.92317505971718,218.0,3630.0,True
2901,121,9.0,4.990146233834221,417.0,5983.0,True
2890,79,171.0,106.00864538401466,281.0,5829.0,True
1380,129,2900.0,355.35272507926425,256.0,3101.0,True
2814,193,352.0,135.9607511707082,257.0,5651.0,True
2575,123,868.0,311.5185803007979,202.0,5137.0,True
2563,153,895.0,177.82027556304493,197.0,5111.0,True
2782,180,266.0,154.55864957466548,418.0,5741.0,True
1899,136,1923.0,314.4161775014855,303.0,4086.0,True
2497,131,948.0,201.4856216794387,283.0,5065.0,True
1433,36,2779.0,273.18746048394013,268.0,3235.0,True
2884,168,333.0,216.917339222353,140.0,5683.0,True
1134,40,948.0,345.40296637169973,2681.0,5085.0,True
2352,102,474.0,168.7507351335078,1000.0,5560.0,True
2506,9,1008.0,190.90405737592818,227.0,5036.0,True
405,164,4747.0,273.51502058289554,396.0,1300.0,True
2502,186,779.0,216.77474603063763,472.0,5270.0,True
2796,195,401.0,274.63612143635106,288.0,5648.0,True
2679,181,639.0,291.74704316545467,285.0,5411.0,True
933,155,3779.0,157.3144018883562,311.0,2273.0,True
1057,198,3619.0,208.4161099754498,210.0,2434.0,True
2838,23,318.0,170.11777242893353,291.0,5735.0,True
1469,11,2747.0,118.74705239428692,276.0,3307.0,True
2196,47,1497.0,311.9150524050311,241.0,4559.0,True
2797,197,447.0,288.42377648918983,248.0,5613.0,True
2394,132,1254.0,193.85715485509022,185.0,4812.0,True
2194,85,1418.0,284.2039048027343,333.0,4649.0,True
1330,147,2431.0,251.1872770578591,861.0,3637.0,True
1173,183,3130.0,225.95592722763283,457.0,2938.0,True
1010,74,3779.0,426.08040471925756,168.0,2289.0,True
585,71,4589.0,187.27504509483185,202.0,1490.0,True
1310,100,3089.0,185.7017256514915,243.0,2992.0,True
1061,63,3497.0,348.22108846843037,350.0,2590.0,True
2894,58,205.0,106.05779188537876,329.0,5886.0,True
1282,10,2957.0,302.38146774967277,450.0,3140.0,True
2204,32,1518.0,214.00674826921997,252.0,4581.0,True
1311,172,2955.0,166.46313913897973,393.0,3145.0,True
3020,57,249.0,158.47097663863292,96.0,5851.0,True
2841,84,374.0,203.03438909429588,275.0,5727.0,True
2484,72,973.0,237.18702155822353,369.0,5129.0,True
2372,128,1180.0,190.54366747284274,323.0,4925.0,True
879,19,3845.0,234.52271036122372,404.0,2262.0,True
2870,150,224.0,128.7309497555394,369.0,5885.0,True
3087,53,9.0,9.592869424070347,231.0,6105.0,True
2464,25,1161.0,305.15639440794985,220.0,4959.0,True
2251,151,1511.0,214.51687915993534,224.0,4618.0,True
2211,103,1560.0,272.89074016522244,236.0,4571.0,True
2887,34,286.0,167.6374393893394,302.0,5849.0,True
3079,45,75.0,64.62785671512673,214.0,6062.0,True
2849,154,467.0,257.1336363295177,206.0,5672.0,True
2410,59,1014.0,238.61943277549204,469.0,5127.0,True
2904,152,134.0,114.32927938154351,436.0,6008.0,True
643,91,4500.0,342.8873700595678,253.0,1642.0,True
2448,42,1258.0,305.04080858138866,168.0,4886.0,True
1702,49,2538.0,336.6898529153415,172.0,3610.0,True
319,117,4985.0,233.68322657842018,433.0,1172.0,True
2488,199,794.0,175.41518563648754,599.0,5363.0,True
2619,17,957.0,274.6439819506628,190.0,5202.0,True
1686,94,2376.0,224.22646304426988,375.0,3785.0,True
2306,156,1344.0,165.29013122977022,319.0,4824.0,True
2911,124,115.0,70.06328890956597,475.0,6062.0,True
2386,140,1427.0,322.11381482595664,133.0,4750.0,True
1394,82,2974.0,266.74577261216785,332.0,3204.0,True
2798,31,412.0,188.97197146133672,396.0,5768.0,True
2881,171,302.0,112.36779171194225,346.0,5880.0,True
2609,108,751.0,304.9712467932707,433.0,5433.0,True
527,22,4589.0,194.8671753974137,428.0,1597.0,True
2088,70,1893.0,393.5594037165834,146.0,4295.0,True
2333,83,1377.0,438.0256577268754,276.0,4812.0,True
2891,188,316.0,145.80610122571164,329.0,5878.0,True
2984,138,220.0,97.4258361995479,268.0,5975.0,True
2002,38,1772.0,264.64684608062737,461.0,4433.0,True
848,189,4103.0,132.37661127870516,309.0,2107.0,True
1890,191,2218.0,360.92738241172316,242.0,3994.0,True
2644,112,1009.0,201.93747995433327,153.0,5204.0,True
3059,85,9.0,12.162837769481689,388.0,6209.0,True
2981,169,309.0,142.49481415782927,212.0,5915.0,True
2027,46,1955.0,184.36304516488616,252.0,4271.0,True
2877,134,288.0,76.64420135128454,411.0,5939.0,True
2681,177,869.0,173.501299520011,233.0,5360.0,True
2954,157,401.0,174.62299157412036,160.0,5830.0,True
2678,5,835.0,151.38427547879223,275.0,5400.0,True
2604,8,987.0,392.7710119101447,256.0,5248.0,True
2443,109,815.0,204.50636624398732,711.0,5421.0,True
1441,48,2700.0,260.1753047889555,555.0,3536.0,True
2465,120,732.0,253.7098455998638,767.0,5506.0,True
1616,98,2779.0,187.90258071446098,151.0,3459.0,True
370,180,4880.0,146.06093772917077,512.0,1359.0,True
2277,143,1449.0,230.44932441690256,328.0,4791.0,True
2243,61,1622.0,153.72909457438797,233.0,4618.0,True
2854,160,315.0,177.75872107910445,456.0,5929.0,True
2840,184,368.0,227.0343698724522,426.0,5876.0,True
2192,116,1496.0,436.1554223741972,434.0,4749.0,True
878,62,4150.0,254.51671345077227,243.0,2099.0,True
2845,52,476.0,141.1787494432118,318.0,5774.0,True
2313,139,1010.0,329.89490849310846,739.0,5252.0,True
2867,68,409.0,282.2827835319009,355.0,5860.0,True
3001,66,171.0,42.07738877083892,369.0,6100.0,True
2556,93,1086.0,422.8784345820143,291.0,5186.0,True
2540,0,1231.0,202.55605420288614,183.0,5044.0,True
954,130,3842.0,258.98196436067377,425.0,2433.0,True
732,27,4534.0,190.3158416736056,153.0,1742.0,True
2931,142,546.0,324.88936559151495,109.0,5732.0,True
2980,146,228.0,145.83769312621618,352.0,6053.0,True
2656,159,1081.0,226.73389963419282,125.0,5203.0,True
2924,165,50.0,44.25480574299618,625.0,6236.0,True
2538,3,1220.0,347.38438976589134,210.0,5067.0,True
823,121,4098.0,225.27704331628547,434.0,2190.0,True
2165,50,1778.0,178.511569824938,241.0,4510.0,True
2430,6,1027.0,343.35315987554145,572.0,5263.0,True
2916,54,231.0,104.59857872730007,462.0,6060.0,True
2217,67,1584.0,305.64016370016174,360.0,4707.0,True
2863,41,642.0,316.92007465905925,157.0,5650.0,True
1368,194,2873.0,227.77730259901176,595.0,3424.0,True
3054,87,326.0,102.29217870984066,159.0,5975.0,True
2717,190,281.0,142.35028442253977,844.0,6025.0,True
2640,150,981.0,241.34375854512257,288.0,5332.0,True
2389,88,1416.0,334.0287183676666,280.0,4900.0,True
2674,56,737.0,166.69037093648515,460.0,5580.0,True
1471,60,2899.0,244.44336471056613,381.0,3418.0,True
2770,113,724.0,233.2336051227812,306.0,5597.0,True
1896,178,2189.0,307.6606507689029,361.0,4132.0,True
2004,196,2114.0,172.76195220777498,232.0,4207.0,True
2936,20,465.0,210.0699512034853,228.0,5857.0,True
3141,149,176.0,113.4159622346308,173.0,6149.0,True
3078,111,267.0,139.29914544101118,214.0,6059.0,True
1889,76,2382.0,166.05744841641115,194.0,3945.0,True
2470,64,1131.0,306.444269354851,450.0,5197.0,True
2495,99,1039.0,190.4580923979899,510.0,5290.0,True
384,126,4950.0,128.85927697605354,508.0,1381.0,True
2906,69,549.0,68.06621815451167,203.0,5783.0,True
3057,43,263.0,155.68674197151847,252.0,6072.0,True
3128,193,201.0,120.00447517817445,190.0,6135.0,True
1070,161,3702.0,292.3032621132042,375.0,2635.0,True
2811,105,802.0,155.46488435620992,147.0,5536.0,True
3004,15,340.0,141.53439658450412,270.0,6004.0,True
2800,30,681.0,143.25258203242083,293.0,5669.0,True
2835,38,480.0,337.20227465570014,430.0,5870.0,True
2745,132,740.0,61.04368435728214,384.0,5611.0,True
1492,163,3122.0,104.5804317015687,167.0,3232.0,True
3243,59,9.0,5.200632649407479,213.0,6350.0,True
191,145,5663.0,156.3246332231013,279.0,699.0,True
3005,122,224.0,128.74037756682574,407.0,6143.0,True
896,65,4232.0,72.35566039249734,247.0,2135.0,True
3031,185,357.0,208.72570915554553,239.0,6012.0,True
2759,135,660.0,159.44962930277768,453.0,5710.0,True
2794,158,524.0,293.7087490307602,494.0,5847.0,True
2864,186,562.0,229.8537739278998,315.0,5810.0,True
3150,129,176.0,121.22204409138386,207.0,6197.0,True
2659,115,352.0,182.7305377400196,929.0,6023.0,True
537,173,4781.0,212.51605548355576,402.0,1595.0,True
164,90,5424.0,386.82379672525343,603.0,954.0,True
2309,110,1539.0,288.032117986321,332.0,4841.0,True
2029,100,1992.0,320.7644664289708,366.0,4389.0,True
75,157,5749.0,512.0842638362926,468.0,634.0,True
3017,12,156.0,106.57039802589772,481.0,6233.0,True
2381,123,865.0,249.14432842068553,925.0,5539.0,True
2176,101,1727.0,206.8573898928191,395.0,4681.0,True
2213,133,1898.0,124.96103335509125,174.0,4510.0,True
3168,181,176.0,117.10561629817789,208.0,6232.0,True
2524,85,1312.0,263.13188003674264,252.0,5096.0,True
2889,182,182.0,128.72442507180565,680.0,6228.0,True
3022,24,220.0,95.42722479484303,430.0,6190.0,True
2264,78,1702.0,237.51255750983202,269.0,4711.0,True
2107,28,1986.0,172.20843772114918,257.0,4428.0,True
2051,97,1918.0,275.9794713950631,429.0,4500.0,True
3210,10,128.0,108.14850052696148,214.0,6291.0,True
1972,140,1762.0,270.5394933776676,750.0,4665.0,True
3023,170,392.0,168.9177653546731,273.0,6035.0,True
2855,192,700.0,156.09366732757323,256.0,5732.0,True
1964,5,2112.0,264.18830351643635,430.0,4323.0,True
2693,166,1056.0,245.2299785952385,221.0,5380.0,True
3122,57,187.0,135.42239796837288,318.0,6253.0,True
1560,162,2954.0,268.0084293889413,280.0,3487.0,True
881,16,4174.0,289.2233249701848,410.0,2270.0,True
1983,106,2125.0,104.88783510531078,374.0,4321.0,True
3238,49,131.0,97.04660223775466,189.0,6316.0,True
2167,55,1856.0,263.967664554824,318.0,4593.0,True
2408,89,860.0,245.8089525479309,945.0,5602.0,True
3070,37,255.0,102.419271406485,373.0,6208.0,True
97,141,5988.0,100.6392244593137,281.0,476.0,True
2329,70,1785.0,229.99534252431488,148.0,4680.0,True
1020,154,4031.0,426.58767393795915,292.0,2436.0,True
2551,11,1310.0,229.71764094928756,278.0,5161.0,True
1910,18,2452.0,199.02284159011023,232.0,4030.0,True
2979,177,554.0,125.7317517122776,232.0,5933.0,True
1304,7,2895.0,249.53086440223294,863.0,3599.0,True
670,102,4427.0,366.89747038576405,624.0,2069.0,True
3121,137,207.0,116.80025831842488,355.0,6289.0,True
3040,80,251.0,155.7685518491433,460.0,6245.0,True
2078,13,1745.0,276.9074400525904,612.0,4752.0,True
2178,14,1866.0,199.49281419110122,339.0,4634.0,True
2265,84,1726.0,280.72108852512054,329.0,4776.0,True
3118,33,225.0,151.1258414802205,351.0,6279.0,True
1549,77,3023.0,292.86498562447065,288.0,3482.0,True
35,118,6061.0,218.28039700324703,358.0,446.0,True
816,183,4192.0,197.31200149996198,573.0,2316.0,True
2530,31,1305.0,166.74038574490186,354.0,5203.0,True
3140,136,254.0,137.25150728250807,288.0,6260.0,True
1213,51,2887.0,145.8176416125189,1067.0,3635.0,True
2550,1,1131.0,177.41142872221621,518.0,5394.0,True
2170,95,2009.0,300.0856543637823,245.0,4523.0,True
43,131,5926.0,206.7829364870747,507.0,608.0,True
3185,164,161.0,115.39863902342086,331.0,6373.0,True
2572,78,1340.0,352.0410245335289,266.0,5196.0,True
2457,29,1481.0,307.8388567424259,325.0,5058.0,True
892,81,4024.0,392.6457899997964,632.0,2516.0,True
769,73,4553.0,256.0734806008761,332.0,1989.0,True
1259,198,3486.0,227.27409240412825,410.0,3057.0,True
2219,46,1911.0,263.42895856960666,281.0,4632.0,True
2293,176,1822.0,168.201215694132,239.0,4723.0,True
2964,187,410.0,232.2764641991777,451.0,6138.0,True
2205,155,1625.0,109.56662473674368,599.0,4928.0,True
3007,168,238.0,150.43205060906854,582.0,6320.0,True
251,148,5868.0,306.63552999980203,113.0,692.0,True
2774,92,983.0,429.1117075524694,276.0,5579.0,True
2955,22,492.0,159.18046113255926,401.0,6071.0,True
3108,4,325.0,139.6464199899369,320.0,6238.0,True
3223,45,198.0,120.5584591928856,268.0,6366.0,True
3050,96,307.0,152.2248304312598,452.0,6258.0,True
2686,128,569.0,125.45099292855373,863.0,6005.0,True
900,75,4296.0,253.5908873078845,390.0,2288.0,True
3271,60,106.0,73.48192759246471,290.0,6480.0,True
2292,74,1560.0,241.301636673249,542.0,5026.0,True
1952,86,2553.0,405.40455628426724,154.0,4033.0,True
180,116,5953.0,376.29188338195286,237.0,634.0,True
620,47,4942.0,230.31942495198837,308.0,1645.0,True
2595,144,1193.0,252.65761550670229,415.0,5396.0,True
3245,157,253.0,115.19122357840072,197.0,6336.0,True
1367,71,3540.0,222.82083459036042,225.0,3049.0,True
589,82,5113.0,231.43060032631078,183.0,1476.0,True
2801,114,529.0,131.78724300524763,685.0,6062.0,True
383,139,5308.0,361.58930869221734,410.0,1283.0,True
3055,35,313.0,192.19480675064227,460.0,6278.0,True
461,87,5122.0,282.2555904926529,432.0,1469.0,True
3102,39,402.0,236.44901486060343,297.0,6195.0,True
3202,63,268.0,126.1756548780466,262.0,6329.0,True
2308,21,1796.0,127.46242686894787,295.0,4803.0,True
1841,112,2532.0,129.31022822138095,397.0,4069.0,True
1144,8,3735.0,317.3012579809649,439.0,2868.0,True
885,161,4515.0,185.35462435900362,218.0,2089.0,True
3136,103,71.0,54.441208712581385,567.0,6536.0,True
3179,40,370.0,145.14695908639453,207.0,6239.0,True
2630,120,777.0,194.23232156116907,818.0,5838.0,True
335,83,5291.0,327.98564941122663,544.0,1326.0,True
3186,172,377.0,155.3267594892308,203.0,6246.0,True
3176,9,342.0,247.4776199007368,250.0,6281.0,True
2508,66,1302.0,311.82107726081387,509.0,5322.0,True
3285,105,9.0,7.558877334007987,409.0,6622.0,True
3154,108,276.0,136.8515861267319,356.0,6355.0,True
3148,180,529.0,128.0136880849352,114.0,6102.0,True
2929,41,577.0,231.25114584794449,434.0,6056.0,True
2438,121,1776.0,184.29480046698455,159.0,4859.0,True
2646,107,1243.0,356.8655278586643,334.0,5394.0,True
3039,127,428.0,199.99701312345024,424.0,6209.0,True
1866,53,2062.0,203.9347348735611,880.0,4587.0,True
2527,152,1425.0,339.30422739767,378.0,5225.0,True
2241,26,1906.0,190.94319493005813,363.0,4747.0,True
3332,99,161.0,117.78242396463484,196.0,6495.0,True
135,151,6002.0,351.6787645510708,374.0,658.0,True
2914,159,744.0,208.85679787610889,336.0,5924.0,True
3194,32,314.0,146.27795698523283,306.0,6363.0,True
2776,85,896.0,152.09601456867412,475.0,5781.0,True
3145,79,357.0,147.62392348035434,343.0,6323.0,True
1535,143,2779.0,396.8405814646269,744.0,3902.0,True
3320,113,181.0,86.86669765282862,224.0,6504.0,True
788,169,4664.0,430.84179131350083,318.0,2021.0,True
3092,91,294.0,214.06639353706578,510.0,6391.0,True
2682,189,921.0,272.3667563596783,635.0,5767.0,True
2962,130,717.0,260.53601018747855,287.0,5972.0,True
2748,142,1238.0,391.47292856931114,210.0,5452.0,True
2766,167,1171.0,91.48716756973998,244.0,5521.0,True
3131,34,298.0,133.9294501289129,444.0,6396.0,True
2998,42,633.0,241.32551439211903,333.0,6062.0,True
3288,160,139.0,64.15294152937983,340.0,6559.0,True
2795,10,1074.0,179.20951372576673,275.0,5629.0,True
990,23,4441.0,168.93110046779896,181.0,2262.0,True
3222,64,222.0,127.27953512965362,383.0,6481.0,True
3149,58,430.0,175.3577040310789,288.0,6278.0,True
1379,134,3311.0,290.82406159711644,554.0,3399.0,True
3080,194,237.0,129.8159825212053,613.0,6473.0,True
2810,27,582.0,161.88261692485736,750.0,6137.0,True
2970,67,612.0,169.85633165422513,419.0,6110.0,True
3205,109,267.0,142.45253346170918,388.0,6456.0,True
1948,104,2632.0,437.67925151698176,223.0,4095.0,True
1195,97,3911.0,272.0215487087817,287.0,2819.0,True
3073,117,368.0,146.83922069347665,526.0,6365.0,True
2676,3,1332.0,370.9302535982861,282.0,5405.0,True
2006,132,2487.0,243.62947322773954,277.0,4252.0,True
1745,173,2795.0,257.2482978890256,450.0,3946.0,True
1098,138,3925.0,192.41341964580513,484.0,2819.0,True
2336,186,1906.0,212.50900231057645,301.0,4840.0,True
3369,49,156.0,74.09837766519826,222.0,6590.0,True
280,62,5400.0,405.6098486748671,716.0,1348.0,True
3082,124,383.0,265.81653500624566,502.0,6366.0,True
3200,147,446.0,117.42084291654581,238.0,6303.0,True
2643,156,1233.0,229.63517891789314,467.0,5518.0,True
3077,174,561.0,221.1528853750662,345.0,6190.0,True
2573,61,1391.0,224.645534371422,428.0,5361.0,True
2064,162,2465.0,65.00045001762851,195.0,4297.0,True
2384,17,1925.0,300.41101462133264,223.0,4840.0,True
3171,179,394.0,188.66140697761293,345.0,6372.0,True
2132,57,2376.0,213.72215087335692,177.0,4390.0,True
3158,153,428.0,225.14005535054577,336.0,6340.0,True
865,122,4388.0,318.50892217365026,560.0,2383.0,True
969,150,4365.0,248.477615708108,369.0,2406.0,True
3120,2,488.0,185.6632546598215,354.0,6284.0,True
462,36,5491.0,161.37314908288482,245.0,1284.0,True
3306,0,265.0,131.90573582450972,253.0,6511.0,True
120,195,5990.0,154.85753205245143,543.0,787.0,True
3333,76,205.0,167.81436007422454,275.0,6574.0,True
3474,45,56.0,49.74875288071085,182.0,6729.0,True
1877,188,2808.0,486.1447940134219,245.0,3978.0,True
1191,6,3933.0,161.01472439506722,328.0,2856.0,True
2832,196,1154.0,346.98486372848157,216.0,5653.0,True
2808,94,1244.0,129.4880826931642,186.0,5569.0,True
3260,171,493.0,205.01171844351862,148.0,6321.0,True
1917,68,2703.0,269.3831216315549,305.0,4111.0,True
2753,185,1346.0,160.8400425638705,222.0,5469.0,True
2416,93,1916.0,313.2365094254941,232.0,4899.0,True
3142,81,143.0,95.40085256562313,697.0,6675.0,True
3114,123,659.0,163.3691738341131,241.0,6164.0,True
1032,139,4374.0,234.3477165403391,274.0,2450.0,True
2967,21,680.0,201.57010999860623,456.0,6144.0,True
3422,131,141.0,119.25133554752347,235.0,6685.0,True
2150,175,2224.0,198.68848399878297,361.0,4602.0,True
2455,101,1397.0,422.1126542658844,703.0,5431.0,True
2965,125,654.0,360.10016960519664,487.0,6174.0,True
343,129,5469.0,171.63068675415118,556.0,1360.0,True
3281,52,439.0,284.2959326807604,184.0,6390.0,True
2318,190,2029.0,309.89563627173345,287.0,4805.0,True
3226,184,322.0,154.0200706751548,421.0,6525.0,True
332,128,5221.0,225.39710996884708,865.0,1632.0,True
2158,20,2313.0,253.59429525209268,284.0,4544.0,True
974,158,4520.0,296.313753484046,281.0,2338.0,True
886,78,4678.0,140.52926213938233,310.0,2181.0,True
2806,172,1290.0,160.65472879251075,188.0,5570.0,True
3468,161,132.0,113.17638576901226,189.0,6730.0,True
2777,199,978.0,186.30334779726644,577.0,5884.0,True
2895,59,1021.0,154.5220765704088,285.0,5842.0,True
1459,193,3197.0,226.08217889047194,664.0,3675.0,True
3409,70,217.0,138.81882170169888,225.0,6659.0,True
2475,86,1272.0,301.9027162353728,853.0,5605.0,True
2613,88,1570.0,244.20495911671713,304.0,5307.0,True
3429,141,224.0,173.96945575216225,194.0,6657.0,True
1914,157,2781.0,277.15001176029995,318.0,4120.0,True
3015,50,831.0,162.73592434253305,326.0,6076.0,True
2933,28,761.0,157.46858342286944,522.0,6147.0,True
3396,8,210.0,77.44996256422873,288.0,6699.0,True
3329,135,433.0,186.40936485166372,184.0,6477.0,True
3374,12,437.0,262.57189912912685,99.0,6475.0,True
1305,44,3552.0,332.3009137787666,625.0,3362.0,True
3365,133,211.0,121.27581791705012,341.0,6704.0,True
3045,65,857.0,268.64939648956704,262.0,6058.0,True
2988,55,769.0,163.16007086138626,438.0,6149.0,True
1156,127,4241.0,191.33839141098986,232.0,2683.0,True
2238,187,2047.0,364.66489829968134,506.0,4882.0,True
3401,140,287.0,156.43216607376925,228.0,6645.0,True
3164,155,654.0,277.5907728265553,266.0,6282.0,True
196,37,6133.0,185.73727931245477,372.0,803.0,True
3560,57,9.0,23.76807399034982,252.0,6933.0,True
1131,74,3936.0,291.94650796516,614.0,3008.0,True
2882,25,1147.0,262.0047258105672,257.0,5798.0,True
2913,191,980.0,136.46030635956274,379.0,5967.0,True
2995,48,850.0,233.5606823030013,375.0,6097.0,True
1107,106,4439.0,213.6715651369582,164.0,2510.0,True
2824,149,1254.0,171.13972876681413,276.0,5697.0,True
3066,51,580.0,143.39080984847385,542.0,6371.0,True
3441,9,120.0,82.86162925690509,338.0,6832.0,True
3008,116,717.0,161.33596118864173,497.0,6236.0,True
291,148,5995.0,266.1737507265863,291.0,958.0,True
2021,145,2519.0,239.70856870464277,428.0,4436.0,True
2584,43,1694.0,244.61948243822454,303.0,5261.0,True
2025,73,2730.0,209.576745004736,208.0,4225.0,True
2817,198,1062.0,116.13817701546884,497.0,5895.0,True
3248,98,431.0,186.75980765820248,383.0,6526.0,True
1824,71,2933.0,259.9727093852504,368.0,4026.0,True
3283,165,370.0,181.53578280499423,379.0,6590.0,True
3177,23,580.0,181.0915025980474,350.0,6381.0,True
2807,4,1329.0,255.34312104660944,250.0,5633.0,True
3232,146,273.0,165.99846805883863,572.0,6690.0,True
2622,136,1247.0,164.99501022777986,702.0,5717.0,True
3237,38,521.0,92.58275328252559,318.0,6443.0,True
3153,115,498.0,240.21722681357105,479.0,6475.0,True
1083,197,4510.0,345.4206565204116,159.0,2464.0,True
2724,16,1665.0,251.16851565026883,119.0,5310.0,True
3097,95,693.0,146.95086367445668,397.0,6282.0,True
3198,100,783.0,250.52490201794126,130.0,6193.0,True
3318,121,499.0,154.3497790632732,200.0,6480.0,True
3550,147,34.0,39.462987318069125,295.0,6956.0,True
3405,11,262.0,138.1637536665889,307.0,6730.0,True
3361,170,358.0,127.64980181496222,279.0,6634.0,True
2539,26,1386.0,347.11951890659327,749.0,5609.0,True
2460,183,1971.0,291.06043276615407,289.0,5027.0,True
3344,126,352.0,179.05470822396506,328.0,6647.0,True
3479,39,132.0,103.20427087875368,319.0,6868.0,True
3425,176,223.0,70.34828146858416,325.0,6781.0,True
3574,179,137.0,85.54736151552797,155.0,6867.0,True
3456,103,255.0,151.4754518119329,227.0,6750.0,True
1701,178,3326.0,252.78573091553503,241.0,3679.0,True
490,110,5667.0,290.58453313435353,254.0,1340.0,True
3174,15,331.0,309.75007129628284,647.0,6676.0,True
3507,105,9.0,8.11911041336937,420.0,7010.0,True
1423,169,3757.0,176.73218797302823,308.0,3262.0,True
2131,192,2668.0,262.06058404086207,145.0,4358.0,True
3660,127,9.0,6.974732047849526,140.0,7018.0,True
3265,120,648.0,145.55512048882568,210.0,6390.0,True
326,27,5698.0,365.4291713442078,583.0,1340.0,True
2347,1,2279.0,311.44627468151987,205.0,4760.0,True
2885,166,1323.0,156.09558371480375,169.0,5716.0,True
1390,35,3947.0,326.4675684500734,224.0,3093.0,True
2385,137,2144.0,267.2194318034402,280.0,4897.0,True
1574,19,3503.0,207.26205632321788,301.0,3538.0,True
3035,69,972.0,158.66311861331985,291.0,6069.0,True
101,180,6192.0,490.2764058334684,655.0,857.0,True
3391,162,429.0,63.246348971004,212.0,6621.0,True
3469,168,237.0,145.80650744978306,278.0,6819.0,True
2581,114,1771.0,154.99032724816325,334.0,5286.0,True
1575,151,3595.0,291.88898483000634,234.0,3472.0,True
2942,63,1090.0,132.35003557703445,340.0,5982.0,True
2570,156,1967.0,225.49603034921128,187.0,5111.0,True
3394,177,396.0,233.01526435179076,272.0,6682.0,True
3246,5,736.0,231.5130448962282,205.0,6345.0,True
1747,159,3250.0,169.30708994547848,336.0,3832.0,True
3491,83,172.0,98.96932706597744,344.0,6913.0,True
3372,182,481.0,241.60803066390673,234.0,6606.0,True
3037,96,1017.0,160.50390520350985,289.0,6071.0,True
3296,30,489.0,297.11967373360557,374.0,6603.0,True
3305,66,711.0,238.308755853294,124.0,6381.0,True
3611,68,9.0,14.154257211929986,307.0,7088.0,True
3483,92,335.0,202.38974438570776,209.0,6762.0,True
2900,75,1320.0,265.89902178085373,215.0,5781.0,True
3423,7,364.0,144.91116121782738,291.0,6742.0,True
3293,181,614.0,230.7938406507676,266.0,6493.0,True
1685,144,3435.0,247.04130728054412,272.0,3681.0,True
948,32,4801.0,248.48766074882337,329.0,2318.0,True
2294,90,2447.0,302.5144067592462,196.0,4681.0,True
1787,154,3372.0,134.06127850698985,173.0,3757.0,True
3147,42,829.0,203.2563822470228,313.0,6300.0,True
3635,157,44.0,16.734288508380445,267.0,7087.0,True
1486,54,3679.0,203.75968065260597,391.0,3452.0,True
2909,125,1289.0,300.55080104756,260.0,5843.0,True
3123,163,826.0,123.14807284566032,370.0,6306.0,True
1673,174,3510.0,173.80062236511853,227.0,3624.0,True
3480,104,125.0,85.40233888684176,461.0,7011.0,True
2671,33,1790.0,232.43169724248952,228.0,5346.0,True
2537,67,2065.0,248.95912240773922,216.0,5073.0,True
2022,107,2886.0,187.76749840696723,242.0,4253.0,True
3404,89,500.0,224.72921325256326,219.0,6639.0,True
864,173,5071.0,133.9396541845472,247.0,2069.0,True
2818,60,1458.0,200.71544740694983,281.0,5683.0,True
2986,14,1081.0,291.6558286745823,351.0,6061.0,True
819,138,5226.0,277.6008969295997,174.0,1919.0,True
3529,34,100.0,92.62478411731648,416.0,7045.0,True
2104,3,2603.0,248.95129092674432,373.0,4543.0,True
2134,134,1941.0,197.56135636648824,990.0,5211.0,True
693,2,5400.0,482.93448723918596,255.0,1753.0,True
1587,13,3119.0,187.47917864771057,778.0,4036.0,True
1963,91,2960.0,419.0416379764107,303.0,4195.0,True
1927,118,2811.0,265.3844783267375,515.0,4351.0,True
883,23,5022.0,121.24679830948094,276.0,2145.0,True
2793,62,1517.0,173.08140029454262,301.0,5654.0,True
3384,24,394.0,161.8327673822977,385.0,6779.0,True
2701,0,1662.0,222.11692871549425,349.0,5513.0,True
1780,102,2878.0,262.8141562947441,728.0,4297.0,True
478,99,5908.0,402.46950064783186,210.0,1268.0,True
3450,18,404.0,221.8002072404345,261.0,6773.0,True
1035,112,4742.0,289.91610097724345,252.0,2436.0,True
2742,22,1697.0,343.49571725385715,263.0,5484.0,True
960,123,4945.0,106.06132793204125,217.0,2239.0,True
54,167,6836.0,352.1262628944501,229.0,349.0,True
3581,97,272.0,178.29703832127745,187.0,6914.0,True
293,81,5989.0,314.20749704571165,526.0,1200.0,True
745,40,5294.0,132.81921377888725,274.0,1898.0,True
3096,56,998.0,187.3498208966467,311.0,6195.0,True
3551,113,345.0,265.32638409871566,184.0,6852.0,True
3355,31,378.0,216.03833824816368,489.0,6828.0,True
3500,139,420.0,161.39395413083477,206.0,6788.0,True
3354,46,473.0,193.67449100975657,399.0,6736.0,True
3566,10,243.0,128.05535323088313,269.0,6969.0,True
2839,141,1533.0,221.19852932830946,235.0,5682.0,True
2087,122,2858.0,170.42476919660996,209.0,4358.0,True
1676,80,3491.0,362.81082555257956,327.0,3728.0,True
2166,76,2388.0,479.8474576595454,569.0,4839.0,True
297,130,5541.0,264.0365331722736,1007.0,1687.0,True
2987,108,1301.0,163.0073552798088,219.0,5929.0,True
3331,150,685.0,160.777014826136,255.0,6551.0,True
1271,61,4336.0,193.3927374795831,231.0,2903.0,True
3631,88,210.0,127.29738328433304,216.0,7029.0,True
3659,4,9.0,6.255451771466844,354.0,7232.0,True
3489,47,226.0,120.6254622691781,448.0,7016.0,True
3393,164,458.0,270.6220059569083,376.0,6786.0,True
3655,115,54.0,48.35720723308768,340.0,7206.0,True
2771,132,1028.0,261.2511753303501,944.0,6239.0,True
3546,129,211.0,115.83665044355385,402.0,7057.0,True
3368,186,698.0,282.1895328141847,206.0,6572.0,True
3516,143,437.0,205.08147688769967,230.0,6836.0,True
2975,172,1338.0,257.1017182124549,238.0,5935.0,True
3353,65,693.0,229.0547888727948,245.0,6581.0,True
3058,133,1219.0,237.91861298991716,236.0,6056.0,True
1639,21,3701.0,193.74292835038733,242.0,3577.0,True
1006,6,4929.0,205.39849929941948,234.0,2350.0,True
2249,45,2773.0,253.67790200837857,113.0,4507.0,True
1225,29,4329.0,428.09342207136973,364.0,2953.0,True
1931,152,3276.0,231.08229085084238,166.0,4007.0,True
2983,194,1375.0,267.33422950636833,211.0,5918.0,True
3741,166,9.0,24.47491579668856,254.0,7291.0,True
3390,101,673.0,140.97157330978825,230.0,6635.0,True
2626,28,2021.0,172.54807097276608,270.0,5287.0,True
3175,185,871.0,216.03432576935617,409.0,6439.0,True
2958,135,1278.0,217.18221420251982,357.0,6033.0,True
1338,93,4227.0,209.6333623343974,297.0,3084.0,True
2912,140,1251.0,122.00135102408763,474.0,6062.0,True
3084,159,1179.0,209.24611783588057,267.0,6135.0,True
2147,188,2474.0,364.21377994901655,604.0,4840.0,True
2755,72,1783.0,85.33458312002296,282.0,5535.0,True
1599,153,3824.0,166.01217003154497,213.0,3495.0,True
16,128,6885.0,161.81788137439736,411.0,437.0,True
3269,131,359.0,172.03825640229346,776.0,6963.0,True
2346,7,2312.0,346.88273883495236,461.0,5016.0,True
3206,94,756.0,209.6460896359779,505.0,6574.0,True
2732,111,1749.0,283.23544653537135,400.0,5603.0,True
3547,117,439.0,145.36246261625274,257.0,6913.0,True
3312,160,570.0,329.41018319413143,515.0,6784.0,True
3765,195,84.0,58.98280762487291,202.0,7271.0,True
3648,55,224.0,123.33021815778503,282.0,7133.0,True
3493,63,610.0,171.87575625268343,178.0,6748.0,True
3382,84,400.0,193.20815003654988,568.0,6958.0,True
817,199,5305.0,261.8696399938919,311.0,2054.0,True
1385,57,3939.0,224.7240846295318,564.0,3420.0,True
1736,161,3729.0,187.38781690697195,148.0,3631.0,True
2744,53,1878.0,284.14148842092663,259.0,5483.0,True
3512,162,624.0,114.00258482858334,136.0,6740.0,True
3426,38,527.0,206.629515158434,381.0,6837.0,True
2412,136,2102.0,214.54046080173873,604.0,5263.0,True
3412,121,548.0,132.28409758672777,379.0,6819.0,True
1542,79,3456.0,194.8245639687776,730.0,3912.0,True
3324,20,717.0,166.78665155556456,371.0,6657.0,True
2784,49,1390.0,212.89072298235394,659.0,5985.0,True
3623,197,326.0,215.55321115609198,244.0,7050.0,True
3449,51,577.0,159.09333740678775,292.0,6802.0,True
3173,85,873.0,305.42588765669643,481.0,6510.0,True
3427,109,441.0,307.84472870127047,486.0,6944.0,True
3665,155,244.0,129.846166197788,261.0,7148.0,True
3712,16,48.0,44.65746044834897,375.0,7344.0,True
3458,82,571.0,115.86661025111847,301.0,6827.0,True
3308,87,976.0,151.4239625734135,161.0,6422.0,True
1513,77,4079.0,170.44882797018735,214.0,3320.0,True
3636,190,260.0,133.14373732094583,318.0,7141.0,True
3250,189,932.0,247.7912172313161,324.0,6470.0,True
259,171,6524.0,246.24250662001086,282.0,881.0,True
3301,170,296.0,154.24607550473283,865.0,7110.0,True
3684,71,143.0,126.6697288243991,359.0,7277.0,True
1832,92,3408.0,454.3908724160864,348.0,4012.0,True
2097,118,3003.0,256.5369966754581,256.0,4422.0,True
3700,145,243.0,139.41516493060095,233.0,7187.0,True
3253,151,606.0,154.07785835466817,675.0,6824.0,True
3658,44,354.0,258.71682829308594,212.0,7086.0,True
3678,23,391.0,117.54009950601582,139.0,7050.0,True
3103,196,1312.0,156.52728460812284,235.0,6133.0,True
3596,0,392.0,144.02610669622584,303.0,7055.0,True
3562,126,318.0,153.90996212387236,440.0,7133.0,True
3768,5,229.0,97.733407618878,149.0,7222.0,True
2056,142,2956.0,304.8607039934525,416.0,4496.0,True
3758,8,70.0,55.64099935867118,323.0,7384.0,True
2843,181,1470.0,204.0100249254679,530.0,5985.0,True
3460,60,659.0,267.4890719788013,264.0,6796.0,True
2048,52,3028.0,368.7353632546235,362.0,4429.0,True
163,22,6694.0,282.0256317315591,440.0,790.0,True
3640,9,283.0,133.82830140716547,367.0,7201.0,True
3689,25,195.0,115.48076768514088,367.0,7293.0,True
3270,78,488.0,301.9717620487027,813.0,7000.0,True
3740,1,216.0,171.04686540808382,240.0,7274.0,True
3126,17,1050.0,203.29969964736492,500.0,6440.0,True
506,41,6112.0,247.06672259014135,253.0,1378.0,True
3652,70,297.0,156.84888046897856,333.0,7194.0,True
3407,86,420.0,227.23239177910474,640.0,7071.0,True
3781,30,275.0,158.42502448354202,128.0,7218.0,True
714,89,5629.0,138.80237775271507,313.0,1865.0,True
3254,156,1213.0,316.8164342296695,133.0,6286.0,True
2781,183,1758.0,206.22187620950683,420.0,5741.0,True
1894,47,3484.0,110.18961826753335,257.0,4016.0,True
3030,100,1496.0,334.7836604646348,241.0,6012.0,True
3375,110,883.0,212.73125476017867,247.0,6626.0,True
3541,26,524.0,227.21689458000589,341.0,6986.0,True
2426,148,2060.0,444.1616019863699,770.0,5454.0,True
2606,187,2338.0,379.83382500438967,183.0,5178.0,True
3440,102,671.0,304.53938069117066,354.0,6847.0,True
1643,134,4037.0,159.23339281896008,139.0,3492.0,True
1620,32,3589.0,443.1190342669826,631.0,3940.0,True
3143,58,1115.0,216.27030013982923,438.0,6416.0,True
3622,175,521.0,187.5381690570431,212.0,7015.0,True
3003,105,1475.0,167.42361190284547,329.0,6063.0,True
3564,27,594.0,129.85973700526137,260.0,6954.0,True
1046,3,5123.0,161.51987160286546,219.0,2426.0,True
3590,173,509.0,220.10105703678,304.0,7042.0,True
358,198,6164.0,312.92881541957746,566.0,1387.0,True
3495,74,770.0,185.86879007982168,210.0,6782.0,True
982,193,4960.0,346.69769133389434,525.0,2595.0,True
3411,64,606.0,257.92442229088084,532.0,6970.0,True
3457,73,668.0,289.9418394907573,385.0,6909.0,True
3754,33,296.0,162.62073213317046,223.0,7283.0,True
808,184,5422.0,262.45359027499654,424.0,2158.0,True
3319,90,617.0,216.18217247209697,683.0,6963.0,True
3336,163,832.0,284.90327337741445,439.0,6749.0,True
3762,34,156.0,76.03581353498387,360.0,7426.0,True
3828,28,128.0,65.03044605909533,281.0,7458.0,True
3321,165,125.0,106.41331195771343,1179.0,7465.0,True
2655,116,2115.0,189.39501851786295,399.0,5476.0,True
2436,59,2214.0,408.84428797190355,681.0,5379.0,True
3852,76,156.0,103.57130026255851,215.0,7437.0,True
3788,154,280.0,130.91935871290855,215.0,7315.0,True
3743,114,149.0,126.75560900030545,406.0,7447.0,True
1366,179,4524.0,176.0384079854827,259.0,3080.0,True
1720,63,3954.0,263.0938768663828,185.0,3652.0,True
2601,124,1770.0,319.032645603581,850.0,5839.0,True
2260,50,2525.0,314.2540972842127,661.0,5084.0,True
2716,56,2190.0,243.07965438974702,243.0,5422.0,True
3694,191,310.0,132.35722680833857,375.0,7309.0,True
3598,36,420.0,182.33181358795255,445.0,7200.0,True
3530,103,440.0,254.72800230632154,553.0,7183.0,True
2799,43,2048.0,340.1022068168168,203.0,5576.0,True
263,40,6807.0,200.67767191649565,214.0,818.0,True
346,158,6353.0,134.87262748005082,466.0,1275.0,True
3746,68,224.0,123.46647859852892,361.0,7406.0,True
3161,96,861.0,198.80305181938462,768.0,6776.0,True
3195,72,1347.0,285.82027799132004,234.0,6291.0,True
3196,46,1271.0,263.3846057255881,315.0,6372.0,True
3854,195,58.0,46.55872229318354,364.0,7587.0,True
3647,38,542.0,187.12478339199103,253.0,7103.0,True
3798,67,150.0,82.38980214196802,378.0,7496.0,True
137,199,7264.0,178.88460731028394,96.0,384.0,True
3603,139,529.0,111.10161649287153,369.0,7132.0,True
3819,144,272.0,158.0930915497655,236.0,7393.0,True
1984,147,3542.0,395.00433026423815,175.0,4123.0,True
2779,39,2013.0,318.77261194239776,338.0,5654.0,True
3549,159,853.0,193.25681299093048,158.0,6819.0,True
3106,62,1556.0,221.18046637092934,202.0,6119.0,True
1449,129,4437.0,342.8809452706225,241.0,3239.0,True
3695,149,354.0,197.0527051270675,386.0,7323.0,True
3127,82,1293.0,199.11087345254043,443.0,6386.0,True
3753,66,254.0,134.30876825539784,367.0,7426.0,True
3298,132,1109.0,301.3571372366309,334.0,6572.0,True
3157,61,1165.0,168.48725570953636,519.0,6522.0,True
2991,112,1683.0,130.17909107008367,296.0,6010.0,True
3880,121,9.0,8.970592478144853,405.0,7684.0,True
3806,140,217.0,126.9659353859967,337.0,7477.0,True
749,150,5769.0,232.3841179259872,299.0,1929.0,True
1145,185,4817.0,281.2026593522261,453.0,2883.0,True
3872,194,231.0,120.72158372722444,207.0,7473.0,True
3725,169,170.0,134.40329456297795,527.0,7536.0,True
3594,81,804.0,260.07556237050864,154.0,6904.0,True
1939,4,3666.0,240.8381615580895,193.0,4046.0,True
3907,123,200.0,113.71277259188082,179.0,7513.0,True
1398,80,4523.0,301.5887995246071,305.0,3190.0,True
3763,0,357.0,190.5506040727777,291.0,7358.0,True
1458,137,4249.0,251.65802581947605,459.0,3469.0,True
873,7,5696.0,292.88305586727313,177.0,2022.0,True
3528,167,722.0,212.42207537188904,371.0,6999.0,True
3777,83,334.0,199.812788168637,307.0,7388.0,True
3838,115,236.0,165.11069771531479,293.0,7489.0,True
3610,125,800.0,173.99066565106804,147.0,6925.0,True
3698,98,236.0,102.05971430176044,542.0,7492.0,True
3845,152,193.0,112.40502932649609,325.0,7537.0,True
3797,172,317.0,186.89377396706251,308.0,7423.0,True
3555,79,875.0,226.1196629918038,196.0,6872.0,True
1799,12,3352.0,218.17343400329582,795.0,4397.0,True
1826,10,3349.0,200.52286726595722,747.0,4406.0,True
2938,164,1814.0,428.57146176712183,307.0,5942.0,True
514,111,6339.0,418.3210374714448,278.0,1418.0,True
3923,49,191.0,110.208058044348,196.0,7566.0,True
3719,192,384.0,219.63499507371412,382.0,7375.0,True
2341,37,3036.0,217.11868668701612,179.0,4724.0,True
3849,29,192.0,88.81179890262665,351.0,7571.0,True
3770,177,271.0,142.86705378015492,419.0,7494.0,True
2445,180,2624.0,220.42075867623544,426.0,5141.0,True
3885,101,266.0,165.8656861409406,215.0,7502.0,True
1891,146,3812.0,226.42439672307762,203.0,3956.0,True
3865,166,278.0,165.79793598173254,239.0,7491.0,True
3242,104,1348.0,152.94822797779298,291.0,6427.0,True
3595,153,744.0,210.60670540508914,280.0,7031.0,True
3424,178,1133.0,220.32499469662113,192.0,6644.0,True
3502,188,678.0,199.69157793008992,515.0,7100.0,True
3867,93,142.0,95.5461727971957,382.0,7636.0,True
407,97,6687.0,403.5325714523571,183.0,1091.0,True
2525,75,2543.0,434.199784927388,391.0,5237.0,True
2928,107,1559.0,313.8279320564656,609.0,6225.0,True
3883,160,63.0,40.90527565549848,440.0,7721.0,True
3513,108,880.0,190.0218334355759,302.0,6906.0,True
3053,157,1070.0,273.7707193119397,901.0,6716.0,True
677,190,6100.0,157.05758736634536,229.0,1691.0,True
1292,95,4852.0,329.27920107786963,227.0,2947.0,True
3737,120,428.0,203.257156976119,347.0,7377.0,True
3534,134,536.0,103.7327587421259,638.0,7274.0,True
3056,162,1751.0,315.8230709408261,239.0,6059.0,True
2969,118,1597.0,232.39370943634904,525.0,6215.0,True
3890,84,131.0,123.37715242985887,387.0,7685.0,True
3894,128,229.0,133.0549774695823,282.0,7588.0,True
3970,25,238.0,105.38716026701358,120.0,7579.0,True
3875,52,206.0,105.0183529322096,347.0,7617.0,True
159,54,7214.0,388.1962804925891,272.0,612.0,True
3437,183,1130.0,208.4771429049664,212.0,6698.0,True
3575,186,836.0,155.4788950847868,283.0,7000.0,True
1996,11,3306.0,238.43008214480227,572.0,4538.0,True
3980,26,170.0,107.6599169410864,195.0,7676.0,True
3181,143,1374.0,282.6109747184149,435.0,6474.0,True
2952,156,1842.0,305.005667163552,342.0,6006.0,True
3221,6,1302.0,287.62809160919113,449.0,6547.0,True
2112,35,3359.0,481.28134860405663,308.0,4492.0,True
3877,57,132.0,50.95165740547946,447.0,7721.0,True
678,168,6062.0,146.7119830866446,327.0,1793.0,True
3272,138,1515.0,285.3891599725408,151.0,6343.0,True
3697,176,353.0,237.19473097061842,567.0,7507.0,True
3287,48,1222.0,196.16378802993628,421.0,6639.0,True
3745,174,500.0,246.72625890407994,321.0,7365.0,True
1969,110,3582.0,250.1478097694982,377.0,4284.0,True
1343,88,4932.0,295.319092488497,145.0,2937.0,True
3994,27,9.0,3.9581410323851887,326.0,7863.0,True
2407,117,2943.0,136.13849812654558,286.0,4941.0,True
3567,2,514.0,289.145906717447,670.0,7371.0,True
3481,22,1101.0,218.51464343053686,233.0,6784.0,True
3673,13,520.0,276.1184876428529,469.0,7371.0,True
3508,21,1190.0,186.88561933214112,108.0,6703.0,True
1957,127,3503.0,226.1746955940335,506.0,4392.0,True
1552,182,4311.0,166.6853149698947,389.0,3584.0,True
3589,45,862.0,321.80862783764474,299.0,7035.0,True
3397,77,857.0,129.13403396717518,630.0,7042.0,True
2440,12,2646.0,209.44929720588263,549.0,5255.0,True
3432,155,1052.0,179.47826253930577,380.0,6849.0,True
3167,47,1579.0,262.90104282270437,300.0,6322.0,True
2189,87,2912.0,247.0323444815862,675.0,4989.0,True
3810,159,409.0,101.74838437876498,351.0,7495.0,True
3834,56,416.0,83.21742918599035,305.0,7489.0,True
2428,175,2936.0,256.16845418885345,287.0,4974.0,True
3098,197,1464.0,324.58061785322894,559.0,6447.0,True
401,24,6507.0,312.7824832977591,506.0,1407.0,True
2564,55,2721.0,284.7671050663856,280.0,5194.0,True
2695,18,2454.0,235.3206165093724,312.0,5471.0,True
3634,141,781.0,212.6468466239808,336.0,7156.0,True
183,32,6697.0,228.49696373674837,836.0,1240.0,True
3817,170,393.0,205.86161496898814,390.0,7545.0,True
2709,9,2110.0,178.56756849918312,654.0,5828.0,True
3261,100,1461.0,452.03319866144363,302.0,6478.0,True
2649,163,2518.0,128.3863152404577,358.0,5427.0,True
3043,94,1869.0,266.354319362005,284.0,6078.0,True
3601,17,848.0,225.29421578592076,341.0,7101.0,True
3525,99,1067.0,174.3101243483312,259.0,6883.0,True
3278,136,804.0,96.16065479128032,943.0,7147.0,True
3921,20,256.0,126.04734862323404,328.0,7695.0,True
3981,78,224.0,110.1225190698638,246.0,7728.0,True
3870,65,500.0,223.2485906018028,196.0,7454.0,True
2399,14,3019.0,213.08098300746946,303.0,4940.0,True
2276,133,3113.0,363.1329397292417,385.0,4848.0,True
2569,92,2857.0,260.2659226019799,205.0,5129.0,True
3334,193,695.0,1644.6681995495653,986.0,7292.0,True
3836,88,441.0,278.2823078668646,358.0,7546.0,True
1520,85,4525.0,165.9972841839448,339.0,3465.0,True
3653,106,406.0,194.23396311582223,726.0,7590.0,True
2454,191,2847.0,333.5703897672177,423.0,5151.0,True
3342,196,1317.0,167.63159927213965,364.0,6681.0,True
2548,71,2707.0,276.6560620542413,426.0,5296.0,True
3917,16,116.0,63.90142208846207,525.0,7889.0,True
3392,28,1397.0,215.32235447865952,199.0,6608.0,True
1816,15,4105.0,313.18487739334626,255.0,3902.0,True
4043,81,9.0,11.139322346079839,364.0,7998.0,True
1388,181,5026.0,205.5360733945719,123.0,2983.0,True
3975,1,355.0,148.7997753829495,194.0,7657.0,True
3787,60,683.0,168.96347019378854,230.0,7330.0,True
3742,19,560.0,174.74340859655783,425.0,7464.0,True
3861,46,620.0,191.63861632179655,168.0,7404.0,True
2220,107,3319.0,156.7292859020054,357.0,4708.0,True
2631,14,2810.0,233.72450711443605,196.0,5218.0,True
3322,42,1092.0,185.3715110940075,653.0,6939.0,True
2600,53,2728.0,220.41106875276836,319.0,5307.0,True
586,142,6497.0,193.34547303825062,250.0,1539.0,True
4078,146,9.0,4.753750846767029,314.0,8030.0,True
3619,65,970.0,228.42191204907064,270.0,7070.0,True
2356,119,2774.0,244.34612107967104,712.0,5283.0,True
3448,86,1087.0,353.3302993375745,464.0,6970.0,True
3920,109,367.0,169.08178824757942,324.0,7691.0,True
2852,72,2185.0,308.7604710382454,403.0,5875.0,True
1989,31,3819.0,273.83062573440316,298.0,4255.0,True
3657,51,925.0,199.76444713524324,278.0,7149.0,True
3349,69,1468.0,249.84760367483202,278.0,6606.0,True
3904,197,569.0,331.60523962216024,176.0,7506.0,True
3957,44,441.0,168.76196837148603,204.0,7637.0,True
2444,30,2886.0,257.1882301469288,482.0,5195.0,True
2883,73,1992.0,336.48798100049703,550.0,6093.0,True
1629,8,4502.0,188.27690023543423,264.0,3583.0,True
3919,23,459.0,257.92923697590055,261.0,7627.0,True
2209,153,3286.0,466.8975967346853,470.0,4803.0,True
2999,77,1763.0,130.63082905486138,600.0,6329.0,True
3906,140,308.0,147.21838836074548,455.0,7788.0,True
2866,5,2015.0,283.7668411878044,579.0,6082.0,True
3802,139,564.0,203.77026817958998,408.0,7536.0,True
3633,123,1034.0,225.6388798412078,262.0,7078.0,True
3235,152,1778.0,221.16509882574945,210.0,6334.0,True
3627,189,484.0,216.73732935588941,825.0,7635.0,True
3291,50,1493.0,268.64749883313465,401.0,6626.0,True
3703,38,579.0,71.94757852018486,579.0,7541.0,True
3916,82,591.0,136.17459079473153,167.0,7530.0,True
1978,198,3785.0,407.23526122163923,403.0,4337.0,True
2242,135,3279.0,299.2956752932325,463.0,4847.0,True
913,74,5987.0,429.68193485961666,218.0,2140.0,True
3431,154,1228.0,276.3299600145745,436.0,6903.0,True
1632,190,4457.0,315.4801164683914,352.0,3677.0,True
2985,126,2087.0,269.90916549122824,341.0,6049.0,True
1834,149,4015.0,344.21750835681894,456.0,4122.0,True
3009,64,2163.0,243.4473753948824,240.0,5980.0,True
1435,114,4559.0,2586.3974404146893,618.0,3588.0,True
3024,131,1942.0,219.87245462647678,444.0,6206.0,True
4033,158,246.0,193.81847165935798,297.0,7910.0,True
3379,41,1280.0,350.86577705702234,491.0,6877.0,True
1667,34,4453.0,278.10888625569385,324.0,3713.0,True
3820,113,570.0,270.169429054733,442.0,7599.0,True
1611,171,4632.0,424.6543695251688,237.0,3539.0,True
3358,111,1244.0,219.0694930653848,581.0,6931.0,True
2535,132,3092.0,171.16495064592596,229.0,5084.0,True
3444,33,1396.0,236.31552707802655,281.0,6780.0,True
3751,102,901.0,273.9429142698179,228.0,7283.0,True
4133,35,233.0,130.2002143305073,122.0,7951.0,True
3664,12,965.0,397.77433030246556,344.0,7227.0,True
3357,122,1606.0,160.54085421589048,245.0,6592.0,True
3856,130,305.0,155.27047787252968,673.0,7899.0,True
3499,144,1369.0,214.38364083761746,259.0,6840.0,True
436,194,6718.0,192.10190650375426,507.0,1491.0,True
3778,91,636.0,260.7754678914814,488.0,7573.0,True
1730,87,4307.0,424.59149368171296,425.0,3903.0,True
3951,145,441.0,204.9199974682809,347.0,7771.0,True
4053,62,351.0,158.20116200120947,213.0,7861.0,True
4047,67,215.0,77.02849984312377,361.0,7998.0,True
4056,61,226.0,148.48377629970352,336.0,7990.0,True
3934,184,355.0,159.98623947506107,470.0,7870.0,True
548,195,6829.0,284.348872117285,192.0,1397.0,True
3699,37,197.0,106.72918252319081,1079.0,8031.0,True
2941,96,2487.0,270.0309966112681,100.0,5741.0,True
3160,186,2033.0,229.32667945708934,196.0,6203.0,True
3421,2,1392.0,208.34220126605788,413.0,6863.0,True
2621,24,3004.0,386.8304411864044,237.0,5252.0,True
4049,199,299.0,134.05772072977481,320.0,7959.0,True
3214,68,1667.0,155.71119369910275,509.0,6595.0,True
2765,165,2781.0,102.95527592466185,212.0,5485.0,True
3823,69,384.0,125.30211093824799,734.0,7895.0,True
3991,105,318.0,189.62710198162628,447.0,7964.0,True
2710,129,2837.0,248.3723967672196,271.0,5445.0,True
1627,120,4680.0,234.46840852845708,303.0,3617.0,True
3815,112,803.0,138.18852402407245,343.0,7496.0,True
3791,42,914.0,374.59103880435805,281.0,7385.0,True
4069,185,290.0,129.91813314291966,326.0,8014.0,True
3978,175,677.0,305.2423476217109,151.0,7628.0,True
3400,88,1724.0,323.61180212293885,164.0,6581.0,True
2847,3,2373.0,316.67644571467366,481.0,5940.0,True
2036,173,3931.0,279.1351921354058,349.0,4383.0,True
3189,134,1918.0,251.4598204438442,358.0,6408.0,True
1277,169,5381.0,297.31855742804544,269.0,2951.0,True
4118,128,343.0,182.13343496206602,194.0,7998.0,True
3472,40,971.0,181.59035285533108,829.0,7373.0,True
3969,70,624.0,257.84839771487356,270.0,7725.0,True
3766,151,616.0,295.2134515905293,667.0,7738.0,True
3327,161,1897.0,309.11521025898327,171.0,6461.0,True
921,89,5508.0,176.0900553883732,934.0,2863.0,True
4151,117,249.0,114.08646547436226,257.0,8125.0,True
4050,39,211.0,152.23376026543707,525.0,8164.0,True
1407,98,5072.0,214.5519852687507,392.0,3308.0,True
4100,188,219.0,155.56214400144577,395.0,8165.0,True
3018,10,2433.0,237.82045508249115,199.0,5952.0,True
4032,36,338.0,165.42268537589004,434.0,8047.0,True
3893,124,377.0,275.0598189597279,712.0,8017.0,True
3115,92,2169.0,216.51411211942934,303.0,6226.0,True
4114,95,141.0,102.5613231748902,457.0,8256.0,True
3535,162,1508.0,188.24437555920431,251.0,6891.0,True
4072,150,316.0,156.99498102002227,390.0,8084.0,True
3879,21,861.0,154.41672587755536,262.0,7539.0,True
3475,187,1695.0,140.13170566840247,161.0,6709.0,True
1843,25,4154.0,152.31695202276615,578.0,4251.0,True
2865,127,2562.0,296.8577871262874,350.0,5845.0,True
4225,53,134.0,109.00773279261571,238.0,8273.0,True
1350,51,5192.0,246.9946358886644,415.0,3217.0,True
3956,159,601.0,269.34250175353776,398.0,7831.0,True
2197,115,3865.0,222.9513993820866,251.0,4571.0,True
2743,85,2867.0,218.75042241474435,347.0,5570.0,True
3548,32,1545.0,123.47481813992297,236.0,6893.0,True
3984,58,451.0,213.04110929548904,503.0,7990.0,True
4135,65,181.0,128.15057251523496,426.0,8260.0,True
124,57,7778.0,141.75118269147907,415.0,667.0,True
4076,123,503.0,196.6617762598205,243.0,7946.0,True
3895,79,820.0,210.99774503937704,323.0,7633.0,True
3693,116,960.0,168.6017812768603,563.0,7494.0,True
3230,140,2189.0,187.49654488041062,155.0,6270.0,True
3553,94,1539.0,227.43740291031548,246.0,6920.0,True
3800,157,380.0,180.92211910456498,954.0,8080.0,True
2692,82,3068.0,216.6602460292568,240.0,5395.0,True
286,177,7137.0,133.50858525211774,689.0,1328.0,True
3068,178,2406.0,252.79432424103,231.0,6062.0,True
3465,7,1156.0,342.401443295226,782.0,7319.0,True
4075,83,514.0,345.1986198217905,259.0,7962.0,True
2992,0,2560.0,238.78756087055697,201.0,5919.0,True
1241,103,5568.0,296.28936855503457,303.0,2911.0,True
821,108,6470.0,295.8511071528569,264.0,2010.0,True
4111,118,245.0,172.05739961659725,443.0,8235.0,True
3949,196,854.0,223.435324724473,206.0,7627.0,True
4067,121,446.0,182.10232049133538,350.0,8036.0,True
3681,135,982.0,300.5548457334008,586.0,7500.0,True
4019,63,331.0,129.48270457046868,557.0,8151.0,True
4170,55,247.0,93.78053470559388,323.0,8238.0,True
2258,73,3638.0,405.81841217702373,428.0,4847.0,True
4282,154,215.0,101.29728355270277,160.0,8272.0,True
3930,77,752.0,282.77437377873775,348.0,7735.0,True
3959,181,739.0,199.37731115306826,310.0,7749.0,True
2831,147,2663.0,266.59852643954747,394.0,5827.0,True
721,153,6695.0,419.412837764542,234.0,1798.0,True
3524,180,1650.0,284.1336471355656,227.0,6850.0,True
4247,182,151.0,89.73917163463133,295.0,8351.0,True
2227,84,3983.0,260.2183446449209,170.0,4528.0,True
3733,137,1210.0,259.87860152960985,280.0,7302.0,True
3772,107,993.0,267.35309378677323,442.0,7520.0,True
4171,18,168.0,121.62800783646556,432.0,8348.0,True
4149,184,422.0,209.61905570012902,232.0,8096.0,True
4200,193,173.0,75.90694879980674,367.0,8348.0,True
3606,49,1382.0,201.87093370578353,371.0,7139.0,True
4005,148,536.0,287.4209488358245,425.0,7987.0,True
2628,164,3182.0,266.75548187374113,322.0,5342.0,True
3351,86,1781.0,435.12323731345487,410.0,6744.0,True
4195,191,178.0,90.11876805582824,380.0,8349.0,True
3848,141,807.0,172.84590501861572,507.0,7722.0,True
2127,166,4087.0,465.7301868759509,231.0,4442.0,True
3931,171,719.0,281.5477321978043,424.0,7812.0,True
3955,22,789.0,167.23707669532774,310.0,7742.0,True
2614,80,2830.0,337.7973826049089,695.0,5701.0,True
3182,11,2340.0,186.74534307708893,156.0,6195.0,True
3255,31,2183.0,179.8294025036156,199.0,6353.0,True
1943,156,4460.0,338.8804124469396,219.0,4080.0,True
4087,192,320.0,161.20544656254646,491.0,8221.0,True
1646,76,4113.0,221.8690064931771,1072.0,4430.0,True
3476,172,1493.0,187.02821283319696,503.0,7051.0,True
3454,112,1669.0,272.6639501009396,366.0,6883.0,True
3473,75,1728.0,272.956781631703,279.0,6824.0,True
4000,64,851.0,4.872565427242451,154.0,7709.0,True
4232,109,352.0,201.49947016627857,176.0,8217.0,True
3864,6,979.0,355.8225116848894,341.0,7590.0,True
68,163,8041.0,264.05133415231,382.0,531.0,True
219,48,7305.0,429.6558395048032,779.0,1268.0,True
2629,179,3359.0,239.55048096429294,195.0,5215.0,True
3307,2,2030.0,180.73706167086274,286.0,6546.0,True
4296,132,227.0,116.8591800601618,222.0,8352.0,True
3874,133,957.0,229.75735885042144,359.0,7628.0,True
484,12,7043.0,401.3716431195864,481.0,1551.0,True
2350,34,3788.0,458.45433440439376,267.0,4824.0,True
3435,127,1873.0,360.18864571174595,265.0,6743.0,True
4271,139,315.0,99.8564687711315,209.0,8301.0,True
4284,144,175.0,93.27354006423406,328.0,8441.0,True
2109,189,4039.0,201.86753972195558,402.0,4577.0,True
3093,78,2370.0,191.32766955304675,364.0,6246.0,True
3702,23,1300.0,292.79919316853426,364.0,7321.0,True
4180,20,180.0,95.87739531622466,507.0,8442.0,True
3577,195,1529.0,257.0331455723076,374.0,7094.0,True
835,28,6577.0,363.6958839130568,272.0,2046.0,True
4408,94,67.0,39.59323039890199,196.0,8556.0,True
3830,167,1138.0,208.15702422092863,307.0,7486.0,True
2653,119,861.0,260.3564397854263,2690.0,7764.0,True
3792,104,1165.0,460.11984558264663,361.0,7470.0,True
4371,120,198.0,102.81370707812408,145.0,8437.0,True
2910,143,2798.0,255.07071740583956,252.0,5838.0,True
3591,62,1612.0,144.96223725869544,285.0,7024.0,True
4150,175,232.0,132.7195649443103,547.0,8413.0,True
4028,50,753.0,133.7716881492584,305.0,7906.0,True
46,105,8165.0,123.7648087210191,392.0,497.0,True
1159,43,5750.0,251.69065736863644,456.0,2913.0,True
3761,150,1217.0,156.43151020306973,384.0,7447.0,True
3466,92,1377.0,177.08648835008066,750.0,7287.0,True
3954,165,906.0,371.6710140067469,329.0,7759.0,True
4012,90,402.0,170.33229206303906,683.0,8263.0,True
3939,5,898.0,197.53896332774937,356.0,7768.0,True
4484,84,39.0,20.12440492189424,130.0,8627.0,True
4159,13,366.0,202.62662878022434,416.0,8304.0,True
4189,99,337.0,227.27870964339368,396.0,8337.0,True
4286,41,240.0,128.3867603143641,323.0,8438.0,True
3485,14,1674.0,178.84691191118824,451.0,7006.0,True
914,68,6455.0,346.62129430840105,308.0,2232.0,True
4126,183,360.0,192.88620803826134,515.0,8333.0,True
3478,71,1925.0,273.89645828343225,219.0,6768.0,True
3523,152,1701.0,207.46709234488526,378.0,7000.0,True
2792,131,2995.0,175.86133122276013,356.0,5707.0,True
3683,140,1619.0,209.88352116822853,169.0,7084.0,True
3729,159,1520.0,319.9186291971375,165.0,7183.0,True
4240,38,263.0,123.30651890864986,399.0,8442.0,True
2400,100,3327.0,392.3617808391112,743.0,5380.0,True
4268,74,311.0,159.32586322111612,308.0,8396.0,True
3953,8,1041.0,158.34608927877264,244.0,7673.0,True
3490,87,1796.0,228.97512913739172,351.0,6919.0,True
1868,170,4137.0,255.3579123651793,867.0,4579.0,True
3208,72,2152.0,294.03735609008896,495.0,6565.0,True
4391,161,170.0,119.88721706409476,217.0,8548.0,True
3769,186,1389.0,408.2175763312216,254.0,7329.0,True
3117,198,2323.0,220.32712978851518,470.0,6396.0,True
1114,116,5722.0,175.63057674689733,637.0,3004.0,True
4102,178,508.0,161.01093407934482,451.0,8221.0,True
1150,149,5634.0,286.7546700024237,657.0,3099.0,True
4030,103,685.0,262.9724358357355,443.0,8049.0,True
4308,113,205.0,171.2005270155449,372.0,8532.0,True
763,45,6766.0,314.1237053023415,324.0,1974.0,True
1551,199,5248.0,202.05520274204895,299.0,3494.0,True
4154,21,524.0,132.8847900065089,347.0,8222.0,True
2738,27,3356.0,192.85315275496427,178.0,5392.0,True
3747,162,1477.0,307.66550596507835,229.0,7275.0,True
4144,174,291.0,180.1159941232345,612.0,8461.0,True
4322,188,173.0,170.3440680114904,400.0,8579.0,True
1324,115,5596.0,217.30988223596188,386.0,3157.0,True
2769,126,3276.0,259.092387077591,195.0,5483.0,True
4002,197,478.0,198.50112835797273,723.0,8282.0,True
3323,67,2277.0,245.741032616319,199.0,6485.0,True
4112,69,297.0,150.77727438308455,668.0,8465.0,True
4164,17,274.0,171.65841983588524,592.0,8490.0,True
935,160,6092.0,81.89648182202151,709.0,2673.0,True
4007,151,890.0,309.90567781864956,310.0,7877.0,True
3913,63,1276.0,151.64065038435126,142.0,7493.0,True
4262,56,298.0,154.7145538220485,392.0,8473.0,True
3592,122,1758.0,280.40338755381396,277.0,7016.0,True
4297,190,352.0,206.2334974964875,299.0,8432.0,True
3908,60,1153.0,453.7591280041161,299.0,7634.0,True
3294,118,1869.0,182.4949952202331,691.0,6919.0,True
3977,9,1118.0,211.63323467624377,198.0,7671.0,True
3436,80,1933.0,468.18567931429686,380.0,6858.0,True
3542,3,1780.0,181.5540237867685,359.0,7012.0,True
3909,136,1150.0,247.1530584429755,303.0,7643.0,True
3887,185,1343.0,114.01283478462861,158.0,7450.0,True
4294,158,481.0,261.43117278150623,186.0,8314.0,True
1879,77,4847.0,256.0291752973768,215.0,3949.0,True
2862,117,3143.0,257.6991153439162,164.0,5656.0,True
2437,61,3959.0,262.70741877233894,141.0,4840.0,True
3259,70,2418.0,191.79937216788278,210.0,6383.0,True
4131,75,450.0,181.80066519858272,528.0,8354.0,True
1197,147,5517.0,240.14858083588467,754.0,3291.0,True
4256,30,434.0,131.72603726601994,305.0,8375.0,True
531,171,7541.0,97.89052002512838,97.0,1270.0,True
4238,181,417.0,118.2451593198846,358.0,8401.0,True
3827,111,1299.0,355.89836081942195,345.0,7520.0,True
2997,32,2912.0,97.26939588560917,181.0,5909.0,True
968,57,6504.0,276.90461645342236,281.0,2317.0,True
2615,1,2887.0,360.75083332296794,940.0,5947.0,True
4298,130,176.0,138.5658263957936,525.0,8660.0,True
3889,24,735.0,238.4019852452279,808.0,8104.0,True
2974,46,2844.0,159.02245604030938,298.0,5995.0,True
4289,33,444.0,283.9609273238108,279.0,8396.0,True
3064,44,2323.0,348.38064693221236,690.0,6517.0,True
1066,58,6191.0,318.6241887796682,405.0,2651.0,True
3506,35,1977.0,209.68563683477555,279.0,6867.0,True
3184,177,2483.0,351.52071021922006,322.0,6362.0,True
3518,134,2026.0,245.09157602488926,207.0,6820.0,True
2940,97,2746.0,364.06904299264284,460.0,6100.0,True
4318,42,376.0,122.85655260883895,296.0,8471.0,True
4181,40,318.0,152.66069102714314,594.0,8530.0,True
4277,54,455.0,224.41209910018577,290.0,8394.0,True
3086,173,2743.0,164.98471912813335,236.0,6107.0,True
4137,138,497.0,142.9881496176381,521.0,8357.0,True
192,194,7857.0,273.364020250027,577.0,997.0,True
2951,82,2846.0,218.38110986587003,347.0,6008.0,True
4259,123,578.0,200.67099726897007,199.0,8277.0,True
3276,88,2438.0,327.5752127777481,224.0,6421.0,True
3922,51,1220.0,244.7960105746306,272.0,7640.0,True
4405,37,243.0,158.7813816031153,265.0,8621.0,True
408,76,7772.0,223.28938762145773,185.0,1095.0,True
2055,96,3647.0,336.45528025226326,1141.0,5220.0,True
3313,85,2045.0,380.59431788213175,554.0,6823.0,True
4024,101,275.0,206.22850280605186,998.0,8596.0,True
4163,47,400.0,243.8996635121102,585.0,8483.0,True
4471,0,217.0,114.63311104545997,195.0,8668.0,True
3676,11,1680.0,224.32533387043392,298.0,7208.0,True
3833,53,1022.0,150.13741831910204,683.0,7866.0,True
3759,125,755.0,284.37237432449814,1071.0,8134.0,True
3201,128,2424.0,306.1181455682823,401.0,6466.0,True
3464,29,2019.0,327.62524142629013,337.0,6873.0,True
4141,6,429.0,141.5661101203363,616.0,8464.0,True
4305,153,187.0,118.73022735510851,560.0,8709.0,True
128,83,8234.0,202.69005070771047,393.0,662.0,True
4316,102,553.0,134.10221451538834,171.0,8344.0,True
3831,22,1500.0,205.26360529260157,220.0,7399.0,True
4059,167,595.0,325.7054282056978,646.0,8305.0,True
625,48,6979.0,155.78187942326156,572.0,1921.0,True
2360,18,4118.0,180.25699292995895,203.0,4785.0,True
4349,95,335.0,162.2906863501469,332.0,8573.0,True
3451,114,2176.0,262.56122627891665,224.0,6738.0,True
3399,106,2235.0,265.26368796024695,273.0,6690.0,True
4443,127,105.0,92.40996352085479,385.0,8821.0,True
4533,139,240.0,152.1256047210184,81.0,8686.0,True
2155,25,4445.0,314.57494100031926,232.0,4482.0,True
3538,142,1853.0,228.23737949527947,434.0,7077.0,True
4147,110,613.0,240.10820551257245,463.0,8321.0,True
3162,36,2471.0,315.05660714018734,450.0,6463.0,True
2669,146,3583.0,319.42889295175667,237.0,5352.0,True
3511,66,2030.0,287.85448155032,306.0,6909.0,True
2216,109,3749.0,456.04971177620735,846.0,5192.0,True
4272,91,448.0,192.86080506234313,401.0,8493.0,True
3231,154,2612.0,106.62791807179065,213.0,6330.0,True
4062,132,962.0,187.71451403605295,315.0,7981.0,True
4198,92,684.0,107.13108848588051,286.0,8259.0,True
4105,108,695.0,99.05043417482372,473.0,8252.0,True
4446,79,318.0,182.05126318448862,190.0,8630.0,True
3999,193,1044.0,143.4169164482507,352.0,7906.0,True
4448,5,192.0,136.40707587313835,317.0,8759.0,True
4312,145,515.0,248.2437615679243,271.0,8438.0,True
4555,120,145.0,88.4589235398888,177.0,8809.0,True
1999,41,4798.0,235.18653560141547,190.0,4160.0,True
4080,10,779.0,280.61663338818107,461.0,8181.0,True
3586,124,1845.0,401.2102870155594,384.0,7117.0,True
51,141,8749.0,225.92120581169348,106.0,220.0,True
2627,168,3767.0,173.39786944001466,184.0,5203.0,True
2511,135,3403.0,314.7116050420819,751.0,5568.0,True
3832,4,1575.0,234.59636562514854,217.0,7398.0,True
4229,65,353.0,132.66654031930852,584.0,8621.0,True
4025,129,1073.0,237.94436859700576,304.0,7902.0,True
424,157,7647.0,494.13577802717674,370.0,1328.0,True
4445,179,309.0,138.82514667159586,228.0,8668.0,True
4387,121,385.0,142.21949910934367,266.0,8593.0,True
1303,55,5825.0,240.12950897360696,420.0,3156.0,True
4520,14,129.0,81.79212020840802,274.0,8854.0,True
3612,20,1867.0,187.90681997787556,335.0,7116.0,True
2225,31,4327.0,236.5539650557113,307.0,4663.0,True
4359,39,432.0,243.0438118307278,311.0,8574.0,True
4235,73,704.0,171.60846242622537,260.0,8302.0,True
3026,98,2972.0,183.84095649576173,271.0,6037.0,True
4201,196,710.0,123.92961572200106,321.0,8304.0,True
2960,176,2994.0,334.6888855748646,347.0,6025.0,True
3808,3,1609.0,177.12720320548266,267.0,7410.0,True
3989,187,977.0,273.64729966782494,530.0,8043.0,True
4184,163,754.0,226.76922160656338,329.0,8267.0,True
4442,86,358.0,186.5684599739544,233.0,8664.0,True
2102,67,4487.0,271.34377984918484,368.0,4536.0,True
4192,94,672.0,132.42599389197426,406.0,8353.0,True
4344,195,633.0,315.78019230205666,169.0,8393.0,True
4213,28,537.0,156.86076917695323,494.0,8497.0,True
3204,183,2751.0,224.27870886297285,223.0,6290.0,True
3362,16,2181.0,203.30796074528732,507.0,6863.0,True
630,34,7137.0,343.21931713024316,548.0,1909.0,True
451,26,7330.0,360.3297336692351,693.0,1717.0,True
3974,89,1369.0,216.42679468406067,220.0,7683.0,True
4293,175,293.0,131.90966464306752,634.0,8761.0,True
2015,182,4305.0,315.35016285087335,752.0,4750.0,True
3428,137,2266.0,273.2653449910364,328.0,6790.0,True
4430,100,220.0,120.1181046644265,433.0,8840.0,True
4483,107,350.0,139.83027786787335,216.0,8711.0,True
4525,21,129.0,85.85944717148783,354.0,8936.0,True
4473,172,282.0,128.77131115511543,306.0,8784.0,True
3809,99,1443.0,176.04549555304914,482.0,7625.0,True
3826,164,1624.0,214.69810757534376,277.0,7445.0,True
4334,62,774.0,252.79808143620895,90.0,8298.0,True
2875,115,3432.0,337.3024675859742,116.0,5641.0,True
4537,78,224.0,114.68748223315426,238.0,8850.0,True
4124,143,834.0,191.74153685825513,443.0,8258.0,True
1594,119,5695.0,327.26309702106414,128.0,3402.0,True
2780,151,3182.0,185.38374201668398,598.0,5916.0,True
4674,29,20.0,22.45029334015449,201.0,9084.0,True
3621,59,1607.0,188.2416039149436,698.0,7500.0,True
2481,177,4177.0,360.2379757994267,174.0,4933.0,True
4148,27,533.0,101.05291179750397,719.0,8581.0,True
1802,160,5311.0,410.137356607103,192.0,3809.0,True
4241,43,323.0,195.00602081406086,758.0,8802.0,True
4157,2,1006.0,205.1069584166518,241.0,8122.0,True
4530,165,246.0,170.68367876326658,289.0,8885.0,True
4263,159,894.0,235.1788188736026,156.0,8238.0,True
3463,40,2270.0,226.24948598685134,331.0,6867.0,True
4001,116,1040.0,182.75067928584457,542.0,8098.0,True
2927,113,3206.0,196.19021016799263,318.0,5933.0,True
4266,50,722.0,214.11073695072963,333.0,8420.0,True
4425,162,602.0,200.91390746587328,143.0,8542.0,True
4370,112,662.0,116.86816185990008,194.0,8484.0,True
4085,49,855.0,220.73072637137537,567.0,8294.0,True
4538,189,268.0,133.32401497466566,274.0,8886.0,True
3438,13,2129.0,320.467224154771,540.0,7029.0,True
3756,156,1824.0,252.1756930214872,274.0,7334.0,True
4205,71,814.0,243.62097152698337,357.0,8344.0,True
4481,184,273.0,162.77237876249765,393.0,8886.0,True
4113,84,907.0,182.93708812713513,455.0,8253.0,True
4497,148,451.0,213.47359211969678,190.0,8710.0,True
4478,199,218.0,155.61436432505627,454.0,8943.0,True
2713,161,3757.0,251.51097687182772,235.0,5410.0,True
530,122,7665.0,173.50340699345077,340.0,1511.0,True
3273,8,2639.0,295.80126172570095,346.0,6539.0,True
4233,23,851.0,238.02027879588906,288.0,8330.0,True
2925,93,3236.0,199.55038629477616,349.0,5961.0,True
3561,96,2011.0,379.1540488635159,500.0,7186.0,True
3314,166,2605.0,285.39168495183304,324.0,6596.0,True
4587,45,252.0,97.18573265826136,259.0,8951.0,True
3337,178,2720.0,250.71599538214136,175.0,6485.0,True
3900,117,1531.0,328.1806596469174,354.0,7675.0,True
3723,105,1929.0,205.81718140088492,280.0,7280.0,True
3968,30,1464.0,272.25309725145297,292.0,7746.0,True
2624,170,3643.0,330.54642807148673,553.0,5568.0,True
237,103,8141.0,367.4862938294788,537.0,1072.0,True
4615,0,30.0,34.585997201001646,427.0,9184.0,True
4452,118,592.0,145.81336969583162,178.0,8622.0,True
4535,149,211.0,126.80336794352246,394.0,9003.0,True
3706,46,1941.0,324.7130896914233,314.0,7277.0,True
4604,77,153.0,87.07779836763753,335.0,9070.0,True
4617,123,63.0,63.625409293571195,404.0,9163.0,True
4630,185,285.0,199.8023609789327,151.0,8943.0,True
4234,72,943.0,285.99577103723743,245.0,8287.0,True
1280,133,6169.0,158.9064549669541,374.0,3063.0,True
4655,134,249.0,121.17991455447391,145.0,8985.0,True
3580,174,2285.0,266.0818199989576,223.0,6950.0,True
3146,74,2906.0,230.37228875186014,346.0,6332.0,True
1838,169,5341.0,400.3951472375121,227.0,3898.0,True
4753,67,9.0,7.162384309970455,210.0,9231.0,True
4526,104,342.0,121.05718060170216,320.0,8902.0,True
1564,152,5837.0,219.50698068816976,191.0,3407.0,True
3034,7,3243.0,235.008566402975,228.0,6006.0,True
3790,97,1718.0,312.9187822764081,433.0,7535.0,True
4626,190,238.0,106.94545788233373,243.0,9020.0,True
4385,198,353.0,133.69428213494513,581.0,8905.0,True
3225,150,3039.0,86.49886082862898,117.0,6221.0,True
430,155,7699.0,240.6896428957453,587.0,1561.0,True
3822,56,1466.0,161.37711215851624,635.0,7796.0,True
2142,36,4641.0,295.17779211766873,397.0,4628.0,True
4419,61,291.0,176.16100965787436,599.0,8985.0,True
4300,171,902.0,156.7817109620458,246.0,8384.0,True
4566,90,476.0,202.18847849634327,159.0,8811.0,True
4190,78,757.0,189.13619802158587,591.0,8533.0,True
3133,192,3162.0,270.0500249800424,177.0,6130.0,True
4098,166,1130.0,321.5288809073433,400.0,8164.0,True
4436,181,251.0,137.06153856844222,621.0,9044.0,True
3774,125,1855.0,183.5719531915263,367.0,7446.0,True
4545,47,94.0,51.72733818297902,592.0,9214.0,True
4641,33,193.0,111.67738904159256,292.0,9116.0,True
4324,147,676.0,189.7436279113805,455.0,8637.0,True
4404,44,318.0,215.10364243303565,649.0,9002.0,True
3983,183,1647.0,238.35915246753592,188.0,7675.0,True
4460,76,518.0,244.32586110153045,351.0,8804.0,True
4355,140,719.0,177.6398994334441,350.0,8610.0,True
2897,35,3542.0,388.2294425466293,225.0,5787.0,True
4125,11,1148.0,214.915659366417,366.0,8182.0,True
3124,29,3180.0,265.6827554023086,215.0,6151.0,True
4596,63,339.0,223.2866750388211,286.0,9004.0,True
3266,83,3013.0,134.42278185974365,149.0,6330.0,True
4550,60,337.0,192.3969903257359,381.0,9007.0,True
3234,25,2908.0,439.34046946727085,318.0,6438.0,True
3521,53,2299.0,208.32624832128303,429.0,7047.0,True
3687,57,2168.0,212.86306326678258,256.0,7178.0,True
2926,129,3479.0,378.0539340034556,273.0,5888.0,True
4463,64,617.0,286.33842473107825,292.0,8752.0,True
2494,42,4092.0,167.2484656002996,505.0,5284.0,True
4420,65,285.0,140.95222386289996,703.0,9092.0,True
903,127,7265.0,418.40438447468665,213.0,2113.0,True
2809,17,3542.0,223.23627247489065,450.0,5836.0,True
3061,85,3042.0,440.8331227463105,512.0,6336.0,True
3938,38,1510.0,287.59260066340903,459.0,7870.0,True
1490,131,5925.0,306.8451441929557,393.0,3456.0,True
4636,138,255.0,161.4152637650309,320.0,9128.0,True
3219,191,2869.0,239.89701697008255,424.0,6515.0,True
2949,144,3109.0,256.14986117146,620.0,6278.0,True
1888,111,5303.0,251.53059619981892,339.0,4088.0,True
3995,3,1350.0,188.61876035576665,501.0,8041.0,True
4569,69,216.0,119.93786303146277,516.0,9178.0,True
3950,87,1585.0,99.25300724476176,388.0,7811.0,True
91,30,8970.0,238.1084085991754,243.0,430.0,True
1447,188,5716.0,229.5671687644545,690.0,3687.0,True
4624,88,228.0,208.6053680816084,407.0,9175.0,True
4597,12,419.0,294.4153923088362,275.0,8994.0,True
4514,6,685.0,236.79875476297133,161.0,8728.0,True
4705,34,296.0,97.45097542061526,200.0,9128.0,True
4327,89,667.0,265.37159450888845,569.0,8757.0,True
2752,139,3898.0,469.7735560201894,282.0,5529.0,True
4303,80,507.0,262.96047203889646,773.0,8920.0,True
1541,9,6050.0,235.30916033555172,203.0,3385.0,True
4565,32,360.0,145.88193871818464,426.0,9078.0,True
3641,158,2291.0,260.33696765072295,315.0,7150.0,True
4338,24,773.0,151.6894897751117,453.0,8668.0,True
4416,177,454.0,172.2586456576872,617.0,8991.0,True
3519,92,1857.0,302.2926654433843,973.0,7588.0,True
4777,100,203.0,162.17493185684836,186.0,9244.0,True
4662,91,233.0,184.49633389392068,360.0,9214.0,True
4692,95,335.0,196.61105633332122,205.0,9112.0,True
568,36,7849.0,260.355691542858,358.0,1601.0,True
4697,109,265.0,157.61745598016986,274.0,9188.0,True
2907,179,3679.0,232.37350335183933,192.0,5775.0,True
4841,170,9.0,10.957339452036432,262.0,9446.0,True
4152,136,1310.0,350.62801267847846,279.0,8147.0,True
4215,15,735.0,222.36807846382627,719.0,8725.0,True
4204,1,908.0,267.62674661840003,570.0,8557.0,True
3544,58,2270.0,194.97096985168062,543.0,7196.0,True
4258,135,1161.0,211.524903658398,229.0,8306.0,True
4586,70,390.0,252.54263359983048,386.0,9077.0,True
4656,82,299.0,98.92482507455809,321.0,9168.0,True
4568,68,486.0,191.99867138955662,325.0,8983.0,True
2660,104,4126.0,190.4837234684846,250.0,5344.0,True
4693,114,392.0,165.8680971790014,170.0,9079.0,True
4226,186,1110.0,388.2549887170622,326.0,8362.0,True
3675,187,2308.0,190.26208530812332,257.0,7164.0,True
4759,28,242.0,142.08323285090339,205.0,9232.0,True
3044,86,3274.0,244.0621490938814,404.0,6200.0,True
4765,21,288.0,144.79749162982213,150.0,9188.0,True
2398,154,4420.0,147.79005366322446,432.0,5066.0,True
4689,142,198.0,92.72900376779458,389.0,9293.0,True
4620,75,376.0,213.9724525833834,358.0,9120.0,True
3718,110,2242.0,250.43169876516762,268.0,7257.0,True
4009,33,1629.0,256.2988352182919,302.0,7871.0,True
2721,106,3952.0,150.24701767228407,373.0,5558.0,True
3730,162,1959.0,328.67397856763154,533.0,7551.0,True
2212,51,4315.0,216.47473293786499,862.0,5197.0,True
2634,193,4265.0,164.99729620682584,223.0,5251.0,True
4372,169,896.0,357.08581493598825,327.0,8622.0,True
4606,197,631.0,280.6029481760409,153.0,8891.0,True
4784,115,180.0,75.53008803342189,273.0,9345.0,True
4790,112,153.0,74.2416762754967,295.0,9373.0,True
4791,165,263.0,190.9651721880887,184.0,9263.0,True
3363,5,2752.0,208.4256045463044,415.0,6775.0,True
4563,72,735.0,221.56638918263428,151.0,8801.0,True
3859,143,1958.0,225.66373918584145,355.0,7587.0,True
3224,148,2456.0,429.2701179855421,998.0,7101.0,True
2565,167,4450.0,198.05493800961176,189.0,5107.0,True
3615,73,2282.0,352.35605332154034,492.0,7276.0,True
1101,101,6999.0,307.63127622637376,221.0,2562.0,True
3326,132,2721.0,262.83996016179043,552.0,6841.0,True
4388,173,313.0,175.6958393202043,921.0,9249.0,True
937,172,7288.0,106.19280789247084,311.0,2280.0,True
4646,96,443.0,108.01734173413519,297.0,9125.0,True
4669,37,500.0,245.40747868455543,207.0,9069.0,True
4815,50,215.0,101.66859929170101,228.0,9356.0,True
4507,55,300.0,135.97791635729243,715.0,9271.0,True
4065,7,1586.0,364.426507173883,308.0,7987.0,True
4090,79,1415.0,229.1106867056567,427.0,8165.0,True
4499,74,645.0,296.774762422979,405.0,8936.0,True
3570,35,1939.0,207.63264644290663,939.0,7644.0,True
1369,45,6412.0,250.64270321371558,347.0,3178.0,True
3233,116,3156.0,224.42697795763883,318.0,6436.0,True
4819,49,101.0,68.33673449184514,356.0,9491.0,True
4821,190,223.0,157.82724211435556,234.0,9374.0,True
4820,71,157.0,83.82724116047298,301.0,9440.0,True
3853,194,1637.0,169.38169361756806,741.0,7964.0,True
889,168,7235.0,382.1754502876781,499.0,2373.0,True
3172,145,3120.0,274.8849080121639,461.0,6489.0,True
3430,81,2282.0,267.22580598435127,867.0,7332.0,True
3264,54,2792.0,265.3096853155534,647.0,6824.0,True
3639,184,2532.0,328.39988307259387,255.0,7087.0,True
4816,189,132.0,97.26187052537371,357.0,9488.0,True
3986,76,1443.0,226.7321897033681,673.0,8177.0,True
2815,48,4146.0,314.1894344993046,80.0,5475.0,True
4228,160,597.0,159.4551376417535,989.0,9025.0,True
4427,18,934.0,236.01377158544807,291.0,8692.0,True
4456,178,1024.0,179.74322048228322,166.0,8615.0,True
4629,46,660.0,276.90397249237486,191.0,8981.0,True
4110,25,1414.0,129.97211953275627,444.0,8235.0,True
138,126,8834.0,228.5028864216043,527.0,819.0,True
4467,22,1019.0,213.9661427764534,168.0,8634.0,True
815,66,7488.0,223.06480609453774,424.0,2166.0,True
4104,97,1067.0,141.6862648837411,813.0,8587.0,True
3240,159,3143.0,199.44090815071308,381.0,6512.0,True
4783,78,472.0,142.74044974118166,111.0,9183.0,True
3618,121,2431.0,117.30854621667034,430.0,7226.0,True
4818,40,139.0,88.7126143887545,384.0,9518.0,True
3370,123,3043.0,177.66309394924704,251.0,6619.0,True
4544,130,417.0,237.39513156656122,623.0,9245.0,True
543,67,8115.0,261.64623744745194,349.0,1548.0,True
3599,150,2714.0,236.5270863438639,194.0,6950.0,True
1855,122,5757.0,275.65382379908107,221.0,3909.0,True
3019,166,3647.0,199.988372404236,273.0,6026.0,True
3046,161,3529.0,249.04677561825193,344.0,6148.0,True
4422,53,1045.0,216.10014073060344,240.0,8632.0,True
4409,10,1136.0,302.76162919787487,184.0,8546.0,True
3708,183,2311.0,334.35861244058026,410.0,7376.0,True
3228,23,2902.0,243.72968238592625,683.0,6788.0,True
4185,155,823.0,355.29437739627645,931.0,8869.0,True
214,124,8940.0,374.81127340679404,275.0,754.0,True
4003,59,1110.0,320.1048021937747,1024.0,8585.0,True
4750,195,303.0,154.68394665192469,377.0,9394.0,True
3739,27,2307.0,257.9978842690015,360.0,7391.0,True
4618,187,109.0,68.42913747271369,831.0,9591.0,True
3505,120,2953.0,271.55086166328454,160.0,6748.0,True
240,137,8986.0,150.92698893437588,172.0,715.0,True
4742,94,282.0,185.06127264677082,418.0,9426.0,True
4735,163,270.0,161.0476811334377,446.0,9442.0,True
2483,176,4517.0,333.4303794010866,437.0,5196.0,True
333,0,8335.0,397.01269449669667,612.0,1380.0,True
5032,184,41.0,53.08004420921739,81.0,9678.0,True
4220,14,1452.0,219.6644240734331,245.0,8270.0,True
4342,2,1296.0,139.1030477603266,218.0,8438.0,True
4676,128,487.0,243.09925683561323,363.0,9249.0,True
4146,140,1424.0,261.45266238008946,463.0,8315.0,True
4548,153,631.0,309.69235017762776,487.0,9110.0,True
4582,36,582.0,235.60946735017657,476.0,9159.0,True
3670,198,2434.0,319.0381642039366,420.0,7320.0,True
4066,80,1586.0,172.530972021364,485.0,8168.0,True
4805,182,418.0,162.5574318035077,236.0,9338.0,True
3310,43,3143.0,283.3413592713238,350.0,6614.0,True
4714,141,240.0,125.38172218498904,573.0,9520.0,True
4454,77,1176.0,226.2040041764071,137.0,8584.0,True
409,11,8462.0,235.9249414778658,388.0,1300.0,True
4035,191,1897.0,314.4239138194323,249.0,7865.0,True
2947,148,3673.0,222.142828275943,440.0,6095.0,True
1457,179,6365.0,329.6050883635697,395.0,3403.0,True
4785,29,482.0,192.427574062072,227.0,9300.0,True
4853,185,253.0,116.5444673343578,320.0,9535.0,True
4504,103,845.0,240.6321630135204,407.0,8947.0,True
2354,162,4903.0,164.38501349083955,322.0,4889.0,True
4374,151,1219.0,238.09649675014697,276.0,8574.0,True
2746,62,4438.0,166.27544090900545,118.0,5356.0,True
4123,156,1484.0,322.44257537168795,503.0,8313.0,True
4165,26,1041.0,209.9125651745842,851.0,8757.0,True
4929,138,146.0,75.81060445640584,286.0,9654.0,True
4844,105,314.0,233.90281782304635,293.0,9488.0,True
4811,93,365.0,156.88850697309675,325.0,9444.0,True
4949,58,155.0,100.5824037660232,244.0,9656.0,True
4410,57,1152.0,289.1539917404686,305.0,8667.0,True
2533,111,4669.0,257.6275185434316,303.0,5155.0,True
88,50,8130.0,147.62401096061723,1515.0,1695.0,True
4780,107,384.0,192.08085083461094,382.0,9443.0,True
4227,119,1371.0,147.38237214822857,420.0,8456.0,True
4979,142,194.0,114.39564523456889,156.0,9634.0,True
4490,171,1092.0,344.89132676693714,236.0,8745.0,True
4682,102,517.0,306.62047907467996,426.0,9321.0,True
4700,108,720.0,233.49262169900138,209.0,9126.0,True
4394,175,533.0,254.846825097374,975.0,9313.0,True
3979,100,2085.0,161.83205183245383,285.0,7762.0,True
4902,63,242.0,122.16036323242815,290.0,9605.0,True
4559,13,1044.0,153.15827705546008,166.0,8804.0,True
4713,145,718.0,257.1038068608655,185.0,9131.0,True
965,33,7656.0,137.05173911667816,162.0,2195.0,True
4984,75,201.0,123.51905691080131,165.0,9653.0,True
5090,184,9.0,13.719012060732924,131.0,9846.0,True
4243,24,814.0,241.2690204884087,989.0,9042.0,True
4864,152,243.0,132.2491284737509,379.0,9614.0,True
2493,157,4916.0,236.85481257704816,168.0,4946.0,True
4589,131,973.0,290.3440510283613,197.0,8892.0,True
2224,42,5341.0,271.154617058338,171.0,4526.0,True
2128,44,4664.0,293.72281676563045,995.0,5206.0,True
4060,147,1738.0,240.0021085644496,473.0,8135.0,True
1090,15,6747.0,153.99642800084055,811.0,3129.0,True
4707,110,602.0,152.12553517031228,346.0,9279.0,True
3520,199,2946.0,272.30193656605826,319.0,6935.0,True
4840,47,299.0,159.95090697764545,400.0,9582.0,True
3613,6,2884.0,338.2740929125796,215.0,6998.0,True
5009,96,134.0,85.4559586151937,207.0,9748.0,True
2561,64,4125.0,291.3817389172804,846.0,5758.0,True
4736,196,479.0,162.70084698316123,408.0,9405.0,True
4876,90,328.0,127.39438617559185,300.0,9558.0,True
3256,192,3318.0,370.52523754073167,410.0,6571.0,True
4663,85,887.0,224.73350563390125,154.0,9008.0,True
4474,31,1207.0,255.45801909398656,225.0,8704.0,True
3960,32,2171.0,170.09158220568568,302.0,7745.0,True
4732,98,354.0,172.5605118155552,576.0,9568.0,True
3169,149,3346.0,216.87503229817486,554.0,6578.0,True
4715,5,615.0,185.61752269796054,359.0,9309.0,True
4285,82,1617.0,195.79773328184635,192.0,8307.0,True
4789,84,224.0,138.86488623535564,623.0,9700.0,True
4350,112,1242.0,354.7431117614901,440.0,8683.0,True
4932,38,299.0,120.15693441839767,257.0,9628.0,True
4893,125,234.0,107.57137289340433,400.0,9695.0,True
2278,65,4658.0,304.11797108020363,806.0,5271.0,True
4971,136,279.0,170.15862696345508,185.0,9651.0,True
1088,99,7064.0,238.0559504926453,554.0,2870.0,True
4904,92,151.0,96.5925753426275,473.0,9788.0,True
2284,101,4850.0,282.2347915555545,615.0,5090.0,True
4237,51,1683.0,372.74106386151186,218.0,8261.0,True
4727,20,622.0,279.3248453720684,343.0,9324.0,True
3860,61,2438.0,205.9118275382263,282.0,7515.0,True
1400,4,6867.0,422.57869561597124,199.0,3091.0,True
4826,134,441.0,235.30373855957106,363.0,9521.0,True
4774,164,409.0,179.4486149971623,502.0,9553.0,True
2829,70,4087.0,328.82945931934665,447.0,5876.0,True
4943,89,166.0,95.22055410640554,404.0,9802.0,True
4193,16,1343.0,326.6259042064102,669.0,8632.0,True
2763,117,3909.0,424.1295444902728,796.0,6067.0,True
3241,22,3602.0,211.8333125485534,240.0,6374.0,True
4879,87,456.0,186.11243920928283,261.0,9520.0,True
4941,78,133.0,104.45555713504035,447.0,9845.0,True
4399,97,1000.0,174.06431646579748,633.0,8978.0,True
4768,34,372.0,177.38349352299403,565.0,9608.0,True
4809,30,504.0,174.49055483474265,374.0,9484.0,True
4681,91,404.0,253.50917342987896,691.0,9585.0,True
3707,95,2722.0,283.4563298508651,305.0,7268.0,True
3376,37,3335.0,254.6030634592116,278.0,6659.0,True
3002,104,3858.0,320.00423113113015,412.0,6145.0,True
4885,169,371.0,167.315586732555,363.0,9632.0,True
5064,166,9.0,9.755224144730354,326.0,9995.0,True
2503,106,4827.0,299.82642354606253,375.0,5178.0,True
1496,124,6778.0,352.62233845174535,155.0,3227.0,True
3850,172,2059.0,397.1027477356279,725.0,7946.0,True
3330,193,3447.0,290.3212991701328,263.0,6559.0,True
4608,17,1051.0,181.88524715004112,216.0,8956.0,True
4695,132,850.0,207.9228976646621,246.0,9158.0,True
4251,46,1632.0,402.9633737518113,315.0,8376.0,True
4214,60,1297.0,191.41846309033807,706.0,8711.0,True
4621,127,812.0,140.8458924802843,434.0,9197.0,True
4931,114,315.0,215.95684132092788,326.0,9697.0,True
4755,86,724.0,100.6881462244791,268.0,9290.0,True
4731,3,817.0,203.21710251060438,213.0,9205.0,True
4887,35,550.0,190.9994377203276,200.0,9472.0,True
4733,39,375.0,194.11653883368345,662.0,9654.0,True
2558,174,4564.0,301.2797699837004,566.0,5467.0,True
4501,143,1186.0,276.97319109174236,315.0,8847.0,True
5049,120,9.0,13.694454025331172,389.0,10025.0,True
3280,41,3511.0,280.0638441119279,317.0,6523.0,True
4633,54,710.0,245.92677815845107,542.0,9339.0,True
4888,137,248.0,139.6271656657884,523.0,9803.0,True
3682,188,2470.0,393.36920728171356,667.0,7582.0,True
4832,23,611.0,173.60164048195873,265.0,9441.0,True
4813,113,664.0,208.36841546642202,266.0,9389.0,True
4290,126,1730.0,501.0975046065407,203.0,8327.0,True
4954,1,146.0,90.69706706018513,483.0,9912.0,True
4873,150,531.0,187.40235833956265,279.0,9531.0,True
4421,73,1263.0,323.10575230828056,414.0,8805.0,True
4939,139,235.0,155.83295624089013,445.0,9836.0,True
4015,154,2082.0,176.84009957721636,401.0,7989.0,True
3784,163,2639.0,303.6636410837083,338.0,7432.0,True
4348,68,1667.0,233.00074890463017,177.0,8410.0,True
4570,118,1059.0,139.07989242693017,352.0,9020.0,True
3722,179,2769.0,422.57542704145544,328.0,7327.0,True
2750,115,4567.0,318.91788831906143,287.0,5530.0,True
3488,116,3182.0,159.71639024182272,348.0,6915.0,True
5061,10,211.0,90.66334919425464,229.0,9887.0,True
5073,195,169.0,66.03816173663716,243.0,9930.0,True
144,165,9358.0,138.02649047916628,435.0,742.0,True
2235,191,5445.0,335.0802566253444,284.0,4657.0,True
5069,161,210.0,129.27541237152568,218.0,9894.0,True
5095,140,159.0,96.56151504801146,224.0,9948.0,True
1422,144,6846.0,325.61150346807557,309.0,3261.0,True
4564,67,1212.0,237.84101123168304,245.0,8895.0,True
4880,155,622.0,208.28251316308723,227.0,9486.0,True
4532,158,1094.0,265.6165753656102,417.0,9019.0,True
1631,149,6516.0,337.5140671284819,274.0,3598.0,True
1950,94,5866.0,162.93655694959836,374.0,4249.0,True
5033,25,153.0,100.05957614756554,367.0,9970.0,True
4807,181,402.0,218.48679890396005,614.0,9722.0,True
4591,186,1098.0,331.9330797726188,322.0,9027.0,True
2654,175,4598.0,211.23259303898325,454.0,5528.0,True
3794,173,2729.0,184.9545764125665,293.0,7403.0,True
4963,56,222.0,181.58523563059833,459.0,9914.0,True
4395,102,1518.0,255.6783837185843,279.0,8620.0,True
4508,178,736.0,166.74729569737408,844.0,9402.0,True
4057,0,1874.0,313.2443738609005,611.0,8265.0,True
4691,79,1112.0,376.96202150807784,121.0,9028.0,True
5045,121,262.0,128.6750865757237,251.0,9881.0,True
2414,189,4944.0,229.59710242392939,536.0,5199.0,True
4749,135,796.0,171.92276300611883,334.0,9350.0,True
4331,96,1577.0,239.2596600840435,373.0,8570.0,True
4837,8,448.0,246.73608141956774,523.0,9701.0,True
5027,190,285.0,86.57739997120507,283.0,9870.0,True
4812,13,594.0,209.46754179250897,447.0,9569.0,True
3888,153,2580.0,176.60905461974667,293.0,7586.0,True
3669,133,3065.0,251.87158645255866,205.0,7104.0,True
4661,197,1061.0,386.8137432329523,260.0,9113.0,True
5038,53,249.0,139.35845747123093,316.0,9935.0,True
4121,160,1745.0,177.68427175291146,633.0,8441.0,True
2990,145,4217.0,211.82217624663767,259.0,5973.0,True
4038,43,2153.0,303.2795401807735,413.0,8037.0,True
3882,72,2751.0,250.97958534500077,161.0,7440.0,True
4804,59,849.0,238.0001962849411,244.0,9343.0,True
4132,176,1732.0,358.77923430365155,633.0,8461.0,True
5063,198,307.0,141.67119186978437,220.0,9886.0,True
304,187,9106.0,548.8572966203664,386.0,1088.0,True
5020,55,167.0,70.2425986193732,458.0,10028.0,True
5109,62,230.0,126.8167525556322,213.0,9969.0,True
3644,194,3111.0,198.7514735527205,246.0,7090.0,True
3667,28,3140.0,189.10427786388698,167.0,7062.0,True
4055,64,2131.0,367.4681967228403,420.0,8073.0,True
1326,184,7067.0,344.67133907981173,367.0,3142.0,True
1096,148,7575.0,205.61406152933168,306.0,2636.0,True
2491,49,5328.0,148.01139936739537,115.0,4888.0,True
2599,159,4787.0,289.93806474593464,446.0,5430.0,True
4923,6,694.0,198.66745220133834,164.0,9525.0,True
15,109,9916.0,140.05743530455132,278.0,304.0,True
1815,69,6352.0,214.7476966574495,225.0,3870.0,True
5060,40,299.0,164.88797979314475,270.0,9927.0,True
4145,168,1840.0,284.1529018116312,537.0,8389.0,True
5170,31,158.0,98.48700605376943,166.0,10075.0,True
2813,88,4142.0,205.64980510226735,706.0,6100.0,True
3992,177,1959.0,383.19765672679955,753.0,8284.0,True
1470,21,7033.0,302.82947163779704,183.0,3217.0,True
4314,122,1860.0,244.01128835556557,229.0,8400.0,True
5084,2,305.0,187.27796581332478,269.0,9973.0,True
4439,143,1077.0,283.7268473083078,773.0,9202.0,True
5005,130,389.0,206.73518810282357,360.0,9891.0,True
1831,185,6106.0,269.5373114749081,510.0,4174.0,True
4983,138,288.0,172.1704658883506,505.0,9993.0,True
5013,7,348.0,197.1224641784467,388.0,9933.0,True
4664,146,779.0,218.95270546472184,647.0,9503.0,True
181,27,9741.0,236.8348955761945,143.0,541.0,True
813,83,8253.0,326.57391971358896,291.0,2030.0,True
4194,81,1822.0,241.41145853178048,498.0,8463.0,True
5019,123,363.0,227.6093165754608,355.0,9924.0,True
5016,71,229.0,92.96355125858088,501.0,10058.0,True
3773,32,3045.0,207.15232514125404,167.0,7246.0,True
4489,162,1321.0,172.64574850492465,475.0,8980.0,True
4183,9,1914.0,263.1199190755589,451.0,8389.0,True
5151,78,203.0,104.52837535245959,238.0,10101.0,True
3839,80,2830.0,185.40601065323872,272.0,7474.0,True
4782,36,935.0,149.77588429581982,309.0,9379.0,True
3584,156,3273.0,63.67934578117101,311.0,7043.0,True
2054,167,5656.0,209.5138864324619,591.0,4666.0,True
3668,74,3098.0,272.7218272611515,328.0,7226.0,True
4982,110,621.0,162.47498497291025,219.0,9706.0,True
3649,50,3261.0,373.9965787132455,214.0,7067.0,True
4382,70,1707.0,390.1282984516917,300.0,8621.0,True
4321,37,1971.0,379.9472502501389,183.0,8361.0,True
4502,157,1542.0,285.1688360502373,262.0,8796.0,True
2522,182,5126.0,451.76117407640356,373.0,5213.0,True
3101,26,4007.0,213.92923699734925,440.0,6332.0,True
459,108,9107.0,198.52565552308752,204.0,1239.0,True
3912,93,1780.0,313.7581397992756,1219.0,8568.0,True
4709,191,422.0,160.88025152496675,993.0,9929.0,True
4039,66,1950.0,288.01113745468314,778.0,8404.0,True
3373,129,3809.0,239.72323520426212,184.0,6557.0,True
2420,52,5391.0,268.09189676209724,306.0,4976.0,True
5195,124,189.0,267.8772889586982,225.0,10184.0,True
3855,45,2954.0,298.59298473583266,205.0,7428.0,True
3072,18,4140.0,237.89869350859524,405.0,6243.0,True
1521,29,7038.0,287.80235103173106,218.0,3345.0,True
5077,75,348.0,187.46596877022793,344.0,10035.0,True
1405,92,7199.0,170.98275391504936,273.0,3186.0,True
4515,48,1649.0,354.27268917706436,170.0,8739.0,True
5205,172,116.0,137.74726529761864,299.0,10281.0,True
4925,188,521.0,99.65226632005172,517.0,9879.0,True
4968,12,402.0,245.11150947388202,537.0,10000.0,True
2140,142,5385.0,323.6400403023596,800.0,5026.0,True
174,119,9783.0,88.24267605153345,252.0,631.0,True
5110,11,480.0,252.89885265314635,178.0,9936.0,True
99,39,10075.0,105.15075652952783,139.0,341.0,True
5052,103,340.0,207.61465308120108,438.0,10081.0,True
4955,32,697.0,133.85973171584496,295.0,9726.0,True
5118,105,277.0,152.41284728980838,377.0,10151.0,True
5172,84,9.0,7.651716432060192,509.0,10422.0,True
2590,128,5115.0,322.0308788717482,346.0,5317.0,True
4381,134,1858.0,311.45739583221626,259.0,8578.0,True
5236,179,243.0,143.97392026840626,154.0,10199.0,True
4795,151,970.0,169.5912551914094,391.0,9475.0,True
5196,164,126.0,76.31548214459714,368.0,10329.0,True
4607,171,1517.0,337.65974289127814,200.0,8938.0,True
4081,104,2305.0,358.48907401407524,430.0,8151.0,True
4728,14,1017.0,168.14434643120762,460.0,9442.0,True
1625,33,6996.0,355.8976365580804,150.0,3463.0,True
5188,61,122.0,56.78895624847529,399.0,10339.0,True
2582,23,5320.0,208.77316328896495,188.0,5143.0,True
4447,82,1746.0,155.92159620289942,277.0,8718.0,True
4168,170,2147.0,379.8711595490305,407.0,8320.0,True
4912,136,946.0,153.39235644595777,188.0,9523.0,True
4823,199,885.0,224.87115957617422,434.0,9585.0,True
4995,5,746.0,221.14103529193238,212.0,9726.0,True
3578,15,2980.0,417.22180996671005,780.0,7501.0,True
2920,155,4602.0,222.79060863734503,277.0,5881.0,True
5050,183,654.0,367.4221495051017,193.0,9832.0,True
4469,141,1785.0,252.6120818089577,242.0,8710.0,True
5160,112,250.0,187.55707138729056,365.0,10246.0,True
5054,27,612.0,253.04853088321065,245.0,9890.0,True
4279,152,1961.0,129.12645545713607,435.0,8542.0,True
5004,143,641.0,118.90091299103298,334.0,9865.0,True
4429,51,1706.0,173.5751772436515,396.0,8801.0,True
2957,175,4292.0,445.15920569346144,543.0,6218.0,True
5201,97,184.0,117.63055825943195,363.0,10328.0,True
5124,111,470.0,238.7954664228615,253.0,10043.0,True
1798,174,6575.0,516.7963255822661,342.0,3941.0,True
5247,140,212.0,111.03962295754486,241.0,10306.0,True
5117,58,324.0,179.40186629384962,423.0,10194.0,True
3805,89,3163.0,210.99374181302355,220.0,7358.0,True
5108,47,273.0,162.72994040751794,509.0,10264.0,True
5121,131,210.0,102.69017977159834,547.0,10333.0,True
254,166,9525.0,181.9014152975854,439.0,1024.0,True
4886,147,973.0,279.7911307973824,309.0,9579.0,True
3871,102,2883.0,301.4825982615423,410.0,7671.0,True
5031,126,663.0,145.5457622833412,296.0,9891.0,True
4628,117,1609.0,243.72586634046567,163.0,8946.0,True
5162,30,340.0,187.71432116166233,318.0,10216.0,True
2667,79,5155.0,206.48736790751832,297.0,5403.0,True
5182,101,233.0,137.99032717879365,405.0,10340.0,True
2915,180,4193.0,263.725270193536,787.0,6381.0,True
3364,57,4041.0,142.49011385543548,182.0,6542.0,True
5235,113,196.0,112.18068427510808,345.0,10390.0,True
5131,107,245.0,129.15304653701065,533.0,10346.0,True
4458,154,1870.0,176.4033200523166,268.0,8721.0,True
4696,139,1434.0,176.79692711566986,250.0,9164.0,True
5177,98,261.0,127.55046958344326,418.0,10337.0,True
5251,118,253.0,132.39098049217887,279.0,10346.0,True
5216,132,232.0,107.44155498759717,360.0,10367.0,True
4347,25,1485.0,467.1756364882371,881.0,9114.0,True
4440,115,2047.0,330.9166589326994,123.0,8553.0,True
2419,38,5623.0,176.56420808086855,308.0,4978.0,True
2786,29,4852.0,279.6502677697263,424.0,5752.0,True
4910,24,793.0,295.35523260768065,488.0,9815.0,True
3940,73,2853.0,212.24923424939112,344.0,7757.0,True
5144,90,251.0,163.82706594851825,518.0,10360.0,True
5234,1,282.0,198.06887719708396,295.0,10332.0,True
2126,19,6135.0,276.02515872555267,271.0,4479.0,True
3963,142,2811.0,277.4198879513108,366.0,7810.0,True
5154,110,498.0,168.55352630030262,262.0,10127.0,True
5183,196,288.0,120.3592580611824,408.0,10343.0,True
428,5,9394.0,238.51916811743374,270.0,1239.0,True
5256,0,260.0,127.55499887252606,295.0,10377.0,True
4891,60,854.0,271.8848629110908,490.0,9783.0,True
4365,3,2143.0,275.9923342033537,220.0,8497.0,True
4933,95,916.0,196.94401651582226,352.0,9726.0,True
1806,2,6832.0,172.75277618958518,185.0,3814.0,True
5057,100,413.0,252.00906411206603,593.0,10241.0,True
4008,34,2612.0,191.8969489145417,474.0,8042.0,True
2651,35,5279.0,328.2527601295495,303.0,5375.0,True
779,50,8751.0,63.97864864150721,232.0,1907.0,True
2518,125,5105.0,432.7756162236629,726.0,5554.0,True
5029,116,697.0,214.03825180619944,374.0,9965.0,True
5350,182,238.0,137.74980974346488,106.0,10424.0,True
908,4,8466.0,296.96433280888544,280.0,2196.0,True
4273,149,2204.0,244.37643359931693,367.0,8460.0,True
2919,74,4653.0,207.1897192203704,412.0,6012.0,True
4337,42,2054.0,114.12483446669354,399.0,8612.0,True
4871,48,775.0,343.6114366837076,642.0,9891.0,True
2121,16,6187.0,242.56064846342497,286.0,4481.0,True
3199,169,4300.0,340.28597955886084,309.0,6373.0,True
4996,173,881.0,278.1049853137722,275.0,9792.0,True
5138,187,247.0,141.51128816137722,610.0,10435.0,True
4116,77,2505.0,252.96911152798836,376.0,8179.0,True
4598,22,1378.0,325.22765228463874,582.0,9307.0,True
5229,54,543.0,252.53223434894826,112.0,10142.0,True
2725,63,5214.0,193.82939560052301,286.0,5478.0,True
4022,144,2710.0,410.8719217795779,390.0,7987.0,True
4725,168,1266.0,287.6050336765355,466.0,9432.0,True
5257,41,286.0,185.0095279543681,334.0,10416.0,True
754,137,8815.0,307.4635638359997,259.0,1897.0,True
5200,87,381.0,252.80417234429328,370.0,10333.0,True
5275,195,169.0,87.99550458984035,416.0,10558.0,True
5244,67,434.0,242.62438500211238,233.0,10296.0,True
5097,80,736.0,216.4638046934002,262.0,9994.0,True
4744,11,1227.0,272.69833920733123,493.0,9504.0,True
5082,163,829.0,221.86584087444547,203.0,9903.0,True
877,150,8548.0,145.50831780228555,332.0,2188.0,True
4045,72,2838.0,457.8238809117106,264.0,7899.0,True
3645,96,2998.0,385.1288250603493,894.0,7740.0,True
3381,78,4246.0,336.60596830133926,106.0,6496.0,True
5046,124,902.0,175.2614456511978,212.0,9843.0,True
5158,193,216.0,126.20168668928835,663.0,10540.0,True
2,119,10370.0,158.27045671806763,385.0,387.0,True
2411,68,5200.0,141.93423022981807,898.0,5557.0,True
5328,138,9.0,7.608437493305416,483.0,10750.0,True
5373,92,143.0,102.21209760779321,265.0,10616.0,True
3533,189,3626.0,279.92622911415594,500.0,7135.0,True
4333,194,2150.0,338.62853241433027,412.0,8614.0,True
5281,13,104.0,90.50316945297544,500.0,10661.0,True
5215,17,220.0,115.67907145327914,544.0,10546.0,True
4361,191,1992.0,363.5626958589773,516.0,8781.0,True
5242,158,288.0,208.0783660102436,430.0,10486.0,True
5219,127,267.0,113.64785925152489,499.0,10508.0,True
4354,40,1798.0,107.15669963375024,720.0,8978.0,True
4838,198,1371.0,288.3677969883581,227.0,9409.0,True
5149,85,417.0,246.58281017708137,505.0,10365.0,True
4543,87,1710.0,276.13286491967574,458.0,9074.0,True
5252,161,481.0,234.84597515293441,241.0,10310.0,True
2896,36,5009.0,236.49770014033396,231.0,5788.0,True
4307,165,2384.0,267.4808754728973,261.0,8417.0,True
4638,76,1588.0,160.77197300345992,411.0,9229.0,True
4952,145,1011.0,339.17231964723885,384.0,9807.0,True
5211,106,399.0,241.93600264579868,426.0,10422.0,True
5102,148,851.0,212.89163243267063,223.0,9970.0,True
5240,121,241.0,116.02614701385566,528.0,10582.0,True
482,93,9604.0,398.63441351413246,154.0,1219.0,True
2719,65,5148.0,306.0151857108742,495.0,5679.0,True
4831,17,1224.0,281.7730042899511,437.0,9605.0,True
5014,147,413.0,90.9983715079229,867.0,10417.0,True
5091,133,187.0,121.29477314102124,928.0,10646.0,True
4895,140,1259.0,226.0337635154147,275.0,9575.0,True
2978,81,4597.0,262.17060976039653,545.0,6244.0,True
4413,159,2253.0,357.9069192329027,228.0,8592.0,True
3032,99,4956.0,278.2603345553759,121.0,5895.0,True
5221,114,310.0,205.25901337683905,541.0,10552.0,True
4894,104,1192.0,229.90068710590828,374.0,9673.0,True
4980,197,1163.0,311.14072481746337,222.0,9702.0,True
5261,56,387.0,201.7628256310793,378.0,10480.0,True
4486,192,2029.0,179.5099348803724,342.0,8841.0,True
4647,53,1731.0,271.9621873577118,311.0,9141.0,True
5044,44,531.0,273.6479566701207,717.0,10345.0,True
945,39,8649.0,423.0876510865894,242.0,2228.0,True
2976,109,4891.0,194.46142352974084,291.0,5988.0,True
4345,129,2370.0,289.7712178238668,285.0,8511.0,True
4834,46,1449.0,263.41768569624145,256.0,9433.0,True
4623,151,1990.0,143.7018517772658,126.0,8893.0,True
5327,130,148.0,88.26010708130303,469.0,10736.0,True
5291,160,363.0,194.70493389589907,336.0,10521.0,True
5398,172,180.0,106.50340972196966,315.0,10708.0,True
4773,177,1319.0,433.64827213466924,525.0,9573.0,True
4431,94,2187.0,388.03857142112014,312.0,8720.0,True
1336,70,7511.0,174.69087355981864,617.0,3399.0,True
4261,8,2511.0,316.97441050408486,319.0,8399.0,True
3262,135,3917.0,363.0867115594224,818.0,6994.0,True
5181,51,617.0,222.8560958999008,359.0,10294.0,True
5262,178,241.0,119.11128248491688,569.0,10671.0,True
3840,31,3286.0,217.36050612336533,423.0,7626.0,True
4711,10,1536.0,203.62277438912005,436.0,9379.0,True
4986,101,1191.0,345.64283050711845,235.0,9725.0,True
5437,185,225.0,99.11466309369541,203.0,10692.0,True
5171,32,716.0,204.4402772938041,293.0,10204.0,True
2834,167,4814.0,386.88489347715176,676.0,6114.0,True
4357,55,2255.0,293.74930822400137,413.0,8675.0,True
1262,146,7888.0,226.9140737982951,394.0,3044.0,True
5368,108,282.0,189.4179074528385,308.0,10654.0,True
5071,128,920.0,492.5697977209458,334.0,10018.0,True
5323,122,294.0,160.73881004017062,390.0,10649.0,True
5078,176,968.0,111.44449895587007,292.0,9984.0,True
3203,91,4048.0,322.9317613558775,837.0,6904.0,True
3109,143,4815.0,144.3494313474605,222.0,6141.0,True
5431,155,251.0,106.70857190414844,225.0,10705.0,True
5306,168,361.0,114.18869541041802,373.0,10596.0,True
5141,171,853.0,159.9746552297189,275.0,10107.0,True
1561,86,7499.0,355.40671936345916,250.0,3462.0,True
4992,162,1345.0,174.81819506382104,117.0,9621.0,True
4129,186,2877.0,266.30070514340986,267.0,8092.0,True
4756,14,991.0,322.8146684825556,957.0,9979.0,True
5488,24,9.0,6.20198225534852,355.0,10961.0,True
5100,188,781.0,161.23973425405615,449.0,10191.0,True
3715,26,3699.0,173.07502520791763,296.0,7274.0,True
4529,23,2073.0,254.20358433878616,313.0,8907.0,True
5359,27,291.0,201.0923032099131,364.0,10693.0,True
5173,20,654.0,164.34295230874278,425.0,10339.0,True
5444,112,204.0,138.95209713629026,294.0,10793.0,True
5387,12,171.0,94.94029923880144,454.0,10830.0,True
5493,142,207.0,184.8380203828928,182.0,10797.0,True
5123,156,894.0,193.61452265875243,332.0,10122.0,True
5043,18,909.0,155.39091439412613,484.0,10109.0,True
1021,45,8559.0,301.76782694162875,317.0,2462.0,True
3041,141,4952.0,320.35950818803025,300.0,6088.0,True
4276,189,2596.0,270.7993903509463,340.0,8444.0,True
5401,103,428.0,257.7530471571407,218.0,10614.0,True
2473,15,5845.0,364.58026448528267,448.0,5197.0,True
4915,111,1413.0,188.498470800288,285.0,9630.0,True
5418,134,305.0,133.4585095237223,305.0,10738.0,True
3783,75,3549.0,199.8568791957526,402.0,7495.0,True
4058,139,3102.0,408.84254843599444,288.0,7947.0,True
1453,19,7795.0,352.6926322068703,255.0,3255.0,True
5426,183,115.0,90.54240142483538,476.0,10936.0,True
1212,52,7566.0,385.74573391519755,921.0,3485.0,True
4935,179,1412.0,272.5278124862842,263.0,9646.0,True
5340,157,297.0,190.9172007743305,461.0,10762.0,True
5286,191,666.0,272.0374587766728,242.0,10419.0,True
5179,5,943.0,337.9869756647402,220.0,10144.0,True
5278,190,503.0,186.83017223413614,431.0,10586.0,True
4477,181,2324.0,283.2337440372946,282.0,8766.0,True
4156,105,2110.0,893.3805491251226,1102.0,8981.0,True
5321,62,87.0,135.05783260458776,753.0,11004.0,True
5362,66,343.0,144.74883663335868,417.0,10752.0,True
5319,71,281.0,170.7393705911678,571.0,10815.0,True
3775,126,3271.0,290.7271816440114,748.0,7828.0,True
5472,57,187.0,67.64683269143264,350.0,10913.0,True
4323,180,1185.0,1177.1878432996164,1740.0,9920.0,True
4011,87,2548.0,349.5418541370194,984.0,8563.0,True
5416,199,108.0,99.4041171650062,576.0,11004.0,True
5429,175,9.0,14.253179332395748,646.0,11111.0,True
5300,49,385.0,220.3160472589555,531.0,10737.0,True
4332,61,2686.0,219.43625738239774,237.0,8438.0,True
5203,95,793.0,234.12288431755695,355.0,10334.0,True
4650,42,2104.0,338.69902801202863,194.0,9030.0,True
3343,59,4458.0,406.2582431615573,361.0,6680.0,True
3677,28,3377.0,225.84523927800612,853.0,7763.0,True
4997,115,1396.0,239.89662495762886,225.0,9745.0,True
5510,34,165.0,142.49160430097834,326.0,10979.0,True
5268,149,812.0,288.805807072327,232.0,10343.0,True
5467,132,332.0,227.0119559004569,271.0,10824.0,True
5420,136,283.0,211.57176437585375,438.0,10873.0,True
5457,47,339.0,195.5886382981689,295.0,10817.0,True
5508,100,256.0,127.26851133384035,256.0,10906.0,True
4602,33,1512.0,192.9767067422001,929.0,9660.0,True
4637,58,2051.0,192.91487528854086,316.0,9126.0,True
4930,113,1428.0,395.2009001909226,380.0,9750.0,True
3565,82,4044.0,154.5286966807636,438.0,7136.0,True
3750,123,3838.0,368.23357467023476,291.0,7346.0,True
2729,91,5383.0,278.26084508582136,602.0,5802.0,True
4082,152,3372.0,263.17803874770425,92.0,7814.0,True
5287,43,494.0,190.2737290786596,513.0,10692.0,True
5500,182,349.0,187.97335285468074,209.0,10838.0,True
5479,25,141.0,73.85814582210007,467.0,11048.0,True
4635,35,2156.0,196.0446432959946,238.0,9038.0,True
5552,194,116.0,113.49504099358727,311.0,11079.0,True
4960,30,1361.0,250.09020053529645,386.0,9834.0,True
4719,120,1770.0,201.1181467189361,474.0,9428.0,True
4236,153,2963.0,401.64641481900867,194.0,8236.0,True
4426,9,2172.0,401.29908738428577,632.0,9031.0,True
3813,118,3789.0,261.0202655951131,266.0,7416.0,True
5471,154,109.0,63.09378027328663,536.0,11097.0,True
4029,195,3400.0,280.9981610389196,211.0,7816.0,True
3958,0,3658.0,117.05679080054838,132.0,7568.0,True
4787,21,1554.0,408.5826281602409,599.0,9674.0,True
4360,170,2366.0,338.71511091549,605.0,8869.0,True
5199,117,971.0,216.5780338900944,302.0,10265.0,True
4492,164,2434.0,238.72439437824255,290.0,8804.0,True
50,17,10515.0,209.61533624358356,612.0,726.0,True
5382,29,766.0,271.54116084477033,127.0,10496.0,True
5505,2,348.0,160.55531831149398,285.0,10921.0,True
4046,98,3074.0,157.238125632446,559.0,8195.0,True
2836,110,5489.0,250.43678668571633,341.0,5782.0,True
3866,129,3847.0,256.77285401485756,172.0,7426.0,True
4292,184,2924.0,188.04089532716398,222.0,8349.0,True
5576,92,226.0,147.68443976537617,235.0,11051.0,True
5119,162,1291.0,189.81343133713997,217.0,9992.0,True
3471,7,3876.0,220.52565658758328,878.0,7420.0,True
5346,50,768.0,257.4055199116146,223.0,10534.0,True
1608,41,7544.0,391.3604386669025,464.0,3761.0,True
3671,48,3754.0,172.73094716660742,654.0,7554.0,True
5537,16,242.0,127.9211583458008,345.0,11071.0,True
5417,84,489.0,171.07398197216304,394.0,10824.0,True
3067,106,5215.0,219.90229806240055,270.0,6099.0,True
5549,138,148.0,87.04425072729524,411.0,11169.0,True
5341,74,723.0,87.66860554486438,294.0,10597.0,True
2171,59,6665.0,271.3087401670331,376.0,4656.0,True
4729,88,1594.0,335.1618156264716,742.0,9728.0,True
367,196,10204.0,60.34273135742267,279.0,1119.0,True
5356,69,286.0,151.215042508767,714.0,11037.0,True
5335,37,364.0,128.02294662679506,671.0,10961.0,True
5661,45,9.0,24.344597173299643,299.0,11316.0,True
3786,90,3953.0,191.1984550767386,276.0,7375.0,True
5018,172,1477.0,148.68087897818526,285.0,9853.0,True
3470,4,4562.0,135.8765615257803,234.0,6775.0,True
2334,77,6609.0,233.2646282570062,210.0,4746.0,True
5277,145,352.0,170.0851655441642,854.0,11007.0,True
5547,124,217.0,88.06879256391035,399.0,11144.0,True
4101,137,3141.0,331.4222335935572,452.0,8222.0,True
4798,119,1730.0,150.7977568521282,546.0,9634.0,True
780,97,9311.0,313.24507901770494,377.0,2057.0,True
4889,64,1765.0,223.56350064047638,319.0,9606.0,True
5379,79,288.0,137.87232004932795,727.0,11087.0,True
4896,44,1637.0,247.05337191634655,438.0,9741.0,True
3252,188,4942.0,378.9520915222619,288.0,6437.0,True
1340,168,7799.0,345.79500589656186,792.0,3582.0,True
3165,27,4839.0,254.7468415723017,530.0,6549.0,True
4673,11,2277.0,203.51111360228205,239.0,9120.0,True
5088,140,710.0,157.55086919649395,983.0,10696.0,True
4659,6,2104.0,264.5852767249176,452.0,9302.0,True
2802,78,5838.0,197.05892706951414,199.0,5576.0,True
2687,143,5984.0,212.10731665871134,290.0,5432.0,True
5260,94,822.0,224.30231422279945,498.0,10596.0,True
5147,13,1400.0,105.32143954885021,172.0,10019.0,True
5614,31,150.0,95.02238620337428,374.0,11273.0,True
1192,39,8499.0,411.0907851633078,406.0,2934.0,True
4389,127,2923.0,203.9495191958398,197.0,8527.0,True
3941,118,3795.0,270.4469969269532,245.0,7659.0,True
4846,104,2080.0,263.38245259952174,176.0,9377.0,True
5453,89,410.0,214.6333603903351,531.0,11047.0,True
4779,73,2152.0,435.00486570916235,249.0,9309.0,True
5572,76,149.0,75.72469724419719,514.0,11315.0,True
4466,109,2625.0,256.25109326084254,379.0,8845.0,True
4541,8,2521.0,309.32975885023416,337.0,8950.0,True
5610,177,65.0,45.22417578958894,521.0,11408.0,True
5622,32,286.0,148.21499802102107,265.0,11187.0,True
5480,38,409.0,271.2878279297003,482.0,11064.0,True
5600,53,238.0,121.70578865802564,364.0,11235.0,True
3965,110,3747.0,233.12424282209963,285.0,7733.0,True
5722,136,125.0,100.52848118893635,224.0,11364.0,True
5535,67,186.0,144.92450823964344,584.0,11305.0,True
5680,181,263.0,58.90605739327994,168.0,11230.0,True
3452,1,4684.0,201.2752872503103,294.0,6810.0,True
980,114,9151.0,218.02485638109368,280.0,2343.0,True
4493,80,2776.0,349.7199050302117,204.0,8720.0,True
3111,102,5264.0,210.1372844200886,314.0,6236.0,True
4423,116,2926.0,208.1628206103831,181.0,8575.0,True
2993,71,5565.0,294.6279664978287,216.0,5937.0,True
5299,135,844.0,162.18362602928494,458.0,10661.0,True
4375,166,2830.0,299.8491943132102,372.0,8676.0,True
5439,54,383.0,183.2855731860245,628.0,11123.0,True
5456,131,457.0,210.207791286156,537.0,11059.0,True
5556,40,603.0,168.89797936316234,140.0,10914.0,True
5726,113,166.0,57.99547216557322,208.0,11353.0,True
5176,149,1440.0,109.59794895818906,165.0,10082.0,True
1981,178,6793.0,338.96956831241994,790.0,4729.0,True
3847,132,3953.0,109.62637022024863,360.0,7573.0,True
5519,63,248.0,118.51718359189476,599.0,11278.0,True
4558,157,1874.0,188.07836797268882,1017.0,9654.0,True
4517,144,2731.0,259.0883552392232,226.0,8802.0,True
4392,25,3006.0,358.63100119478884,194.0,8529.0,True
5582,65,387.0,269.8255897884025,327.0,11151.0,True
5389,151,803.0,139.9884720984025,361.0,10738.0,True
4441,85,2973.0,196.19754548335408,138.0,8568.0,True
3085,101,5440.0,363.32885643554954,233.0,6102.0,True
4734,176,2061.0,359.5476977995776,488.0,9481.0,True
4417,58,2926.0,269.5093671335772,238.0,8619.0,True
4875,171,1921.0,142.16998177719222,374.0,9630.0,True
4775,62,2024.0,393.8940097107755,475.0,9531.0,True
5502,188,433.0,131.30839652944604,493.0,11124.0,True
5452,196,471.0,159.25771430423143,574.0,11089.0,True
5217,46,736.0,64.45388754961719,818.0,10825.0,True
5607,172,412.0,194.54133556795776,270.0,11153.0,True
5766,170,139.0,85.80625949347622,197.0,11427.0,True
2401,141,6640.0,313.5205207164982,287.0,4928.0,True
5684,146,127.0,69.66855518130055,364.0,11443.0,True
5517,173,170.0,133.85663363271684,737.0,11407.0,True
5580,147,250.0,161.8508218477344,507.0,11329.0,True
5743,43,222.0,113.07495886672588,177.0,11357.0,True
5448,111,721.0,160.19967331404783,354.0,10864.0,True
4479,163,2724.0,188.27081733069934,370.0,8862.0,True
4130,57,3391.0,358.9380196839865,369.0,8195.0,True
5646,26,244.0,107.40974925283628,372.0,11344.0,True
4480,133,2881.0,417.31398307501405,219.0,8712.0,True
5534,87,632.0,198.51294893494816,248.0,10962.0,True
5724,194,95.0,74.37385803619584,356.0,11500.0,True
5484,95,642.0,274.8425672383324,365.0,10958.0,True
5455,126,642.0,178.47687008605578,444.0,10963.0,True
5410,115,549.0,187.59865018776046,645.0,11058.0,True
1222,72,8698.0,418.89844027485134,327.0,2910.0,True
4560,161,2710.0,269.290683106473,264.0,8905.0,True
5197,60,1163.0,371.27238131882285,492.0,10454.0,True
5175,125,1297.0,202.5765378085442,413.0,10330.0,True
5617,51,204.0,138.24067399475885,514.0,11425.0,True
5597,197,398.0,162.6321085505004,371.0,11233.0,True
4737,187,1789.0,396.2971839504086,842.0,9843.0,True
5611,70,211.0,122.11426519778867,535.0,11422.0,True
34,107,11340.0,241.861243962448,209.0,296.0,True
4577,30,2592.0,228.97462752714392,369.0,9044.0,True
4004,29,3100.0,290.0951020760868,977.0,8538.0,True
5383,15,687.0,200.07576467444963,582.0,10952.0,True
4686,66,2259.0,265.09517879189065,479.0,9381.0,True
4856,158,1877.0,433.3408090044784,550.0,9767.0,True
5656,18,174.0,137.2790186070855,469.0,11475.0,True
5030,165,1308.0,293.89111662131245,749.0,10342.0,True
5700,28,272.0,152.57026678068493,265.0,11378.0,True
4911,83,1717.0,192.1961265866737,602.0,9934.0,True
5212,169,1279.0,216.16772433391026,381.0,10379.0,True
5146,192,1114.0,195.7881328689477,698.0,10544.0,True
3263,148,4889.0,304.35150146342215,607.0,6783.0,True
5652,160,307.0,117.5885800830788,368.0,11365.0,True
4988,112,1869.0,107.72066560823595,312.0,9807.0,True
746,14,9478.0,236.32153652111157,572.0,2198.0,True
5650,167,113.0,91.06857391592351,580.0,11564.0,True
5206,91,1297.0,500.37918684541705,399.0,10381.0,True
5755,195,93.0,43.95833838935245,385.0,11586.0,True
5825,4,121.0,73.75023412405444,223.0,11559.0,True
5746,35,233.0,133.23450500659672,267.0,11449.0,True
5696,175,259.0,177.51108421827098,318.0,11425.0,True
2248,9,6991.0,187.37770508900985,309.0,4701.0,True
1463,17,8455.0,272.66455319242465,222.0,3239.0,True
5085,77,1680.0,372.4330124529591,309.0,10014.0,True
5792,92,235.0,145.01344651138322,189.0,11459.0,True
5730,7,243.0,183.9097230211862,301.0,11452.0,True
4913,3,1447.0,298.951393672401,911.0,10249.0,True
5040,0,1672.0,125.5735631308217,404.0,10025.0,True
5076,23,1821.0,227.82621248924718,188.0,9878.0,True
905,20,9288.0,394.9167756923953,510.0,2414.0,True
5685,103,243.0,188.83528354628646,377.0,11461.0,True
60,164,11322.0,79.17690155831238,254.0,383.0,True
5531,150,418.0,276.12663658997957,578.0,11288.0,True
2081,139,7139.0,292.76885398109005,424.0,4569.0,True
4362,193,2947.0,174.916742193789,498.0,8767.0,True
5585,140,554.0,221.57114810661488,335.0,11163.0,True
5630,128,177.0,114.66778374809806,601.0,11542.0,True
1261,90,8634.0,245.25007816283306,436.0,3085.0,True
5053,159,1659.0,273.357529350195,416.0,10061.0,True
5560,198,358.0,169.65631508656097,583.0,11363.0,True
5486,74,666.0,187.52027607402445,462.0,11059.0,True
4899,129,2074.0,343.47315927424756,344.0,9653.0,True
4160,133,3235.0,446.89226135520096,609.0,8501.0,True
4903,183,2327.0,253.65449333918767,94.0,9409.0,True
5853,54,98.0,74.09181536320949,220.0,11642.0,True
5581,191,408.0,188.1488154053308,511.0,11334.0,True
5521,22,299.0,169.90498643647325,760.0,11443.0,True
5725,152,323.0,198.88895160240915,279.0,11424.0,True
2458,16,6681.0,168.90049687288797,331.0,5066.0,True
5623,108,279.0,199.66048547129003,545.0,11470.0,True
4867,42,2147.0,440.8321155759366,365.0,9605.0,True
5736,117,234.0,200.2493765245831,359.0,11526.0,True
5613,185,242.0,154.60750233233202,630.0,11522.0,True
4917,24,1685.0,258.6485385128985,731.0,10079.0,True
5302,184,577.0,80.35245273494475,979.0,11188.0,True
5791,84,293.0,124.84312115280561,204.0,11472.0,True
1562,5,8215.0,367.706883341589,344.0,3558.0,True
5540,68,490.0,196.23859883446258,554.0,11285.0,True
5271,102,1383.0,234.25061818713772,268.0,10396.0,True
3796,180,3513.0,269.9529303682026,1152.0,8266.0,True
5329,2,1319.0,226.54721871110084,195.0,10462.0,True
5039,179,1916.0,286.06301685535976,247.0,9868.0,True
5808,13,200.0,134.84175141343863,280.0,11589.0,True
5762,78,234.0,132.51723105967935,333.0,11555.0,True
1566,99,8277.0,214.27615366613904,292.0,3514.0,True
5273,79,1362.0,230.21443953322725,295.0,10434.0,True
3862,153,3829.0,285.51910818890974,725.0,7968.0,True
5596,130,551.0,148.57327920043895,396.0,11255.0,True
4858,86,2124.0,297.66732994517946,457.0,9683.0,True
5399,174,1094.0,249.79655439851192,319.0,10714.0,True
4162,12,3699.0,291.90215539727916,213.0,8110.0,True
4021,114,3896.0,378.05400408001844,320.0,7915.0,True
1099,126,8095.0,368.48588146914864,1384.0,3719.0,True
4793,27,2326.0,232.84017789330045,406.0,9488.0,True
5667,186,408.0,270.65059723516583,378.0,11407.0,True
5894,62,88.0,45.83293706383045,211.0,11727.0,True
2498,118,6499.0,190.28838393179714,536.0,5320.0,True
5169,37,1562.0,342.10069365734853,354.0,10257.0,True
5671,162,276.0,173.85155014921986,511.0,11548.0,True
5666,59,551.0,229.9854485256116,247.0,11273.0,True
5557,121,483.0,271.85359369876426,569.0,11345.0,True
4540,20,3036.0,302.90363997942455,182.0,8795.0,True
4973,72,2069.0,274.2226180627814,293.0,9762.0,True
4500,178,2950.0,287.69916633942506,353.0,8885.0,True
4551,116,2848.0,203.81226327940593,361.0,8988.0,True
2739,8,6257.0,268.96328786727645,361.0,5579.0,True
5847,111,107.0,70.99524095524748,337.0,11732.0,True
2772,6,5945.0,417.87917732730557,596.0,5894.0,True
5006,143,1491.0,205.24370629177554,826.0,10357.0,True
5835,127,105.0,93.48844450295184,372.0,11745.0,True
5464,19,1062.0,316.23017041050116,244.0,10790.0,True
5334,123,870.0,211.96738247642543,702.0,10989.0,True
3251,142,5375.0,138.99015498248983,336.0,6484.0,True
3585,61,4895.0,157.9383661904342,232.0,6964.0,True
5838,80,247.0,114.56486757992964,236.0,11613.0,True
5380,11,1251.0,260.75696786411135,252.0,10613.0,True
5678,190,327.0,198.29941271591093,482.0,11538.0,True
5602,39,667.0,124.5656295781578,322.0,11198.0,True
5343,156,1146.0,251.7150702862493,415.0,10721.0,True
5408,105,1060.0,268.9042701388564,399.0,10809.0,True
4016,134,3688.0,174.12189735206957,599.0,8187.0,True
5733,64,377.0,199.4143251438508,338.0,11498.0,True
5698,120,55.0,48.22806000297233,714.0,11824.0,True
5435,141,1015.0,107.05114236715279,383.0,10865.0,True
5579,106,692.0,158.53465690377035,370.0,11190.0,True
5758,136,218.0,141.34616531471505,457.0,11664.0,True
4488,182,3133.0,212.04485917743398,256.0,8758.0,True
5741,154,513.0,146.13697285487697,205.0,11381.0,True
5681,199,388.0,118.05704626715944,439.0,11506.0,True
5854,43,159.0,112.84019021952948,311.0,11735.0,True
5563,36,444.0,194.60304611839615,669.0,11455.0,True
5530,137,752.0,262.1384234976831,444.0,11149.0,True
4496,48,2885.0,339.70875473737425,500.0,9020.0,True
5604,151,582.0,196.99060949277066,447.0,11324.0,True
5629,122,231.0,130.2704632234437,740.0,11681.0,True
5668,75,210.0,110.52802899537312,675.0,11704.0,True
5165,82,1672.0,178.4185128788491,343.0,10243.0,True
392,138,10495.0,338.23879438014654,534.0,1421.0,True
5386,124,1317.0,100.39030416906103,227.0,10600.0,True
5388,30,842.0,133.91836570338364,706.0,11083.0,True
5657,176,774.0,221.37643632264715,145.0,11153.0,True
3311,56,5372.0,365.3578728761145,288.0,6557.0,True
5815,168,344.0,191.3153040784424,274.0,11590.0,True
4037,40,3809.0,197.46131723754635,506.0,8125.0,True
2117,9,7143.0,211.35794403045972,605.0,4792.0,True
5266,181,1469.0,242.81509652160165,360.0,10468.0,True
5499,145,394.0,173.93095527399873,918.0,11545.0,True
5834,32,212.0,158.8339739636209,355.0,11727.0,True
4270,131,3646.0,207.93820245319716,204.0,8295.0,True
5543,44,799.0,149.05528211462365,403.0,11142.0,True
5366,33,1281.0,329.7535733349003,318.0,10661.0,True
4998,165,2189.0,197.22635263966697,233.0,9754.0,True
4306,34,3617.0,204.42646544878707,177.0,8327.0,True
5753,53,360.0,162.97988198821056,389.0,11587.0,True
5473,98,979.0,267.50698888662174,404.0,10968.0,True
5296,28,1053.0,227.3684791656909,701.0,10895.0,True
5827,94,372.0,172.94706657767424,239.0,11578.0,True
5103,65,1340.0,418.411568406643,864.0,10612.0,True
5860,104,354.0,168.63074693256104,153.0,11603.0,True
5316,31,1273.0,284.0765944700879,448.0,10685.0,True
5649,55,364.0,219.0016490675777,617.0,11599.0,True
3637,101,4820.0,116.29171132757162,320.0,7144.0,True
5089,63,1728.0,289.8635793180678,527.0,10241.0,True
5509,125,834.0,218.31554814418112,488.0,11140.0,True
5868,76,300.0,202.93895571888572,212.0,11674.0,True
5348,110,1439.0,244.1840263117895,222.0,10536.0,True
4191,88,3866.0,291.19713191323075,173.0,8118.0,True
5959,160,237.0,138.38893186964455,111.0,11748.0,True
5491,0,1020.0,181.99381791916647,360.0,10972.0,True
5367,93,1390.0,165.80168269596396,258.0,10602.0,True
4574,41,3129.0,143.23486648953966,191.0,8865.0,True
5639,112,711.0,156.3331740303588,323.0,11286.0,True
5524,144,564.0,171.7308728923915,759.0,11448.0,True
4386,157,3393.0,199.62942702608166,298.0,8623.0,True
5513,149,1039.0,236.88304660977977,320.0,10983.0,True
2397,135,6946.0,421.7835955549375,446.0,5079.0,True
5526,163,934.0,224.94960702166924,397.0,11092.0,True
4518,132,3141.0,127.43339479569103,311.0,8888.0,True
4158,22,3726.0,436.16884627906296,419.0,8303.0,True
4579,100,2377.0,248.8689521323248,979.0,9658.0,True
1779,109,8062.0,113.03731735881036,407.0,3973.0,True
5207,166,1732.0,221.16436919097524,320.0,10303.0,True
4842,96,2562.0,161.4245798458768,287.0,9474.0,True
5811,69,478.0,170.81288016995055,247.0,11559.0,True
5603,46,859.0,253.5762957139886,306.0,11183.0,True
4825,148,2611.0,290.9155287760019,278.0,9432.0,True
5254,155,1612.0,255.98595960521357,357.0,10435.0,True
5837,188,555.0,200.61634855194862,122.0,11497.0,True
4754,4,2607.0,332.52105102940834,430.0,9452.0,True
4411,187,3361.0,253.96582592022597,354.0,8717.0,True
5697,49,488.0,209.54902889512204,483.0,11591.0,True
4554,50,3223.0,199.1936618866763,227.0,8857.0,True
5156,15,1849.0,285.02398553116217,367.0,10235.0,True
5939,115,279.0,96.03032108986127,206.0,11808.0,True
5904,26,207.0,77.89821920485792,344.0,11882.0,True
5914,193,144.0,56.56119044849399,385.0,11946.0,True
5832,8,169.0,75.72525311110034,555.0,11921.0,True
5419,113,1323.0,291.41713207703856,335.0,10770.0,True
3878,161,4226.0,249.56998205412916,593.0,7868.0,True
5638,171,705.0,134.63623874396743,428.0,11389.0,True
5555,158,869.0,250.65771994569707,452.0,11226.0,True
5269,189,1676.0,335.0427906421408,298.0,10423.0,True
5355,70,1535.0,412.2367361747241,244.0,10567.0,True
5516,169,644.0,251.34533020476147,791.0,11460.0,True
5851,89,415.0,237.12066299888772,273.0,11692.0,True
5889,30,357.0,100.53140357047815,254.0,11752.0,True
4855,77,2566.0,282.4379365121747,327.0,9543.0,True
5795,74,473.0,192.46753295161136,355.0,11638.0,True
4850,45,2682.0,216.37201239438576,225.0,9432.0,True
5945,152,257.0,103.7845214846756,251.0,11865.0,True
5324,7,923.0,270.88791317498317,943.0,11202.0,True
5536,195,1151.0,213.45316358082118,249.0,10975.0,True
5432,97,1240.0,309.9816488758065,406.0,10886.0,True
5647,23,626.0,221.0425401836676,524.0,11501.0,True
5645,24,632.0,167.23852381891982,524.0,11496.0,True
5985,198,180.0,88.24334607095903,252.0,11949.0,True
5674,139,585.0,131.8318190333412,500.0,11545.0,True
5735,73,571.0,288.71953973333683,395.0,11559.0,True
4510,51,2925.0,277.89078826366784,652.0,9212.0,True
5664,183,509.0,139.29926050293557,606.0,11631.0,True
4827,122,2246.0,203.271430528102,737.0,9896.0,True
5788,71,454.0,315.59666509665715,425.0,11688.0,True
5264,25,1712.0,230.00465537701064,327.0,10431.0,True
6059,39,181.0,121.56255452527392,132.0,11967.0,True
4196,85,3856.0,333.8808889895779,327.0,8297.0,True
4301,35,3580.0,278.24589741938,435.0,8574.0,True
2816,47,6512.0,292.26117040835413,248.0,5646.0,True
5936,72,443.0,150.19460112113606,125.0,11725.0,True
5806,103,317.0,229.44348873561012,553.0,11856.0,True
5776,141,327.0,179.85348214154254,607.0,11848.0,True
4914,53,2618.0,444.51045004472627,214.0,9557.0,True
5973,167,282.0,93.89046837011216,226.0,11896.0,True
761,147,10204.0,248.95771348231173,330.0,1978.0,True
4800,2,2752.0,182.04054450693081,342.0,9431.0,True
5673,172,436.0,269.6774529807482,704.0,11749.0,True
1850,197,8208.0,118.0298752491137,299.0,3982.0,True
5353,17,1050.0,143.4999783770247,821.0,11141.0,True
5881,1,246.0,163.34742403400418,474.0,11948.0,True
5921,102,205.0,114.90523226679096,424.0,11992.0,True
2234,68,7648.0,197.30517364668677,179.0,4550.0,True
3976,86,4570.0,188.15781135072726,161.0,7628.0,True
6057,116,74.0,42.6683767593806,300.0,12131.0,True
5689,66,834.0,286.95339001170515,278.0,11372.0,True
3558,130,5238.0,281.76724556698036,295.0,6974.0,True
5282,194,1665.0,332.87180488809923,389.0,10551.0,True
4794,67,2662.0,291.17274580869673,473.0,9555.0,True
5798,87,360.0,226.42194462248068,569.0,11857.0,True
5699,12,197.0,82.43895326077458,910.0,12023.0,True
4972,186,2475.0,419.4004730191562,278.0,9746.0,True
5937,107,450.0,265.75459232515266,171.0,11772.0,True
5716,42,723.0,227.3114602648965,367.0,11499.0,True
5869,38,347.0,217.09389197075606,414.0,11877.0,True
3047,13,6074.0,244.31396452571374,347.0,6152.0,True
4498,126,3140.0,352.9035567526878,559.0,9088.0,True
5925,57,231.0,144.70931108668475,425.0,11999.0,True
4625,177,2942.0,478.019177262854,520.0,9292.0,True
5695,88,601.0,187.71306647047476,526.0,11633.0,True
1473,81,8924.0,179.9658823773398,278.0,3318.0,True
6075,165,127.0,79.41902337296092,255.0,12123.0,True
6016,108,258.0,195.74493003239544,246.0,11995.0,True
3744,180,4947.0,250.7380739474901,267.0,7309.0,True
5190,22,1827.0,214.57317044219698,480.0,10430.0,True
3545,138,5280.0,355.91655450140524,326.0,6979.0,True
5717,9,220.0,126.50307736891925,908.0,12040.0,True
5704,95,930.0,213.24091965726515,215.0,11332.0,True
3661,43,5054.0,312.47952291615127,331.0,7211.0,True
5932,29,266.0,151.20989897309303,416.0,12000.0,True
4839,192,2632.0,283.8675170949538,453.0,9635.0,True
5289,59,1409.0,205.39523286487093,674.0,10858.0,True
5545,119,1170.0,220.83173735621247,357.0,11100.0,True
697,170,10278.0,276.3398878489906,482.0,1992.0,True
5675,19,545.0,99.83054952680698,676.0,11725.0,True
4061,82,4372.0,338.2314677238855,234.0,7899.0,True
6138,89,9.0,5.291430833360844,285.0,12264.0,True
4367,154,3144.0,190.4393141358249,848.0,9130.0,True
5907,146,497.0,162.0729730414325,237.0,11779.0,True
5874,131,541.0,196.79286221842602,270.0,11737.0,True
5578,133,731.0,259.75807971940884,729.0,11547.0,True
2239,181,7685.0,325.5211050986425,218.0,4598.0,True
6071,11,202.0,113.13348586383644,225.0,12086.0,True
5987,140,331.0,145.61043843988335,254.0,11957.0,True
5877,150,253.0,120.5022395265073,568.0,12036.0,True
5737,164,420.0,257.3451506823112,700.0,11869.0,True
4872,69,2650.0,325.2930985049621,389.0,9640.0,True
6056,190,251.0,209.62316391491868,210.0,12040.0,True
5802,196,601.0,310.75514445621167,395.0,11691.0,True
5862,118,691.0,232.9732240293661,158.0,11610.0,True
4224,142,3551.0,257.0070239380693,719.0,8753.0,True
5962,14,305.0,191.087768522065,362.0,12001.0,True
5980,179,242.0,127.12268952089143,386.0,12065.0,True
5765,162,354.0,197.1376688399608,728.0,11954.0,True
5542,78,1014.0,200.39947145112632,558.0,11295.0,True
4829,117,2563.0,179.91770259950593,583.0,9748.0,True
5658,156,722.0,207.53586932026934,582.0,11591.0,True
3303,62,5687.0,307.4575139771825,378.0,6626.0,True
4631,111,3082.0,219.31568216382098,440.0,9233.0,True
5372,129,1590.0,154.48479937415857,382.0,10732.0,True
5352,83,1314.0,385.72577033243823,694.0,11013.0,True
6088,124,80.0,58.4115298541045,355.0,12248.0,True
5976,20,542.0,189.6541664066886,114.0,11786.0,True
1242,114,9540.0,272.19872734806455,186.0,2796.0,True
5106,185,2372.0,260.88538277185626,217.0,9971.0,True
5669,52,614.0,327.489929839013,701.0,11731.0,True
5474,60,1424.0,442.13277102421154,354.0,10921.0,True
5590,159,810.0,142.92159932199326,691.0,11536.0,True
3274,3,5836.0,152.74752155840764,316.0,6510.0,True
4916,191,2787.0,216.8532940868672,215.0,9561.0,True
6105,160,208.0,181.4464878807412,212.0,12141.0,True
5745,91,897.0,194.29438817010012,271.0,11452.0,True
4341,105,3821.0,199.18279970397163,313.0,8529.0,True
5358,26,1568.0,184.06633984823466,455.0,10784.0,True
6084,151,316.0,164.53729576435114,153.0,12040.0,True
6070,123,330.0,151.49220233975163,171.0,12027.0,True
6021,37,274.0,154.3344960274679,329.0,12083.0,True
5764,21,410.0,180.75723045725383,722.0,11948.0,True
6034,174,359.0,168.13601188568586,218.0,12001.0,True
6006,184,220.0,115.2544865649833,409.0,12141.0,True
5023,45,2292.0,389.86924290489947,493.0,10070.0,True
4751,99,2875.0,295.3268195694159,470.0,9488.0,True
705,58,10399.0,320.17703279689937,433.0,1965.0,True
4207,106,3731.0,279.86408008868045,649.0,8637.0,True
5701,17,881.0,204.36502450111,379.0,11493.0,True
5986,128,371.0,163.04228452159546,312.0,12009.0,True
6183,171,9.0,7.373213414299192,305.0,12373.0,True
5967,18,485.0,257.72079620369004,265.0,11910.0,True
5267,175,1922.0,361.32246706821013,367.0,10477.0,True
5036,54,2496.0,336.04305047787653,290.0,9904.0,True
5305,6,1166.0,108.56472212169899,1021.0,11234.0,True
5322,198,1796.0,110.30893891860504,353.0,10605.0,True
5184,92,2143.0,208.6168084268665,324.0,10261.0,True
2602,84,7215.0,246.70274662135017,200.0,5191.0,True
5968,153,418.0,164.41398562754304,345.0,11992.0,True
5761,189,684.0,163.40089173240622,515.0,11728.0,True
3081,110,6195.0,223.80318457218746,358.0,6220.0,True
5905,145,360.0,194.27870465403802,517.0,12056.0,True
5606,178,1316.0,351.699268810867,222.0,11104.0,True
4833,79,2474.0,272.6708714997786,773.0,9949.0,True
5512,42,1451.0,259.6239952771603,311.0,10974.0,True
6220,13,9.0,12.094882857206287,266.0,12422.0,True
3095,75,6281.0,205.4200630866942,275.0,6159.0,True
5492,48,1386.0,389.35861987301325,442.0,11055.0,True
4376,63,3877.0,190.32098416292814,260.0,8565.0,True
5866,85,447.0,181.20743879077477,535.0,11995.0,True
4945,80,2841.0,214.25265561247113,198.0,9602.0,True
5759,0,945.0,169.14074760403548,295.0,11504.0,True
5712,115,994.0,165.8619678691855,330.0,11456.0,True
5732,16,917.0,216.57013689971728,388.0,11541.0,True
6049,72,410.0,124.6898719217126,231.0,12048.0,True
5002,148,2785.0,233.91918390404578,144.0,9674.0,True
4390,98,3742.0,186.65993398743635,389.0,8719.0,True
6118,101,232.0,129.09560627701217,283.0,12230.0,True
6166,172,141.0,73.43816604661781,283.0,12322.0,True
5982,90,375.0,191.64264064476342,403.0,12092.0,True
4063,149,4538.0,134.43037661093086,261.0,7930.0,True
4717,193,3231.0,237.7186469251495,287.0,9237.0,True
6018,59,9.0,6.473744796850015,715.0,12464.0,True
5799,33,839.0,187.84850546650003,346.0,11635.0,True
1692,170,8706.0,270.34364060871394,351.0,3774.0,True
5693,34,999.0,209.52131307697283,376.0,11481.0,True
4265,5,4176.0,274.4789689840958,220.0,8305.0,True
6089,36,332.0,177.42288544713978,257.0,12150.0,True
6087,93,168.0,117.12827868233994,422.0,12314.0,True
6014,39,110.0,80.73901607164247,626.0,12373.0,True
4898,70,2653.0,196.16724137916572,522.0,9830.0,True
5727,82,1034.0,259.9016082455344,303.0,11449.0,True
6093,30,251.0,133.58849573887926,340.0,12238.0,True
6038,182,399.0,162.18665994881445,302.0,12091.0,True
5859,188,769.0,143.07429859648406,281.0,11725.0,True
6122,46,252.0,130.99398934157955,287.0,12243.0,True
5909,173,682.0,263.7557238253438,267.0,11815.0,True
6058,122,500.0,104.01689547689584,169.0,12003.0,True
3060,76,6522.0,357.19554029106524,166.0,5990.0,True
5917,22,377.0,99.09142654392562,581.0,12144.0,True
5858,109,653.0,303.1326173568604,429.0,11869.0,True
4683,97,3126.0,322.9377003531578,503.0,9402.0,True
6030,32,348.0,164.0384753320259,402.0,12182.0,True
5403,23,1651.0,273.07914329887205,483.0,10880.0,True
5913,163,590.0,134.86290578259232,385.0,11944.0,True
5812,113,722.0,269.63496119465833,501.0,11814.0,True
5839,31,902.0,205.04532547176916,260.0,11638.0,True
4824,61,3069.0,260.79736119849787,319.0,9472.0,True
5998,183,580.0,251.26512815180416,249.0,11967.0,True
4857,56,3071.0,260.76273418957595,258.0,9477.0,True
6001,74,676.0,179.75087128516398,151.0,11876.0,True
6077,40,311.0,161.3490465807378,371.0,12245.0,True
5567,165,1098.0,246.61133823936186,666.0,11461.0,True
5445,15,1309.0,329.49138558107677,763.0,11262.0,True
4494,49,3818.0,275.8326127879618,237.0,8753.0,True
6187,24,205.0,164.951380486517,285.0,12370.0,True
5900,25,808.0,198.28117257037206,234.0,11767.0,True
4936,144,2810.0,202.19232773850015,382.0,9766.0,True
5193,89,2383.0,311.75253087138606,242.0,10198.0,True
6281,11,160.0,129.72373674421448,137.0,12422.0,True
1384,125,9487.0,214.95658643525542,239.0,3095.0,True
6152,132,318.0,171.7554858720401,250.0,12270.0,True
6202,195,219.0,124.19576495047161,246.0,12370.0,True
6175,4,88.0,73.43534278393793,451.0,12502.0,True
6204,53,304.0,175.8956175772796,180.0,12306.0,True
3515,107,5771.0,244.05482793950637,235.0,6840.0,True
5127,199,2401.0,205.1355464058221,405.0,10210.0,True
6199,88,308.0,194.04137709754184,191.0,12304.0,True
5506,77,1758.0,303.9943585589069,211.0,10856.0,True
6221,102,238.0,141.72324572389869,220.0,12378.0,True
4275,136,4224.0,364.85191886338646,291.0,8392.0,True
6009,68,550.0,194.01953483092453,330.0,12068.0,True
5503,168,1483.0,160.90449138011988,506.0,11137.0,True
6108,181,473.0,135.98825864644093,218.0,12151.0,True
5978,12,226.0,142.79735994128367,725.0,12402.0,True
5830,137,998.0,169.6422937860387,275.0,11632.0,True
5631,143,1472.0,209.21659028097247,214.0,11159.0,True
5092,50,2559.0,269.3183157418654,352.0,10072.0,True
6101,28,416.0,142.53958555368047,295.0,12219.0,True
3461,95,5815.0,178.4469038840297,289.0,6821.0,True
5789,141,642.0,121.03963457274364,734.0,11999.0,True
6098,66,315.0,137.1301443405369,417.0,12333.0,True
6125,55,393.0,194.98883870017875,299.0,12261.0,True
6143,112,373.0,202.86994017276862,292.0,12287.0,True
243,176,11795.0,81.75058124061067,319.0,868.0,True
6300,45,153.0,59.456515442599944,186.0,12515.0,True
4884,65,2994.0,168.5426375183315,405.0,9674.0,True
6195,73,206.0,126.29406023148881,364.0,12467.0,True
5107,43,2725.0,209.5507047663518,195.0,9949.0,True
5841,44,1147.0,328.6593609719836,150.0,11528.0,True
6154,135,240.0,133.8645464636949,422.0,12443.0,True
6052,155,341.0,190.61810662939627,521.0,12342.0,True
6189,169,271.0,131.5724599546053,322.0,12413.0,True
6314,37,219.0,92.77459921124792,109.0,12466.0,True
6310,91,9.0,17.118366747207087,336.0,12678.0,True
5566,87,1317.0,159.96558968290935,576.0,11371.0,True
4613,136,3702.0,220.53390318985322,231.0,8987.0,True
4920,67,2952.0,423.7112279737207,386.0,9743.0,True
5676,179,1189.0,288.487638794655,465.0,11516.0,True
4862,7,3361.0,239.60919114960737,115.0,9345.0,True
5222,126,2403.0,280.22885689572774,290.0,10305.0,True
6217,35,128.0,107.73585604350247,431.0,12581.0,True
6147,157,293.0,139.27136052260795,406.0,12417.0,True
6260,118,81.0,34.218704772726554,390.0,12630.0,True
2741,130,7091.0,190.1217170068039,400.0,5621.0,True
5690,57,1350.0,350.62856692990783,264.0,11362.0,True
5951,1,283.0,138.18255995874588,803.0,12431.0,True
5707,100,1204.0,417.48594458485894,392.0,11512.0,True
577,158,11214.0,169.20089891339092,228.0,1502.0,True
5779,191,758.0,224.4504051752183,719.0,11962.0,True
5989,177,280.0,183.29599818282105,737.0,12441.0,True
4218,19,2282.0,389.2268227276609,2417.0,10439.0,True
5337,78,2136.0,264.017193246542,289.0,10586.0,True
5983,54,824.0,266.4310330090859,213.0,11906.0,True
6078,64,328.0,197.70220948295645,529.0,12404.0,True
3536,52,5778.0,307.7928381250943,313.0,6955.0,True
4712,121,3347.0,245.07642566125122,442.0,9388.0,True
4991,106,2899.0,337.13517050897127,339.0,9842.0,True
6200,139,259.0,176.76194036902268,374.0,12487.0,True
5969,3,954.0,179.33652321027338,143.0,11792.0,True
4509,147,3605.0,267.6460288307822,583.0,9142.0,True
4401,196,3991.0,198.8058013189358,408.0,8756.0,True
6153,8,524.0,331.54465828185687,204.0,12224.0,True
6230,167,289.0,174.7134793411093,289.0,12465.0,True
6079,120,617.0,205.16579532795865,261.0,12138.0,True
6128,63,475.0,95.77401597173218,316.0,12280.0,True
5754,41,1116.0,243.1345516321121,441.0,11640.0,True
977,81,10525.0,235.8438535214919,172.0,2232.0,True
4450,83,4085.0,225.48655525317147,230.0,8672.0,True
5130,119,2536.0,319.4882121121978,411.0,10223.0,True
5166,180,1878.0,407.40598749723165,980.0,10883.0,True
5232,10,2124.0,146.6025784996055,604.0,10640.0,True
5220,86,2147.0,384.701783013244,613.0,10623.0,True
5756,51,964.0,333.3823796754818,611.0,11812.0,True
6033,62,780.0,261.56735292229854,220.0,12001.0,True
3842,47,5427.0,163.22452759118175,148.0,7356.0,True
6401,97,74.0,82.02131033905592,207.0,12715.0,True
858,192,10772.0,145.67217026039873,208.0,2022.0,True
4796,116,3279.0,277.96298260853723,432.0,9517.0,True
5548,127,1526.0,163.14713758500739,518.0,11272.0,True
6210,2,376.0,200.90246205718273,282.0,12423.0,True
4959,109,2914.0,232.43246103738198,439.0,9886.0,True
5080,94,2897.0,366.59758359111754,204.0,9903.0,True
5626,146,1705.0,270.24759335368935,164.0,11096.0,True
5326,185,2308.0,179.87658773697672,233.0,10493.0,True
4096,162,4747.0,532.6171047503639,295.0,8056.0,True
672,176,11018.0,314.163911173883,337.0,1785.0,True
3858,108,5245.0,256.0816082199807,330.0,7559.0,True
5672,111,1323.0,170.04606134517982,441.0,11483.0,True
4400,152,3863.0,169.47863318377463,597.0,8945.0,True
6335,178,9.0,6.138851280824734,408.0,12800.0,True
4457,38,3962.0,323.96871752657427,398.0,8849.0,True
6064,145,189.0,120.02302636978504,780.0,12623.0,True
5605,129,1678.0,130.35521152119227,258.0,11137.0,True
6012,117,684.0,167.8057758194432,388.0,12132.0,True
4363,88,4280.0,246.80259219872306,265.0,8536.0,True
5882,9,984.0,264.7141661409733,357.0,11833.0,True
6268,133,284.0,134.1165316220925,274.0,12535.0,True
6181,20,371.0,215.1707853238209,382.0,12449.0,True
6316,128,172.0,91.92439529025438,287.0,12649.0,True
4470,135,4105.0,295.93236739892683,245.0,8716.0,True
6275,131,324.0,204.10751193134598,223.0,12500.0,True
6206,161,264.0,163.08944460883498,429.0,12560.0,True
5450,58,1963.0,454.86354924840947,359.0,10872.0,True
6319,18,255.0,133.32833442380743,219.0,12583.0,True
2790,103,7030.0,341.60495119812475,467.0,5810.0,True
6111,45,608.0,154.82536003865468,296.0,12233.0,True
5541,72,1503.0,180.88126372742525,606.0,11339.0,True
6414,56,9.0,5.101300342528575,300.0,12834.0,True
2598,21,7578.0,299.7738100975832,284.0,5267.0,True
6061,104,535.0,196.57717083230355,474.0,12311.0,True
6159,115,638.0,160.3973009185166,182.0,12208.0,True
5931,194,1069.0,213.00878957797397,196.0,11777.0,True
5143,80,2450.0,169.14030155428074,555.0,10396.0,True
6160,134,163.0,96.35781029459464,658.0,12685.0,True
5984,188,664.0,155.03625035196262,491.0,12185.0,True
5773,164,1328.0,236.80558952665731,288.0,11524.0,True
4854,151,2871.0,462.8787603122876,768.0,9983.0,True
4730,31,3149.0,250.77950402770426,721.0,9708.0,True
6031,42,531.0,162.48926632950537,546.0,12326.0,True
6023,186,952.0,235.5433093165198,153.0,11908.0,True
3966,156,5037.0,349.87509581097345,377.0,7825.0,True
1805,197,9172.0,225.67582075430374,72.0,3695.0,True
6002,27,641.0,221.959460193183,502.0,12228.0,True
5116,29,2886.0,328.46999260660164,217.0,9986.0,True
5864,170,1127.0,225.76154469576807,293.0,11750.0,True
6280,190,345.0,189.28813455763282,249.0,12534.0,True
5828,110,1207.0,168.6762033364469,338.0,11677.0,True
5990,5,887.0,328.7010278023375,297.0,12001.0,True
5955,77,978.0,290.4482361131544,280.0,11913.0,True
5463,105,1452.0,216.86319393008847,896.0,11442.0,True
5096,153,2874.0,226.33569057503558,292.0,10023.0,True
5111,57,2752.0,218.91714069987177,393.0,10151.0,True
4556,84,4000.0,195.04174942119636,275.0,8910.0,True
5571,187,1730.0,294.7837181062623,382.0,11182.0,True
6302,175,362.0,153.62656597674518,223.0,12554.0,True
6240,154,420.0,178.21875359310957,290.0,12498.0,True
4406,36,4255.0,396.4724680038431,307.0,8664.0,True
6339,6,324.0,177.44044292541983,197.0,12595.0,True
3779,138,5380.0,242.35635609070403,461.0,7547.0,True
5979,23,1040.0,204.49035618656626,216.0,11893.0,True
6342,159,359.0,180.2764574073262,174.0,12577.0,True
6082,75,760.0,166.71527767174902,296.0,12177.0,True
6131,0,600.0,147.9127216518704,369.0,12338.0,True
5879,101,990.0,131.76221294131875,478.0,11948.0,True
6248,14,270.0,163.24234780355383,453.0,12669.0,True
6130,76,619.0,105.8621541562292,356.0,12321.0,True
5916,171,1082.0,186.68705495754259,297.0,11859.0,True
4461,11,4329.0,247.0528224746846,160.0,8614.0,True
6146,96,750.0,211.68122050476654,187.0,12195.0,True
3727,168,5300.0,191.80707039996227,630.0,7647.0,True
727,33,10914.0,299.03294722179857,454.0,2033.0,True
5395,48,2402.0,201.54710246242126,161.0,10547.0,True
6165,148,673.0,111.08176412252479,253.0,12283.0,True
4978,193,3080.0,338.7383803898218,399.0,9877.0,True
3447,136,6230.0,368.84267673439456,223.0,6728.0,True
2281,49,7759.0,169.27263287646983,732.0,5203.0,True
5856,60,828.0,94.93609384439745,703.0,12137.0,True
5447,166,1922.0,304.3966834160295,546.0,11051.0,True
5025,189,3188.0,323.91099739658006,206.0,9788.0,True
6215,68,583.0,290.37741700532695,248.0,12395.0,True
6263,142,305.0,140.44274693195976,431.0,12675.0,True
6327,32,216.0,152.3205334639259,384.0,12764.0,True
6054,199,586.0,220.89056089301127,568.0,12395.0,True
4384,123,4312.0,157.32806393838973,347.0,8670.0,True
3863,17,5204.0,143.32599031634575,535.0,7779.0,True
6408,183,285.0,169.7976574729794,178.0,12704.0,True
6387,82,275.0,105.4698560052238,240.0,12714.0,True
6354,22,366.0,214.64664064309514,196.0,12624.0,True
5483,107,2069.0,329.8928435775121,334.0,10922.0,True
4522,34,4232.0,454.16326875874347,178.0,8759.0,True
6404,61,278.0,177.2925787929471,209.0,12721.0,True
4977,50,3306.0,206.14514765873375,218.0,9695.0,True
5068,70,2746.0,375.36799590509423,581.0,10256.0,True
6397,122,169.0,137.12012655435944,346.0,12834.0,True
6110,44,842.0,207.2949305132638,224.0,12161.0,True
6299,114,287.0,198.3811261116962,389.0,12717.0,True
6320,54,436.0,196.49811877808452,212.0,12577.0,True
6524,41,38.0,31.180756250770173,250.0,12977.0,True
6331,132,305.0,204.34406254311605,330.0,12714.0,True
6448,55,162.0,85.64513060745142,266.0,12860.0,True
6461,112,258.0,127.28832319325116,152.0,12765.0,True
5062,150,3101.0,186.5768283728586,268.0,9928.0,True
6472,191,162.0,118.15233164946392,234.0,12867.0,True
6051,71,525.0,300.2448844161194,683.0,12504.0,True
4724,124,3487.0,256.4229039632866,583.0,9545.0,True
3051,89,6983.0,255.75620472030917,246.0,6052.0,True
6337,198,265.0,167.931398250608,373.0,12771.0,True
1353,79,9309.0,315.88299445945205,923.0,3727.0,True
6406,4,184.0,106.25750467581572,329.0,12853.0,True
6343,59,415.0,205.98789087537915,224.0,12627.0,True
3898,85,5393.0,393.2645266608811,346.0,7663.0,True
5198,16,2687.0,261.1997483900073,419.0,10382.0,True
6478,179,108.0,72.95572993091348,311.0,12961.0,True
4772,172,3817.0,170.1835163623234,208.0,9255.0,True
5892,35,1147.0,174.39268514200808,418.0,11925.0,True
5553,13,1817.0,184.29840392947264,491.0,11259.0,True
6250,46,439.0,254.13577103499102,416.0,12637.0,True
5363,165,2481.0,288.11246488018577,264.0,10599.0,True
5243,163,2664.0,238.8943951134727,356.0,10417.0,True
5378,119,2541.0,292.3149195606543,182.0,10541.0,True
3985,173,5049.0,294.842876060446,539.0,8036.0,True
6294,182,296.0,154.67174776774775,475.0,12789.0,True
6411,126,204.0,83.74639829452107,353.0,12884.0,True
3572,67,6033.0,194.76461367355347,346.0,7056.0,True
5618,10,576.0,155.89762988479055,1602.0,12514.0,True
5140,184,3083.0,226.1961373435487,184.0,10014.0,True
6490,169,205.0,150.69958519521384,226.0,12893.0,True
6361,98,262.0,125.02629524371334,395.0,12836.0,True
5948,83,1091.0,182.73116855300975,387.0,12009.0,True
5818,65,1223.0,174.94410275536893,561.0,11889.0,True
6289,30,453.0,255.4141809716817,362.0,12660.0,True
6372,93,496.0,138.56967158420665,163.0,12621.0,True
6413,137,223.0,121.58988329887431,363.0,12896.0,True
6457,167,174.0,94.05998122928283,339.0,12945.0,True
3104,121,6958.0,186.90532082237524,259.0,6162.0,True
3183,195,6795.0,412.5746172945758,285.0,6325.0,True
2844,19,7266.0,162.9735930959035,400.0,5856.0,True
6353,40,328.0,194.42349016983323,369.0,12797.0,True
5819,157,1263.0,122.61239241390693,534.0,11866.0,True
5651,20,1613.0,163.11218923718388,524.0,11516.0,True
6496,196,103.0,77.18429654808983,355.0,13027.0,True
5718,118,1738.0,354.2816834890211,261.0,11393.0,True
6536,88,152.0,153.17506597131973,224.0,12979.0,True
5949,69,513.0,270.04244224997825,997.0,12619.0,True
6601,36,24.0,13.54432143166775,241.0,13112.0,True
5774,106,1540.0,238.77981924942677,370.0,11607.0,True
5223,153,2418.0,296.1248519343077,719.0,10734.0,True
3720,39,5750.0,2013.6588572688645,409.0,7402.0,True
5988,24,1159.0,254.14288861825693,293.0,11996.0,True
5253,8,2360.0,303.8230964416681,727.0,10797.0,True
3701,100,5699.0,223.73036003987718,504.0,7459.0,True
6197,25,895.0,173.14114250286502,158.0,12265.0,True
6417,188,479.0,157.5466658627679,145.0,12682.0,True
5822,149,1395.0,146.89427264919686,436.0,11770.0,True
5259,186,2572.0,378.4374721011699,502.0,10595.0,True
5129,108,3070.0,423.36446894262974,287.0,10099.0,True
6488,120,186.0,125.71939660678426,321.0,12986.0,True
6639,189,9.0,8.013005722517045,245.0,13171.0,True
6170,51,556.0,118.3081894596843,578.0,12626.0,True
6476,57,335.0,67.04537374780979,204.0,12850.0,True
6512,15,257.0,95.75028390289168,239.0,12931.0,True
3818,62,5738.0,307.2152887022004,294.0,7450.0,True
6157,145,160.0,107.60160417480971,1006.0,13029.0,True
1754,95,8893.0,158.90487802788368,787.0,4296.0,True
6473,91,352.0,191.7110699076363,204.0,12839.0,True
6504,29,177.0,85.28733764473125,345.0,13023.0,True
640,66,11582.0,150.2139686780521,237.0,1621.0,True
6555,176,223.0,143.43900532266662,192.0,12983.0,True
5434,143,2513.0,151.35655160544826,212.0,10694.0,True
5801,140,1669.0,249.9364491824404,246.0,11540.0,True
6364,115,537.0,157.00879163688245,230.0,12673.0,True
5816,45,1534.0,311.9902932908801,359.0,11676.0,True
5361,52,2538.0,352.1777695512549,343.0,10673.0,True
1227,7,10314.0,192.39173341727286,306.0,2898.0,True
4476,2,4454.0,226.44654430294304,280.0,8761.0,True
6384,49,451.0,108.55921291095673,298.0,12765.0,True
6375,90,351.0,192.82593347141443,405.0,12865.0,True
6646,75,48.0,47.22318052310353,238.0,13171.0,True
5167,99,2660.0,231.0908347903273,660.0,10563.0,True
6568,128,316.0,257.11064237069075,95.0,12910.0,True
3212,151,6861.0,263.9599579213238,286.0,6369.0,True
3748,63,5992.0,151.33810689168135,195.0,7243.0,True
5996,129,1225.0,156.8851454188967,305.0,12018.0,True
6255,180,394.0,262.85592675305014,622.0,12850.0,True
2369,26,8250.0,150.71856164208626,397.0,4995.0,True
634,73,11646.0,382.6318440081216,227.0,1599.0,True
5573,110,2200.0,240.42705576843113,249.0,11051.0,True
2968,130,6766.0,178.57383977800575,796.0,6485.0,True
4325,92,4670.0,218.94306411461469,397.0,8583.0,True
6394,181,447.0,119.16407078731518,323.0,12807.0,True
3926,155,5622.0,232.76764963733388,253.0,7636.0,True
6124,113,852.0,221.93222293761644,448.0,12407.0,True
6439,9,167.0,90.49794387181295,516.0,13092.0,True
2245,125,8144.0,252.58624795335675,725.0,5116.0,True
5991,159,1220.0,267.6454018905474,337.0,12041.0,True
5422,5,2639.0,331.51465557901827,188.0,10624.0,True
6620,156,148.0,112.60342082383036,220.0,13121.0,True
6421,197,51.0,37.12073458396872,675.0,13220.0,True
6497,146,236.0,132.11944221341213,366.0,13039.0,True
4253,111,4867.0,309.7854373362926,346.0,8409.0,True
6284,185,697.0,196.87581877376047,289.0,12581.0,True
6162,22,885.0,269.44821365139353,369.0,12397.0,True
2122,96,8785.0,334.49340433425584,299.0,4497.0,True
6258,43,773.0,210.976927133235,286.0,12518.0,True
6409,97,263.0,157.34268779825578,500.0,13029.0,True
6332,37,400.0,212.784716698898,507.0,12895.0,True
6483,135,491.0,259.1718799543864,146.0,12805.0,True
5285,72,2924.0,281.33658810444854,197.0,10372.0,True
5035,81,3236.0,237.66081652224918,454.0,10060.0,True
4927,131,3682.0,284.68975990341096,253.0,9616.0,True
6173,105,755.0,244.32478007196747,494.0,12544.0,True
432,20,11966.0,276.8121350508808,359.0,1334.0,True
3569,76,6298.0,317.8859534657411,301.0,7006.0,True
6459,53,483.0,220.6111749744066,213.0,12822.0,True
6543,152,190.0,167.1792697673717,354.0,13116.0,True
6625,101,232.0,154.7695418394159,180.0,13086.0,True
5872,178,1596.0,238.77986981264297,257.0,11723.0,True
6186,74,1037.0,195.9908708033176,202.0,12285.0,True
6465,12,249.0,153.62552281174413,453.0,13075.0,True
5120,174,3097.0,300.87540216264455,449.0,10230.0,True
5303,109,2600.0,300.14562589373344,519.0,10729.0,True
6548,102,163.0,115.27565527942555,394.0,13169.0,True
6072,144,1059.0,310.4572989653001,414.0,12276.0,True
6194,170,929.0,170.63338084947185,305.0,12407.0,True
5934,28,1562.0,215.91681375878133,181.0,11776.0,True
6556,107,174.0,107.59970125877969,376.0,13167.0,True
6288,168,579.0,128.52741099056084,465.0,12762.0,True
6025,3,818.0,198.87240886047684,764.0,12523.0,True
6301,60,626.0,174.8265083592218,387.0,12717.0,True
5248,139,2874.0,272.57824264015017,413.0,10479.0,True
6293,160,443.0,311.57316493650484,601.0,12910.0,True
6610,154,324.0,184.204807666032,150.0,13036.0,True
6190,138,634.0,167.8223663467517,634.0,12727.0,True
6622,61,169.0,93.01733882391252,290.0,13192.0,True
5749,192,1409.0,312.37095188080553,765.0,11954.0,True
2633,172,8105.0,208.31983070747353,244.0,5269.0,True
6596,193,303.0,183.08395948272945,209.0,13071.0,True
6697,100,79.0,75.26257097563685,273.0,13302.0,True
6580,177,218.0,143.91975091758206,325.0,13163.0,True
4468,34,4173.0,431.5728593511532,741.0,9208.0,True
2345,47,8639.0,340.37465351281304,194.0,4746.0,True
5963,59,1347.0,164.7074066948153,399.0,12039.0,True
5185,134,3283.0,203.7541196767742,170.0,10108.0,True
6328,171,808.0,294.7442174216612,204.0,12585.0,True
5178,38,3092.0,168.4173882452194,384.0,10307.0,True
6178,80,238.0,190.51163587794207,1109.0,13165.0,True
4766,133,3882.0,257.0510657712527,485.0,9523.0,True
6484,94,362.0,241.83168039966588,387.0,13046.0,True
4491,137,4696.0,221.59478781676856,207.0,8717.0,True
6410,23,576.0,162.56400117972862,309.0,12839.0,True
5903,148,1511.0,198.86531430580516,375.0,11912.0,True
6485,64,471.0,154.96063427204953,294.0,12954.0,True
6358,75,754.0,153.34934442099885,239.0,12674.0,True
6619,138,354.0,172.0883430663186,176.0,13075.0,True
6177,50,888.0,109.05809563975657,487.0,12542.0,True
6053,127,1381.0,230.44393276908872,226.0,12050.0,True
5125,4,2890.0,401.2214268357477,745.0,10541.0,True
6225,58,740.0,191.26813300380613,527.0,12691.0,True
5893,132,1673.0,315.6410442011168,249.0,11762.0,True
4849,123,3995.0,206.7904312505703,235.0,9442.0,True
3597,196,6417.0,276.842377392219,267.0,7020.0,True
6665,114,9.0,8.858964370653414,461.0,13431.0,True
6600,11,271.0,141.27485083165615,303.0,13172.0,True
6249,181,961.0,143.33027117254935,265.0,12482.0,True
4924,36,3883.0,193.0304516290352,200.0,9561.0,True
6644,119,260.0,106.92412118773174,257.0,13185.0,True
4966,82,3686.0,390.66559744993623,302.0,9760.0,True
6574,31,215.0,146.75547680177795,407.0,13232.0,True
3807,14,5730.0,238.5124612674167,579.0,7721.0,True
5153,42,3190.0,314.30392213397687,397.0,10261.0,True
6585,89,284.0,91.03630568882818,326.0,13168.0,True
6541,104,170.0,115.19404436572195,523.0,13283.0,True
6318,84,779.0,173.3150379205404,312.0,12675.0,True
6282,78,973.0,291.0229995457862,199.0,12484.0,True
6449,88,714.0,111.11536084546252,150.0,12744.0,True
5908,158,1553.0,302.28209815394206,360.0,11907.0,True
6747,125,90.0,88.8596613317446,261.0,13380.0,True
6297,184,613.0,144.9241128316551,531.0,12857.0,True
6514,121,500.0,93.65362253950609,274.0,12971.0,True
2593,13,7793.0,107.0523335065737,699.0,5678.0,True
5529,41,2307.0,378.98884887755764,462.0,11164.0,True
4926,85,3856.0,289.4882316125504,252.0,9615.0,True
4652,101,4311.0,356.08644088333807,325.0,9164.0,True
6412,10,600.0,224.16890946355426,346.0,12877.0,True
4593,43,4208.0,320.3041862595692,557.0,9269.0,True
4398,117,5018.0,241.72813512795216,119.0,8464.0,True
5608,8,2303.0,255.21864564025475,303.0,11188.0,True
6653,68,284.0,151.4769148189112,265.0,13211.0,True
6385,20,513.0,159.0936832588155,515.0,12985.0,True
6027,141,1098.0,112.68147525316309,642.0,12403.0,True
6595,112,209.0,102.27287176470819,449.0,13306.0,True
6171,198,1181.0,127.93132369622,285.0,12334.0,True
4523,71,4623.0,299.5217025892444,311.0,8892.0,True
6155,166,878.0,203.92103104164624,617.0,12638.0,True
6589,27,445.0,267.5763656589433,226.0,13073.0,True
6278,150,919.0,251.59114216593332,320.0,12601.0,True
3650,161,6390.0,198.35919363301687,278.0,7131.0,True
4985,51,3807.0,140.83879111893222,225.0,9714.0,True
6534,57,183.0,88.97130502582984,586.0,13338.0,True
6674,124,213.0,90.57271753799628,322.0,13311.0,True
6643,6,301.0,186.4275600258951,295.0,13223.0,True
6218,86,1153.0,166.3028167454371,219.0,12371.0,True
5787,77,1988.0,242.01784511897694,277.0,11540.0,True
6420,44,661.0,155.4784442199862,327.0,12869.0,True
5595,56,1837.0,249.77898421867636,837.0,11694.0,True
6269,105,532.0,157.8771712571892,737.0,13001.0,True
6562,188,504.0,202.578510223747,230.0,13030.0,True
5867,46,1767.0,267.01578603361435,309.0,11769.0,True
5349,142,3011.0,273.1880328036296,209.0,10527.0,True
5489,90,2623.0,332.65503785089106,311.0,10918.0,True
5501,116,2259.0,292.0550404721147,654.0,11285.0,True
6546,199,194.0,137.29156545455078,580.0,13350.0,True
5012,194,3543.0,199.20369896618152,459.0,10003.0,True
6063,106,1436.0,235.8579794791774,270.0,12113.0,True
6553,17,190.0,86.1551053229791,573.0,13361.0,True
5720,149,2192.0,128.9512090284486,225.0,11362.0,True
6537,81,593.0,159.46724217748724,207.0,12962.0,True
5682,126,2154.0,162.1138783108437,334.0,11409.0,True
6352,15,870.0,125.05188711807091,269.0,12693.0,True
6503,67,614.0,122.11885610932441,271.0,12949.0,True
6803,113,193.0,139.21772936941963,151.0,13371.0,True
5564,96,1934.0,298.12588313588594,839.0,11630.0,True
5412,179,2940.0,304.77523217996344,206.0,10625.0,True
6729,40,185.0,131.34831747306657,303.0,13385.0,True
5425,164,2770.0,432.6713138967646,361.0,10802.0,True
6431,65,784.0,171.18351909720528,226.0,12790.0,True
6611,175,398.0,275.77578084110934,291.0,13177.0,True
6380,130,662.0,202.31697833690757,448.0,12914.0,True
6454,118,700.0,132.0024048035223,277.0,12881.0,True
5999,16,1548.0,403.8464536317221,320.0,12039.0,True
96,187,12887.0,224.57467236799314,512.0,704.0,True
6468,147,538.0,190.4291153216367,427.0,13054.0,True
6432,155,640.0,171.42067489844055,386.0,12952.0,True
4828,169,4213.0,424.9835987301977,218.0,9382.0,True
6733,63,162.0,109.70556905650483,345.0,13434.0,True
6748,19,245.0,103.03958115408757,234.0,13354.0,True
5902,176,1749.0,154.1967086646116,319.0,11855.0,True
3902,54,5474.0,296.00241328824234,804.0,8130.0,True
6062,136,1420.0,311.07751744584823,342.0,12185.0,True
6347,0,938.0,231.965833322627,259.0,12668.0,True
5390,39,2813.0,209.33160187863768,414.0,10793.0,True
3638,21,6565.0,327.24035243660023,225.0,7049.0,True
4414,103,4947.0,258.44480904044997,297.0,8668.0,True
6271,49,528.0,205.29288466641498,820.0,13087.0,True
5245,73,3285.0,209.16507864552804,269.0,10333.0,True
3217,93,7040.0,175.1703440330711,494.0,6582.0,True
6570,18,501.0,276.515930423667,306.0,13122.0,True
6695,191,431.0,134.72283216884134,166.0,13192.0,True
6365,1,743.0,344.7256869876726,438.0,12882.0,True
5384,45,2930.0,319.3598766183545,325.0,10696.0,True
5710,33,2260.0,171.57417678520812,246.0,11371.0,True
6681,98,285.0,177.92153542075525,356.0,13353.0,True
6032,79,1662.0,228.89811681017514,197.0,11977.0,True
6445,143,786.0,224.30494129375182,267.0,12855.0,True
6266,29,1259.0,308.6594481803353,133.0,12384.0,True
6756,25,121.0,81.10178123676923,400.0,13530.0,True
6654,32,347.0,156.48989001851982,357.0,13304.0,True
4944,28,3704.0,199.36236095508264,550.0,9949.0,True
6549,48,500.0,316.3067685601387,371.0,13153.0,True
6055,180,1689.0,210.69466493307434,137.0,11966.0,True
3679,37,6426.0,381.2143894376161,321.0,7232.0,True
4567,140,4714.0,368.54680391966866,299.0,8953.0,True
4343,185,5216.0,207.6078835343226,232.0,8454.0,True
6781,131,184.0,96.41986383965775,311.0,13489.0,True
4698,129,4577.0,373.4775236535328,205.0,9120.0,True
6544,24,365.0,143.09997389700223,567.0,13332.0,True
6341,153,1076.0,137.82135649997912,222.0,12623.0,True
4678,83,4632.0,237.00638307234846,181.0,9069.0,True
3385,55,6867.0,166.20841895793802,442.0,6836.0,True
4396,128,5161.0,271.7209487193548,205.0,8546.0,True
6839,97,224.0,170.87009542841912,192.0,13483.0,True
6291,123,1167.0,230.3265857381613,236.0,12542.0,True
6480,35,874.0,230.57020232785428,183.0,12835.0,True
6164,69,1480.0,206.7984539632311,199.0,12229.0,True
5927,133,2030.0,283.66521405180515,101.0,11680.0,True
4516,167,4866.0,127.50151887959183,275.0,8845.0,True
6507,87,734.0,164.44347345516456,296.0,12980.0,True
6415,62,655.0,133.63717422077312,527.0,13063.0,True
6489,7,778.0,220.01716813868043,275.0,12940.0,True
5706,132,2320.0,407.93139985005087,284.0,11403.0,True
3347,173,7196.0,366.35369823462196,200.0,6527.0,True
4814,162,4471.0,306.1170831259089,131.0,9256.0,True
1022,66,11186.0,419.0486483429717,402.0,2549.0,True
6669,122,305.0,171.0160313935508,457.0,13435.0,True
6554,109,717.0,226.33954996108866,234.0,13024.0,True
6629,148,541.0,136.8485615980829,289.0,13203.0,True
6219,165,1340.0,189.18094683751985,251.0,12406.0,True
3927,190,6011.0,276.47411354652706,351.0,7735.0,True
6881,177,88.0,88.54129740594936,279.0,13659.0,True
6862,41,97.0,58.22208692408018,316.0,13653.0,True
1691,183,10101.0,289.2299084959266,231.0,3650.0,True
6493,119,821.0,129.36950244251506,262.0,12932.0,True
3071,181,7158.0,472.5607170660997,759.0,6595.0,True
4770,26,4354.0,420.5925957276148,360.0,9405.0,True
6209,146,1156.0,153.39118083562346,473.0,12606.0,True
6823,152,318.0,145.93636799753685,185.0,13448.0,True
6325,92,608.0,126.44523867720784,783.0,13162.0,True
5953,70,1925.0,176.8599285302319,223.0,11852.0,True
3726,127,6514.0,288.22470876149214,250.0,7264.0,True
6827,61,171.0,98.940910424647,348.0,13617.0,True
6243,81,1423.0,196.52790885276056,154.0,12365.0,True
3021,30,7712.0,221.65673510397514,321.0,6078.0,True
6559,161,617.0,185.0469104265064,378.0,13174.0,True
6876,94,284.0,169.0832089745769,134.0,13507.0,True
6776,120,375.0,148.78366852866816,257.0,13418.0,True
6567,134,565.0,191.8439843632625,418.0,13231.0,True
6156,189,1470.0,298.35110842958716,304.0,12327.0,True
6761,43,228.0,171.26324889801617,432.0,13569.0,True
6535,195,353.0,213.54638103977504,691.0,13445.0,True
6557,108,751.0,158.16720234535478,257.0,13049.0,True
4948,9,3703.0,259.92075606863125,688.0,10100.0,True
6714,157,424.0,248.89125170781688,325.0,13387.0,True
3911,47,6062.0,137.33257742145923,403.0,7751.0,True
6703,197,413.0,296.4246921375174,356.0,13401.0,True
6882,59,281.0,109.0683885906804,153.0,13536.0,True
5539,11,2745.0,254.30947127684968,349.0,11079.0,True
3419,198,7186.0,224.96581473331287,190.0,6638.0,True
6606,50,607.0,173.3727952891807,339.0,13219.0,True
6831,160,74.0,56.451988429749065,472.0,13753.0,True
4965,135,4034.0,332.6484219285639,339.0,9795.0,True
6511,86,803.0,298.2310285517663,337.0,13029.0,True
6724,145,440.0,187.44524575406479,319.0,13396.0,True
6069,156,1717.0,371.6113599673987,265.0,12120.0,True
4993,74,3889.0,253.5390104731908,442.0,9952.0,True
6148,23,1516.0,300.6227244948232,320.0,12331.0,True
6446,107,969.0,239.90380264539715,290.0,12884.0,True
5067,182,3898.0,231.5457124817278,287.0,9958.0,True
6920,27,9.0,18.579534382676595,396.0,13852.0,True
5883,40,2138.0,133.35526236989907,246.0,11723.0,True
6579,115,871.0,203.18152082293457,158.0,12992.0,True
6845,68,198.0,98.75804139752458,365.0,13670.0,True
5901,22,1949.0,333.41242571866877,391.0,11927.0,True
6373,193,1117.0,206.01800669347972,302.0,12760.0,True
6664,82,624.0,182.40074401832413,286.0,13253.0,True
6150,149,1632.0,175.95413933223384,229.0,12247.0,True
6371,5,1114.0,235.54186809534963,314.0,12770.0,True
6460,102,1086.0,180.8131837209786,189.0,12799.0,True
6565,38,733.0,191.45551409309496,346.0,13153.0,True
6587,80,315.0,137.4436823263196,733.0,13576.0,True
5938,126,2123.0,46.211392182270586,168.0,11770.0,True
6576,159,858.0,190.37682334676023,208.0,13039.0,True
6861,192,408.0,249.11508748521493,152.0,13489.0,True
6789,31,146.0,105.39796835766687,556.0,13751.0,True
6581,95,498.0,271.2571105509653,562.0,13400.0,True
2789,2,8259.0,180.6036246025702,306.0,5645.0,True
6887,136,153.0,105.91390760893505,363.0,13757.0,True
6649,142,745.0,262.19639173772543,232.0,13166.0,True
6336,110,1394.0,342.0698594589784,125.0,12521.0,True
6875,172,242.0,109.91059164102404,303.0,13676.0,True
6046,118,1833.0,156.92556811433727,277.0,12087.0,True
6793,151,355.0,156.56943060616686,365.0,13567.0,True
6913,117,297.0,140.4920014819007,179.0,13626.0,True
6245,194,1539.0,296.19012375730387,169.0,12384.0,True
5351,167,3282.0,349.74973725268615,323.0,10642.0,True
6292,52,1374.0,207.10642534447925,242.0,12550.0,True
6357,170,1329.0,307.3259317706722,162.0,12596.0,True
6962,15,197.0,130.33165939431146,188.0,13730.0,True
6892,54,227.0,129.63508450822005,296.0,13700.0,True
6830,72,232.0,124.42641509620351,420.0,13698.0,True
6941,105,223.0,138.28067179242328,211.0,13712.0,True
6149,163,1618.0,145.90613510489447,306.0,12319.0,True
5857,89,1517.0,150.3900091587085,986.0,12421.0,True
6867,75,261.0,139.2163106503022,332.0,13681.0,True
6425,144,1137.0,215.92995764455742,255.0,12810.0,True
5083,36,3845.0,110.73562312075606,402.0,10102.0,True
6004,42,1305.0,206.00582799915284,912.0,12643.0,True
6775,178,115.0,57.420866610630355,678.0,13838.0,True
6868,139,263.0,132.1785983336333,356.0,13705.0,True
6959,116,315.0,139.0717208148146,115.0,13655.0,True
3125,71,7726.0,351.2868491886491,305.0,6245.0,True
5594,109,2873.0,260.9160586098391,244.0,11100.0,True
6995,16,110.0,37.818788429466665,278.0,13865.0,True
3905,55,6378.0,276.0506657004338,266.0,7598.0,True
7000,0,220.0,166.76804778796827,156.0,13757.0,True
6603,14,769.0,144.69301010678404,335.0,13209.0,True
6774,81,564.0,193.36174330882312,255.0,13414.0,True
6690,10,630.0,209.99704726691039,328.0,13349.0,True
6778,186,412.0,219.316119907154,406.0,13569.0,True
4027,179,5909.0,273.20023444885453,477.0,8077.0,True
6636,91,495.0,231.4003556387664,572.0,13495.0,True
6866,154,472.0,242.7120429186978,186.0,13534.0,True
6833,150,246.0,97.09897447711215,476.0,13761.0,True
6588,164,715.0,196.17038592844176,453.0,13298.0,True
6915,104,308.0,140.4309036433011,259.0,13707.0,True
3628,128,6972.0,203.85123338063048,234.0,7045.0,True
3571,185,6995.0,356.76633083909417,318.0,7023.0,True
4287,114,5576.0,374.0474056596653,329.0,8445.0,True
6096,17,1712.0,204.32935548682963,404.0,12313.0,True
5079,64,3940.0,171.392315352181,388.0,10086.0,True
6944,166,276.0,174.29556409161322,238.0,13751.0,True
6036,78,1986.0,189.3243151672126,256.0,12043.0,True
6710,184,810.0,140.29036744183776,165.0,13221.0,True
5807,37,2494.0,151.84126878096737,234.0,11542.0,True
6906,86,214.0,84.32009892407177,390.0,13823.0,True
6614,34,876.0,234.95986208490828,273.0,13163.0,True
7028,119,142.0,107.61186822638079,247.0,13899.0,True
4167,100,5612.0,239.5155455593793,521.0,8433.0,True
6976,67,93.0,100.04356199340795,390.0,13952.0,True
6333,125,1209.0,300.24440487722825,454.0,12845.0,True
6979,147,179.0,110.06036523822945,311.0,13876.0,True
5821,124,2557.0,368.9199726793481,166.0,11500.0,True
6847,58,281.0,156.26153204679377,464.0,13776.0,True
6607,76,923.0,277.99622014551113,252.0,13134.0,True
6538,84,794.0,201.53589791410846,508.0,13263.0,True
6835,3,539.0,218.49250625212736,231.0,13519.0,True
6844,137,250.0,147.35096363399026,508.0,13810.0,True
6307,148,1345.0,282.903551592735,381.0,12716.0,True
6911,101,315.0,176.27233482427624,305.0,13750.0,True
6026,48,1837.0,311.9092610265817,473.0,12233.0,True
6430,176,1314.0,266.80107405475894,194.0,12757.0,True
6752,74,546.0,201.05442456997596,402.0,13527.0,True
5087,141,4074.0,312.7847210975237,305.0,10011.0,True
4242,31,5804.0,408.3272795617098,235.0,8287.0,True
5070,155,4059.0,214.37199936389123,352.0,10033.0,True
6513,39,678.0,176.94428730530095,719.0,13415.0,True
6947,44,154.0,115.2750638131404,419.0,13940.0,True
6937,6,198.0,130.91204743138863,404.0,13898.0,True
6779,96,654.0,163.75888768635235,277.0,13442.0,True
7172,38,9.0,8.893591725863683,224.0,14089.0,True
4699,161,4789.0,235.49883689732118,398.0,9313.0,True
5785,97,2555.0,326.33681579128523,288.0,11547.0,True
2956,199,7771.0,282.19871276977824,659.0,6332.0,True
6007,49,1706.0,314.37409596597877,664.0,12398.0,True
6952,56,310.0,150.3673199011065,265.0,13795.0,True
6115,85,1773.0,354.98867351589325,391.0,12332.0,True
6329,63,1525.0,179.03242292199192,202.0,12584.0,True
5655,12,2763.0,244.7927591450258,346.0,11347.0,True
6964,130,131.0,129.05059784448804,436.0,13979.0,True
6566,23,943.0,197.49225070522073,356.0,13167.0,True
4542,62,5313.0,317.85422262108943,187.0,8802.0,True
1545,18,10679.0,254.2294573778123,251.0,3440.0,True
4668,183,4915.0,385.40740519989384,343.0,9205.0,True
3191,112,7787.0,178.73106723764627,287.0,6339.0,True
6797,99,536.0,284.1661989697403,385.0,13591.0,True
6312,174,1181.0,403.90688949092436,592.0,12947.0,True
5895,15,2272.0,167.58337951119026,345.0,11864.0,True
6991,132,200.0,138.80494157308553,356.0,13939.0,True
7139,11,176.0,164.67165092347497,143.0,13967.0,True
5284,53,3584.0,217.46872530253523,390.0,10564.0,True
6640,60,1044.0,276.1025198118066,177.0,13104.0,True
6648,8,823.0,171.43555573619977,391.0,13325.0,True
5459,4,3133.0,281.5270681014988,490.0,11016.0,True
5126,93,4120.0,168.93702341850292,226.0,10029.0,True
3522,169,7308.0,123.61035357114085,222.0,6842.0,True
6720,83,819.0,173.116427396686,262.0,13333.0,True
6757,127,523.0,191.41071941710106,500.0,13631.0,True
6672,41,989.0,193.6654230812386,178.0,13165.0,True
6919,57,466.0,173.03996842391462,233.0,13689.0,True
7104,94,205.0,113.75319754998208,176.0,13950.0,True
7030,70,218.0,168.15939067914218,279.0,13939.0,True
6961,138,89.0,113.78085250114279,528.0,14069.0,True
1588,196,10657.0,188.46984594804454,243.0,3502.0,True
5507,35,3101.0,247.65733028562803,409.0,11059.0,True
6956,14,9.0,8.264223736258408,619.0,14154.0,True
7057,123,248.0,145.31725148599185,233.0,13927.0,True
7039,129,135.0,81.12251917707636,368.0,14040.0,True
6571,131,1106.0,259.58204102149955,252.0,13072.0,True
6912,51,245.0,129.34821995906543,496.0,13942.0,True
7047,68,205.0,129.4086818098909,303.0,13985.0,True
4115,120,6206.0,244.7522444031176,185.0,7985.0,True
7084,92,122.0,76.03705199576449,335.0,14069.0,True
7152,149,143.0,90.77698829272617,206.0,14049.0,True
3757,181,6908.0,318.592454680787,225.0,7285.0,True
6376,33,1480.0,248.17920281270264,254.0,12715.0,True
4987,73,4451.0,276.5606807345441,251.0,9745.0,True
5898,177,2314.0,238.15589829861915,355.0,11883.0,True
6501,69,975.0,256.83338526776305,547.0,13222.0,True
6723,110,523.0,175.6747894611308,604.0,13678.0,True
4975,160,4453.0,216.2346894525542,275.0,9748.0,True
3760,182,6818.0,292.07324624581804,320.0,7383.0,True
1416,13,10835.0,429.93698873861297,425.0,3369.0,True
6811,95,209.0,80.6601778073242,762.0,13995.0,True
5702,50,2321.0,201.44055000836352,771.0,11885.0,True
6741,188,830.0,212.3298354050079,272.0,13379.0,True
6444,195,1449.0,496.06950415536045,176.0,12763.0,True
4428,25,5547.0,345.5858553101252,262.0,8667.0,True
7004,21,327.0,208.02356723361024,287.0,13895.0,True
6688,163,580.0,228.3469341372706,628.0,13645.0,True
6850,34,346.0,102.82006212862936,566.0,13882.0,True
6987,36,214.0,110.5995377779276,433.0,14014.0,True
6102,65,1837.0,192.1187956125057,473.0,12398.0,True
3227,19,7890.0,303.6161820921126,242.0,6347.0,True
6717,46,883.0,231.5920251031704,287.0,13354.0,True
3510,172,7474.0,331.64017536746036,162.0,6764.0,True
7167,179,101.0,57.04061713792595,277.0,14138.0,True
7133,198,223.0,92.06662188718778,205.0,14023.0,True
6837,135,541.0,91.76741796219487,418.0,13707.0,True
6660,45,837.0,164.55618515261463,449.0,13411.0,True
5424,171,3579.0,190.33954763556312,231.0,10670.0,True
6784,175,403.0,254.48794339885237,665.0,13846.0,True
6527,162,1036.0,354.35409891069105,476.0,13214.0,True
6799,111,131.0,113.84315238777411,911.0,14120.0,True
6728,20,588.0,196.28313438365163,582.0,13664.0,True
5654,142,2622.0,211.17529454264502,637.0,11638.0,True
6706,153,1009.0,388.045094254385,205.0,13253.0,True
4859,72,4874.0,220.61490766434204,162.0,9389.0,True
7186,167,231.0,134.64268273487545,149.0,14034.0,True
6787,191,739.0,211.95824633477096,338.0,13526.0,True
5376,75,3724.0,331.54398024770387,185.0,10541.0,True
5933,66,2405.0,306.9193719891849,271.0,11861.0,True
5852,67,2655.0,394.9340516810054,195.0,11615.0,True
3462,128,7444.0,219.68532391013875,292.0,6827.0,True
6005,113,1662.0,323.76340502661174,881.0,12612.0,True
7165,42,182.0,101.86647804630415,239.0,14096.0,True
2214,91,9588.0,313.47093874159617,361.0,4699.0,True
6505,2,798.0,365.5762385327816,812.0,13491.0,True
5465,5,3349.0,451.46504107422334,394.0,10941.0,True
6713,121,959.0,151.3390334840653,272.0,13332.0,True
7005,136,270.0,136.3978946435358,411.0,14023.0,True
7035,61,300.0,164.10125255567226,329.0,13998.0,True
6403,109,1661.0,307.1419217461558,133.0,12642.0,True
7178,102,288.0,121.89847284159332,137.0,14016.0,True
6634,79,1141.0,279.3419130548905,245.0,13165.0,True
7115,30,150.0,96.78247974460466,373.0,14160.0,True
3317,194,7442.0,466.699686972054,591.0,6871.0,True
4230,146,5789.0,230.16292374846552,489.0,8527.0,True
6251,77,1574.0,252.77188526571285,522.0,12745.0,True
6767,29,883.0,287.8924538968358,287.0,13437.0,True
4803,122,4962.0,223.81604508015354,273.0,9365.0,True
5482,27,3175.0,243.9967396980218,569.0,11153.0,True
5777,88,2232.0,242.99923331686833,856.0,12097.0,True
7206,145,214.0,120.47509155798548,180.0,14116.0,True
7105,185,129.0,74.06834482561474,426.0,14201.0,True
6928,101,156.0,130.40799733079137,698.0,14175.0,True
6304,106,1828.0,262.91401466966255,174.0,12506.0,True
6860,168,802.0,299.82242255281153,195.0,13532.0,True
6552,22,1201.0,138.2413651455811,346.0,13133.0,True
6311,151,1614.0,245.08787899680502,369.0,12722.0,True
6450,158,1285.0,249.67157095565955,456.0,13051.0,True
6794,90,945.0,151.84602595830893,189.0,13391.0,True
6279,140,1532.0,227.93308593061192,522.0,12805.0,True
7041,134,269.0,134.82769950291734,394.0,14069.0,True
7081,192,292.0,195.34390924673346,319.0,14048.0,True
7056,26,404.0,250.07129174360276,246.0,13938.0,True
673,87,12526.0,241.4889056026792,366.0,1820.0,True
7301,56,125.0,113.57290158591208,160.0,14222.0,True
6185,7,2027.0,216.88277191552325,240.0,12322.0,True
7154,117,198.0,129.65666247364197,306.0,14152.0,True
7182,86,151.0,93.1859158466253,317.0,14199.0,True
6086,154,2259.0,463.46665247565016,201.0,12092.0,True
5731,47,2765.0,365.3863408341577,438.0,11590.0,True
7098,126,286.0,203.867340873862,308.0,14071.0,True
5587,99,2947.0,232.9877794881485,567.0,11411.0,True
6584,103,1108.0,270.73826043403767,413.0,13253.0,True
6744,137,1138.0,144.10783998559185,124.0,13237.0,True
4852,118,4760.0,260.2240566459719,405.0,9616.0,True
4677,187,5119.0,404.07550338170387,370.0,9257.0,True
7108,189,372.0,168.7905495159886,226.0,14004.0,True
7221,178,224.0,122.27563587663926,204.0,14155.0,True
7144,52,310.0,173.24882847830153,240.0,14069.0,True
4648,18,5074.0,216.25481021028943,474.0,9306.0,True
4433,32,5813.0,250.4683604066256,153.0,8567.0,True
6836,81,255.0,94.97813934461242,838.0,14126.0,True
6241,107,2026.0,258.50063145067355,148.0,12356.0,True
6765,80,231.0,129.40726123006155,1011.0,14154.0,True
5831,6,2752.0,126.87653521989179,276.0,11638.0,True
6227,197,1790.0,221.78035786668164,434.0,12601.0,True
6180,58,1941.0,287.18461476389643,386.0,12450.0,True
7046,97,523.0,133.4311445487727,192.0,13873.0,True
3663,8,7261.0,390.4946392084675,255.0,7137.0,True
6144,152,1901.0,274.5402135918604,503.0,12501.0,True
7140,156,199.0,114.1982091329925,382.0,14206.0,True
7059,173,317.0,194.35836220579785,388.0,14089.0,True
6270,82,2015.0,321.15310653063307,131.0,12396.0,True
5804,138,2855.0,236.41708374348676,258.0,11559.0,True
6597,170,1169.0,157.74944584420444,382.0,13245.0,True
7189,24,263.0,143.842137951761,263.0,14151.0,True
7142,193,389.0,246.19792350632912,199.0,14026.0,True
1540,186,10681.0,326.32166285729187,556.0,3736.0,True
5713,98,2908.0,368.86225300381125,382.0,11509.0,True
2903,16,8409.0,267.92644802384604,438.0,6009.0,True
6910,78,623.0,159.36424000441704,354.0,13796.0,True
6211,44,2032.0,200.94221880169619,245.0,12388.0,True
6116,125,1946.0,254.0831673201004,531.0,12475.0,True
7012,143,215.0,106.6639876630438,585.0,14210.0,True
7052,9,274.0,178.00256165334108,465.0,14151.0,True
7284,184,322.0,195.26777868542095,78.0,14107.0,True
7049,190,448.0,194.7037247004958,298.0,13981.0,True
6452,12,1648.0,243.3064499304987,183.0,12782.0,True
6525,133,1353.0,208.8987362964053,350.0,13078.0,True
6730,28,930.0,209.197314055163,421.0,13505.0,True
7038,100,146.0,101.66679778539589,619.0,14290.0,True
5970,84,2551.0,300.8217744751174,236.0,11888.0,True
6988,176,547.0,112.16722358617706,313.0,13895.0,True
3835,10,7034.0,201.18878335494907,224.0,7411.0,True
4052,112,6322.0,326.9041891453892,476.0,8124.0,True
1220,108,11586.0,218.42102795184562,285.0,2861.0,True
6651,96,1254.0,297.18277471341116,255.0,13194.0,True
6972,164,530.0,147.92153089596673,365.0,13920.0,True
6895,114,766.0,270.45161426062367,281.0,13694.0,True
6679,62,1084.0,330.2927037854977,381.0,13377.0,True
6785,128,1086.0,219.57211596314264,194.0,13376.0,True
6736,144,823.0,288.4948206902054,545.0,13643.0,True
6980,155,559.0,200.54893369239358,341.0,13910.0,True
7168,17,169.0,70.32875368404807,438.0,14300.0,True
6522,54,1576.0,225.0592427941164,172.0,12893.0,True
5687,71,3279.0,324.17849496831326,102.0,11190.0,True
6908,161,708.0,203.01381192914837,322.0,13763.0,True
6840,53,904.0,298.270903383025,274.0,13568.0,True
6668,14,771.0,190.79494777162256,731.0,13705.0,True
6901,119,923.0,137.65546164076224,138.0,13558.0,True
7090,26,9.0,10.195268234749527,730.0,14474.0,True
6396,165,1688.0,310.1162233536856,312.0,12798.0,True
6918,85,740.0,188.36912886066077,293.0,13747.0,True
7231,174,244.0,151.27044396442363,274.0,14244.0,True
7112,111,104.0,61.1913180114524,611.0,14391.0,True
6477,157,1595.0,188.23445906736652,255.0,12902.0,True
7233,55,302.0,134.63636190669337,230.0,14202.0,True
5239,23,4265.0,202.88910057829938,190.0,10241.0,True
7317,49,171.0,110.03416037255775,246.0,14337.0,True
7362,70,197.0,105.49084371096414,156.0,14312.0,True
7125,89,429.0,247.52717066103764,275.0,14080.0,True
7202,94,202.0,114.37702497585978,382.0,14307.0,True
7096,116,402.0,202.89599036157992,356.0,14113.0,True
7044,69,619.0,203.91650064040292,223.0,13902.0,True
7008,93,501.0,138.0034115335716,399.0,14021.0,True
7283,73,118.0,78.26536817234982,380.0,14408.0,True
6949,77,684.0,195.26136431557617,322.0,13847.0,True
1885,59,10492.0,251.2337297877335,307.0,4052.0,True
7031,159,457.0,218.63978960695434,433.0,14094.0,True
4176,141,6312.0,260.44076332864086,312.0,8240.0,True
7235,147,354.0,182.44608541281409,226.0,14199.0,True
7067,162,191.0,112.34586047919238,658.0,14363.0,True
7135,182,580.0,201.26564728423324,154.0,13975.0,True
7213,0,408.0,160.2335821383836,209.0,14151.0,True
6083,138,2419.0,353.6864027541341,259.0,12141.0,True
5778,196,3099.0,388.50727224301505,218.0,11461.0,True
7249,148,351.0,202.39765179183954,229.0,14212.0,True
7250,166,409.0,218.33567684076954,173.0,14156.0,True
6368,39,1714.0,270.3382180451309,402.0,12851.0,True
7162,110,472.0,100.70058580405173,254.0,14108.0,True
5771,29,3157.0,276.35118333546603,192.0,11425.0,True
7288,33,234.0,154.9083214979412,313.0,14348.0,True
7293,11,161.0,143.43315997797947,394.0,14433.0,True
6762,132,1105.0,200.63666751450353,356.0,13494.0,True
4346,115,5696.0,316.1604872843629,676.0,8905.0,True
7238,37,341.0,149.73942476584722,285.0,14260.0,True
5677,5,3005.0,348.3007148795287,541.0,11597.0,True
6340,74,1740.0,220.1323308518555,466.0,12865.0,True
7365,120,188.0,86.91979532417987,253.0,14419.0,True
7383,198,181.0,107.90814494970454,229.0,14426.0,True
7345,35,291.0,127.80554205800824,193.0,14316.0,True
7308,199,365.0,158.72168839731492,166.0,14246.0,True
1531,123,11182.0,234.8933556872398,285.0,3431.0,True
7063,40,328.0,137.86742250485423,587.0,14291.0,True
6971,65,774.0,236.49096256612847,291.0,13845.0,True
6763,180,1223.0,194.4250005343662,258.0,13397.0,True
7465,99,65.0,29.091425081798814,204.0,14558.0,True
6029,13,2666.0,236.4237220138527,184.0,11963.0,True
6712,66,1145.0,430.2977125776536,437.0,13494.0,True
7262,113,260.0,160.81856587561435,383.0,14382.0,True
6858,181,1078.0,149.57618056715768,235.0,13568.0,True
7268,124,414.0,243.61230933956008,225.0,14233.0,True
7195,60,314.0,181.18130705085633,431.0,14333.0,True
7117,195,708.0,194.2873522459556,150.0,13940.0,True
7045,23,655.0,128.4190846527844,315.0,13994.0,True
7148,51,379.0,237.13584119417888,437.0,14270.0,True
5404,188,4049.0,229.04082474416649,203.0,10601.0,True
6272,83,2087.0,209.9086471686326,292.0,12563.0,True
5915,105,2644.0,222.17735989690192,451.0,12013.0,True
6355,36,1789.0,240.07123089890447,438.0,12869.0,True
6699,4,1361.0,150.1610371174912,261.0,13297.0,True
7369,21,189.0,92.72727587449765,293.0,14470.0,True
4614,56,5717.0,200.17355267338985,186.0,8942.0,True
7258,64,436.0,206.79491768229846,228.0,14223.0,True
7372,45,270.0,147.90731715037688,203.0,14391.0,True
5670,134,3068.0,142.34938806539202,562.0,11595.0,True
7289,101,180.0,106.59964020695016,449.0,14484.0,True
7521,159,9.0,18.85928604813724,235.0,14657.0,True
1936,104,10266.0,491.5871347113823,553.0,4401.0,True
6999,131,892.0,226.37867952508205,185.0,13780.0,True
7089,50,662.0,190.7528221853012,268.0,14010.0,True
6960,179,836.0,180.96923355880836,296.0,13837.0,True
7467,143,136.0,97.65083271121061,185.0,14543.0,True
6982,19,764.0,347.0898716011205,347.0,13919.0,True
4041,68,6566.0,187.1817633038115,491.0,8120.0,True
7058,177,837.0,245.92266810122138,158.0,13853.0,True
6399,78,1740.0,407.37712474051943,455.0,12950.0,True
7315,127,329.0,187.66664964980086,275.0,14362.0,True
6677,185,1252.0,257.3721500545829,444.0,13439.0,True
6635,172,1438.0,106.84327207245119,333.0,13254.0,True
7380,25,219.0,98.19220081955183,280.0,14476.0,True
7460,126,239.0,153.3946037229085,114.0,14461.0,True
5797,27,3060.0,135.06766941882057,353.0,11640.0,True
7100,161,410.0,224.80967750674805,526.0,14292.0,True
6934,1,761.0,421.03622935061367,455.0,13942.0,True
6709,167,1454.0,300.6006818297886,199.0,13249.0,True
4938,3,4979.0,251.25228091118197,333.0,9724.0,True
6047,80,2436.0,220.4696212101367,456.0,12269.0,True
4748,137,5449.0,249.03504027497516,241.0,9257.0,True
6783,15,1393.0,225.02093082153016,134.0,13314.0,True
6838,20,1311.0,276.8326991950204,109.0,13398.0,True
6080,43,2510.0,160.06279175581886,323.0,12200.0,True
6212,48,2111.0,471.792636520021,467.0,12611.0,True
7431,61,232.0,141.45868977230995,198.0,14490.0,True
6872,38,1141.0,209.09082758783507,219.0,13584.0,True
7419,102,233.0,180.97060709947993,235.0,14498.0,True
7194,176,402.0,89.75927233230722,429.0,14330.0,True
7466,18,153.0,120.5823387971946,225.0,14580.0,True
6753,149,1394.0,157.8178290205845,215.0,13341.0,True
6796,26,1138.0,218.10065506967436,394.0,13598.0,True
7074,109,832.0,168.217721010734,191.0,13905.0,True
5993,139,2776.0,168.81100282634486,256.0,11961.0,True
6938,46,667.0,107.63299406615192,579.0,14073.0,True
6435,24,1877.0,197.97249505729863,293.0,12864.0,True
6391,163,1884.0,260.829961007605,380.0,12860.0,True
6693,189,1327.0,205.44662115966062,395.0,13419.0,True
6841,174,996.0,327.52139353468806,458.0,13757.0,True
7435,32,202.0,124.15563712336245,258.0,14558.0,True
6208,122,2391.0,261.91399638311316,241.0,12374.0,True
5634,86,3086.0,311.4801714164951,725.0,11681.0,True
7552,165,165.0,104.42074413443241,134.0,14604.0,True
7430,136,216.0,140.66920398584185,268.0,14558.0,True
6044,114,2694.0,246.8133243744222,278.0,12082.0,True
6808,129,1343.0,214.55082870696407,205.0,13433.0,True
6655,44,1524.0,281.0336281723623,308.0,13255.0,True
6377,34,2101.0,156.06160178600652,217.0,12679.0,True
7229,110,355.0,156.20895950152277,460.0,14426.0,True
7452,178,162.0,66.0142613519701,283.0,14619.0,True
7454,107,190.0,85.97422241428701,255.0,14593.0,True
7076,148,942.0,255.22333417321357,126.0,13843.0,True
7219,152,223.0,113.82755717555108,616.0,14563.0,True
7386,67,316.0,169.73117700793284,268.0,14470.0,True
7207,75,690.0,225.92033828200022,159.0,14096.0,True
7298,88,261.0,111.70844125695643,476.0,14525.0,True
7540,108,45.0,24.06786219903139,295.0,14742.0,True
3705,146,7305.0,236.52362246698445,524.0,7487.0,True
7603,5,9.0,24.170855422862385,216.0,14784.0,True
4432,12,6031.0,342.81704613051187,353.0,8763.0,True
6929,8,1091.0,261.5374716079091,227.0,13705.0,True
7312,79,166.0,85.17050345108166,548.0,14631.0,True
5133,142,4742.0,463.8667449678023,240.0,10058.0,True
6578,151,1726.0,342.9440015932111,244.0,13076.0,True
5461,29,3808.0,266.0649377793623,456.0,10994.0,True
7334,169,508.0,264.3952479130561,188.0,14295.0,True
7313,99,530.0,132.92899863840708,192.0,14276.0,True
5888,30,2790.0,372.5933383207395,521.0,12017.0,True
7129,128,417.0,112.72762403162217,581.0,14392.0,True
7453,87,246.0,139.54165668041844,227.0,14564.0,True
7409,2,342.0,203.2555933891201,230.0,14470.0,True
7399,135,421.0,99.4691044626049,172.0,14400.0,True
7413,175,302.0,179.57260259527175,273.0,14520.0,True
7338,145,271.0,126.93310448924426,434.0,14552.0,True
6455,47,1758.0,263.7708902381474,461.0,13065.0,True
6262,95,2364.0,171.01427681516063,217.0,12459.0,True
7243,150,642.0,277.03048327061305,201.0,14182.0,True
7374,171,487.0,186.21008188473837,148.0,14337.0,True
5922,42,2927.0,210.02150949662678,330.0,11901.0,True
5734,153,3194.0,267.0635299367802,475.0,11636.0,True
7323,53,623.0,226.56714582593867,110.0,14207.0,True
7461,82,262.0,131.84342446379367,222.0,14573.0,True
4718,41,5229.0,221.15116485651623,662.0,9616.0,True
7432,49,153.0,82.38779447088918,401.0,14695.0,True
5981,0,3029.0,113.52585266335466,141.0,11825.0,True
6782,115,1330.0,248.84491358990564,350.0,13529.0,True
4475,183,5840.0,311.36483688395884,541.0,9022.0,True
7244,6,623.0,246.46204471813354,261.0,14242.0,True
6742,22,1358.0,168.7904870609809,399.0,13508.0,True
505,121,13324.0,241.48647934689603,420.0,1545.0,True
6344,76,2090.0,225.1995874287909,377.0,12780.0,True
7504,10,241.0,174.9445838997075,224.0,14630.0,True
7377,182,480.0,108.64496109512879,198.0,14393.0,True
6973,77,398.0,173.92879082095877,919.0,14475.0,True
1483,112,11564.0,247.33510094040975,255.0,3312.0,True
7404,191,271.0,162.0886036172585,368.0,14606.0,True
5728,58,3514.0,193.70129175239535,217.0,11363.0,True
7070,31,923.0,183.29025786482276,246.0,13956.0,True
5711,63,3113.0,111.61435903080192,645.0,11771.0,True
6244,9,2350.0,246.23884451484034,319.0,12534.0,True
7106,125,772.0,275.1862478451067,336.0,14113.0,True
6966,106,900.0,205.1168921811696,438.0,13986.0,True
7416,190,238.0,116.73528925294028,394.0,14648.0,True
5950,197,3026.0,252.55109675099445,244.0,11867.0,True
7530,93,210.0,100.26312690135816,255.0,14694.0,True
7227,97,619.0,164.34663907654087,326.0,14287.0,True
7438,52,284.0,129.59259272339384,323.0,14627.0,True
5842,184,3348.0,196.6966994414391,186.0,11565.0,True
7447,90,267.0,88.57024795752334,322.0,14646.0,True
6686,71,1498.0,281.5794764580666,411.0,13416.0,True
5570,81,3125.0,456.2200691675449,990.0,11790.0,True
6531,57,1870.0,259.5574969485652,298.0,13046.0,True
7033,140,749.0,235.16345641724257,502.0,14168.0,True
7659,113,126.0,106.09477115600846,158.0,14792.0,True
7498,138,367.0,125.95714306643751,152.0,14551.0,True
7415,194,266.0,207.2927346025804,398.0,14652.0,True
7617,37,201.0,155.52066922613062,135.0,14717.0,True
7157,144,756.0,216.704198099422,314.0,14165.0,True
6232,130,2424.0,125.40399698385005,314.0,12503.0,True
7632,20,87.0,56.054335877986006,242.0,14841.0,True
7507,170,268.0,149.97580791751471,251.0,14663.0,True
7343,181,367.0,99.60439234559263,443.0,14564.0,True
7573,196,155.0,117.29366633223873,268.0,14776.0,True
6903,84,1118.0,121.46051218498779,390.0,13814.0,True
3709,147,7525.0,274.73010466037664,443.0,7410.0,True
6993,100,416.0,293.24960650830883,935.0,14521.0,True
7622,120,102.0,71.3118817754856,249.0,14838.0,True
7499,14,361.0,176.0708924679071,182.0,14582.0,True
7410,72,517.0,207.734849177306,187.0,14430.0,True
6977,96,965.0,254.30160653735265,432.0,13995.0,True
7474,156,396.0,189.12518671432758,198.0,14565.0,True
7155,54,925.0,249.9051921950692,185.0,14036.0,True
6871,89,1344.0,260.10026441378665,259.0,13618.0,True
4547,92,6065.0,197.0822745049307,278.0,8901.0,True
5992,133,2891.0,263.7079557512342,380.0,12085.0,True
7264,62,679.0,143.1480473934368,295.0,14298.0,True
7442,66,214.0,74.39581161093491,460.0,14766.0,True
6264,124,2310.0,229.53574951520372,423.0,12671.0,True
6604,87,1818.0,318.0385309149533,288.0,13166.0,True
7116,59,776.0,216.2173440431459,422.0,14212.0,True
7256,185,204.0,123.68240666660597,793.0,14785.0,True
7668,189,116.0,71.29086478643003,224.0,14874.0,True
7503,116,269.0,141.8287861216208,318.0,14723.0,True
6740,118,1591.0,202.92282341538152,296.0,13403.0,True
5451,117,4068.0,196.3753059388463,414.0,10929.0,True
7181,139,879.0,350.205212832948,237.0,14119.0,True
7599,45,162.0,108.77205359175161,285.0,14841.0,True
7654,83,168.0,127.11227063071085,207.0,14838.0,True
6637,168,1880.0,202.13240700040734,208.0,13131.0,True
7665,64,208.0,130.33710633604457,161.0,14806.0,True
7590,162,348.0,146.15386819826745,130.0,14669.0,True
7017,180,725.0,192.17733213346855,674.0,14307.0,True
7542,119,341.0,127.5218010611239,241.0,14694.0,True
2918,163,9233.0,254.99994271745268,205.0,5805.0,True
3929,134,7347.0,159.7149653400689,311.0,7696.0,True
6694,158,1823.0,373.9767934565063,201.0,13226.0,True
7102,161,1116.0,285.84281203923064,165.0,13933.0,True
5470,50,4199.0,430.7876298917319,289.0,10850.0,True
7456,192,603.0,256.20010918035143,108.0,14448.0,True
7337,78,547.0,112.13517972466464,387.0,14505.0,True
7463,111,401.0,213.74372434345955,298.0,14652.0,True
4672,25,5648.0,353.24996183372593,526.0,9405.0,True
6224,38,2691.0,281.64568503694926,200.0,12362.0,True
2648,132,9129.0,297.8926725646383,858.0,5926.0,True
6363,16,2245.0,195.41312480285777,367.0,12810.0,True
7485,17,396.0,134.37996635527446,281.0,14659.0,True
7143,186,797.0,122.50385651508508,432.0,14260.0,True
2937,40,9279.0,214.76332547361224,149.0,5782.0,True
5487,3,4083.0,394.5598612672808,379.0,10983.0,True
6759,176,1680.0,166.92529804385214,261.0,13393.0,True
4788,160,5627.0,193.6109028792718,372.0,9449.0,True
6043,19,3059.0,301.5993643234477,218.0,12021.0,True
5782,48,3548.0,268.2054005259452,278.0,11533.0,True
7203,105,963.0,231.16232731733203,191.0,14120.0,True
7328,4,759.0,272.10453824104275,229.0,14331.0,True
4835,74,5614.0,257.6514059109444,301.0,9478.0,True
6704,159,1702.0,457.3260078255032,346.0,13392.0,True
5783,2,3550.0,238.90066924789505,288.0,11546.0,True
6092,33,2833.0,221.97332419634415,368.0,12263.0,True
7647,128,211.0,114.13355314325149,263.0,14886.0,True
7237,85,888.0,266.32272846925923,234.0,14209.0,True
7645,18,190.0,97.28110965656225,288.0,14910.0,True
7709,43,229.0,152.0720839868466,175.0,14871.0,True
7574,70,456.0,236.5980966166625,142.0,14651.0,True
6684,165,1740.0,307.0475902820948,366.0,13370.0,True
6666,36,1799.0,300.3055303296355,339.0,13311.0,True
7015,98,1086.0,325.94686335171656,398.0,14026.0,True
6983,169,1249.0,199.8640814318897,292.0,13866.0,True
7543,174,476.0,211.15009273041176,185.0,14639.0,True
7445,154,543.0,329.1162184489944,263.0,14574.0,True
6984,28,1001.0,147.49066457118084,544.0,14118.0,True
6851,60,1419.0,224.94190385414055,381.0,13701.0,True
5283,197,4617.0,295.8156264382704,333.0,10505.0,True
7406,101,275.0,163.59995624459833,610.0,14849.0,True
7693,34,144.0,106.36789007710382,303.0,14981.0,True
6824,193,1580.0,287.8838846310567,283.0,13548.0,True
7636,198,296.0,199.07691069642934,230.0,14834.0,True
7043,55,1327.0,296.49738894811594,127.0,13803.0,True
7576,69,348.0,213.41419418287853,275.0,14785.0,True
7666,121,82.0,31.421756089101123,407.0,15052.0,True
7420,91,465.0,213.3572927215628,406.0,14670.0,True
6994,187,1029.0,308.8818861311738,520.0,14107.0,True
6345,13,2542.0,307.84580317012745,190.0,12596.0,True
5964,164,2622.0,262.7379700856311,875.0,12516.0,True
6698,35,1735.0,376.37403221467827,373.0,13403.0,True
6590,0,1934.0,206.7156391780187,357.0,13205.0,True
7613,153,154.0,117.25868718158331,408.0,14985.0,True
7018,130,726.0,339.3211704952931,780.0,14414.0,True
5477,1,4174.0,509.9628560467408,390.0,10967.0,True
2668,155,9756.0,123.68936522341752,271.0,5386.0,True
6532,5,2104.0,168.09372432971324,293.0,13042.0,True
7522,114,542.0,128.88334275310174,182.0,14605.0,True
7480,173,561.0,296.2992282846861,210.0,14586.0,True
7151,57,845.0,336.2500379817296,465.0,14302.0,True
7625,175,240.0,115.05153653919402,317.0,14908.0,True
6932,149,1404.0,286.76551259353135,272.0,13753.0,True
6968,81,1450.0,205.06125869594578,158.0,13711.0,True
6583,110,2104.0,211.24435959200287,218.0,13058.0,True
5421,61,4316.0,337.101783502351,411.0,10846.0,True
7130,26,550.0,169.50513602282442,801.0,14613.0,True
7276,119,944.0,258.47786723033136,206.0,14223.0,True
7459,7,524.0,286.07672823776227,296.0,14643.0,True
5899,151,3480.0,237.690405337703,159.0,11688.0,True
7363,75,588.0,300.8303379797054,423.0,14580.0,True
6022,86,3180.0,364.2340073687118,236.0,11990.0,True
6834,107,1699.0,380.0635054342513,186.0,13473.0,True
7381,103,339.0,190.54912266188018,642.0,14838.0,True
7534,112,519.0,148.8530716038601,219.0,14661.0,True
7719,136,235.0,136.38211465824384,237.0,14946.0,True
5679,157,3755.0,165.42083739428656,370.0,11429.0,True
5873,188,3326.0,387.32766054214335,391.0,11858.0,True
7216,44,950.0,226.10649977006358,294.0,14237.0,True
7701,167,379.0,196.46643314651715,126.0,14809.0,True
7686,179,352.0,214.96405947009436,165.0,14836.0,True
7571,32,200.0,136.81761320984327,482.0,14988.0,True
6953,126,1480.0,167.72920679840132,178.0,13711.0,True
7119,27,610.0,113.89555046654154,790.0,14583.0,True
6542,65,2314.0,227.76273857632717,119.0,12881.0,True
7667,51,367.0,150.78117738041166,182.0,14831.0,True
7486,183,208.0,129.13671597581344,614.0,14992.0,True
6813,142,1172.0,226.04874666513598,795.0,14031.0,True
7260,131,829.0,236.28403878702466,379.0,14375.0,True
6427,135,2192.0,154.8789617776568,457.0,13014.0,True
5411,139,4334.0,141.39250722643413,460.0,10876.0,True
5885,147,3268.0,185.79850485340575,465.0,11948.0,True
7402,46,772.0,233.28372179581623,214.0,14450.0,True
7319,177,843.0,155.6635874342656,289.0,14384.0,True
7248,68,899.0,340.0081688381217,345.0,14328.0,True
6957,199,1385.0,267.77425805968727,306.0,13843.0,True
7426,122,573.0,80.78232262915937,376.0,14656.0,True
6854,102,1739.0,361.04797906369816,166.0,13492.0,True
7771,53,223.0,125.80306254154183,218.0,15011.0,True
7708,66,131.0,74.8033000275292,408.0,15104.0,True
7547,23,630.0,211.7292761030184,152.0,14614.0,True
4407,150,6722.0,244.25019900436774,168.0,8527.0,True
7772,140,180.0,84.76124488341237,274.0,15072.0,True
5290,145,4553.0,225.93991002046212,517.0,10702.0,True
7510,24,563.0,173.2449823444335,279.0,14692.0,True
7757,95,264.0,129.94178961270978,225.0,14992.0,True
1371,191,12268.0,239.0340917111905,158.0,2991.0,True
7794,22,199.0,119.98844929242883,227.0,15060.0,True
6678,67,2025.0,196.0747649955344,246.0,13242.0,True
6405,31,2546.0,315.78835997073014,209.0,12727.0,True
7516,94,558.0,204.80016262500365,299.0,14715.0,True
7180,172,1207.0,132.26771653420622,187.0,14068.0,True
7728,20,266.0,181.13979181393128,289.0,15010.0,True
5021,35,5516.0,201.6808863917595,186.0,9760.0,True
7064,41,1395.0,256.5619343753961,178.0,13882.0,True
7523,43,100.0,87.61190703752902,752.0,15177.0,True
5093,39,4982.0,287.287017528337,575.0,10296.0,True
2427,63,10253.0,270.15246023370634,341.0,5025.0,True
7671,21,538.0,306.3489626434807,89.0,14742.0,True
7373,56,785.0,195.57498463681418,307.0,14496.0,True
7670,127,310.0,149.06462243198126,321.0,14973.0,True
7847,170,181.0,71.9494881714146,191.0,15102.0,True
7815,6,258.0,165.41785465174564,161.0,15025.0,True
7586,138,174.0,85.6499332764633,574.0,15110.0,True
7147,80,776.0,213.66004187464833,676.0,14509.0,True
7893,175,9.0,5.326261342845317,285.0,15277.0,True
5942,99,3134.0,213.34434922434903,544.0,12152.0,True
6981,72,1247.0,177.37888933284543,470.0,14040.0,True
6772,181,1889.0,174.34625828353785,240.0,13399.0,True
7016,79,1360.0,260.37642920128076,300.0,13931.0,True
7774,30,280.0,148.16894756104242,210.0,15014.0,True
5846,166,3526.0,209.2103340171412,378.0,11769.0,True
7585,195,504.0,198.12015634551858,270.0,14801.0,True
6510,19,2373.0,365.514175537715,249.0,12940.0,True
7280,137,1071.0,191.5056292510174,222.0,14247.0,True
5554,161,4076.0,246.18685301789097,472.0,11244.0,True
7050,108,1179.0,254.5995921919365,458.0,14142.0,True
7801,97,134.0,66.89537525705454,351.0,15189.0,True
7450,118,803.0,395.8454363081508,191.0,14521.0,True
5568,148,3984.0,198.40883125768514,542.0,11340.0,True
7796,182,178.0,158.39260909756507,311.0,15146.0,True
7391,158,673.0,253.99363318251932,441.0,14652.0,True
6142,47,2796.0,333.70785761769713,539.0,12533.0,True
7222,104,1134.0,347.69491795194097,246.0,14198.0,True
5575,93,3958.0,317.52033968417237,566.0,11374.0,True
6436,111,2344.0,198.11150030048665,418.0,12989.0,True
6916,88,1665.0,329.9609591384035,219.0,13668.0,True
7325,8,1077.0,158.96993756011193,164.0,14264.0,True
6547,129,2225.0,156.4430810599975,345.0,13118.0,True
7891,25,171.0,110.9888863128913,180.0,15172.0,True
7095,82,1345.0,234.4245513571573,244.0,14000.0,True
7724,54,302.0,139.44071574629027,333.0,15046.0,True
7747,90,223.0,138.19834413334394,384.0,15131.0,True
7475,174,426.0,167.9660973522324,562.0,14930.0,True
6902,37,1503.0,358.7373989290291,431.0,13854.0,True
7763,12,349.0,209.50844901521563,236.0,15011.0,True
7767,9,168.0,103.13731779668558,408.0,15192.0,True
6965,45,1570.0,494.64780878310785,250.0,13796.0,True
6985,29,1612.0,331.52890571403486,181.0,13757.0,True
2148,65,10924.0,243.16256514890182,207.0,4445.0,True
7164,2,1241.0,256.65610906477593,273.0,14130.0,True
5946,3,3368.0,289.3080624936725,391.0,12007.0,True
6942,168,1395.0,170.86872663750066,475.0,13982.0,True
7290,17,1172.0,279.32021991870744,169.0,14205.0,True
6675,132,2257.0,302.7720287300854,129.0,13122.0,True
6975,141,1389.0,272.3321010186924,432.0,13992.0,True
7255,58,1197.0,95.90129831546993,220.0,14212.0,True
6136,100,3194.0,331.5384172383678,239.0,12218.0,True
6727,169,2155.0,270.6619444289185,175.0,13257.0,True
5739,123,4115.0,459.0621981005108,124.0,11299.0,True
6389,66,2596.0,406.8289893576565,345.0,12821.0,True
7034,185,1523.0,187.9989625754891,231.0,13898.0,True
7714,42,455.0,236.07582772641226,265.0,14966.0,True
6392,73,2486.0,222.2985867105871,455.0,12936.0,True
8045,102,109.0,65.84368143645288,90.0,15314.0,True
7433,146,888.0,213.02122344513927,237.0,14535.0,True
7934,176,182.0,122.0601921133352,178.0,15241.0,True
5742,165,3636.0,205.40888419915876,611.0,11789.0,True
6605,171,2377.0,201.14050605796834,169.0,13048.0,True
4415,124,6722.0,239.9590632584893,336.0,8708.0,True
7712,178,407.0,248.9630184364494,326.0,15026.0,True
7756,194,291.0,160.06765920805526,376.0,15142.0,True
5861,4,3618.0,257.7160471629982,364.0,11815.0,True
6771,11,1824.0,171.6347251498016,454.0,13612.0,True
7787,133,330.0,154.51530270861,293.0,15118.0,True
7581,163,450.0,250.58029607315524,476.0,14999.0,True
2169,98,10973.0,374.82407112853315,200.0,4477.0,True
7850,50,249.0,178.7279632804583,286.0,15203.0,True
7760,120,290.0,146.56629982517845,392.0,15163.0,True
6017,53,3414.0,410.4639657364611,290.0,12039.0,True
4908,76,5921.0,306.95117061927317,214.0,9536.0,True
7132,180,649.0,202.18613022660156,995.0,14810.0,True
5619,40,4091.0,215.73476662709052,460.0,11372.0,True
6140,109,3231.0,296.5415890385363,249.0,12235.0,True
4810,184,6068.0,271.5265491786188,294.0,9405.0,True
5246,115,5097.0,390.26291851124734,313.0,10377.0,True
7750,142,181.0,127.38962517330668,539.0,15296.0,True
2177,117,10947.0,202.1513866254172,242.0,4532.0,True
7972,61,109.0,73.6966930769303,247.0,15375.0,True
6184,193,3177.0,349.61559116088387,239.0,12311.0,True
7703,89,300.0,208.02394698637946,505.0,15188.0,True
8025,183,9.0,9.944026998511129,292.0,15490.0,True
7310,15,1202.0,290.49868660435163,220.0,14300.0,True
7488,157,717.0,164.32952211841308,406.0,14786.0,True
7874,192,301.0,130.9211997390382,239.0,15202.0,True
5817,59,3905.0,141.91250812691186,279.0,11600.0,True
4281,113,6710.0,372.28710574934996,685.0,8796.0,True
7551,96,416.0,252.86459935384258,621.0,15090.0,True
7464,189,892.0,295.73198164863686,262.0,14616.0,True
6922,10,1849.0,165.75914838900528,192.0,13660.0,True
7026,48,1648.0,262.68685745685923,212.0,13863.0,True
7648,143,421.0,212.22164455115424,473.0,15097.0,True
6267,179,3022.0,167.14772566206412,237.0,12497.0,True
7810,87,334.0,171.96662648713118,332.0,15185.0,True
7739,14,378.0,169.5498224540042,410.0,15142.0,True
7743,52,378.0,187.34456506939023,401.0,15143.0,True
7877,162,280.0,148.839089558051,276.0,15243.0,True
8101,45,9.0,5.63943625398548,185.0,15514.0,True
7707,92,324.0,145.285281562872,505.0,15200.0,True
7731,196,431.0,164.06595758445107,370.0,15096.0,True
7898,153,239.0,134.73535236524083,293.0,15290.0,True
3249,139,9067.0,283.4744761018347,317.0,6463.0,True
7014,33,1489.0,247.6384404426643,419.0,14046.0,True
5099,26,5434.0,239.83471918074645,367.0,10107.0,True
7121,74,1547.0,198.701276766115,199.0,13994.0,True
7615,27,280.0,132.4730801747798,684.0,15263.0,True
6388,106,2567.0,269.52441851168754,502.0,12977.0,True
6790,49,2195.0,179.6316677616844,154.0,13352.0,True
7077,154,1441.0,337.217936053935,393.0,14112.0,True
3356,78,8904.0,374.71214316456786,306.0,6651.0,True
6285,62,2912.0,297.04684925823096,352.0,12645.0,True
7723,84,367.0,220.38031003519274,484.0,15197.0,True
7469,164,306.0,257.9233210553419,905.0,15265.0,True
7124,28,866.0,364.3632792503754,905.0,14706.0,True
8020,68,92.0,65.30065738183123,291.0,15480.0,True
7928,130,336.0,100.0792086494642,188.0,15246.0,True
4605,122,6633.0,312.4424256782701,214.0,8951.0,True
7600,0,820.0,151.14636298156935,210.0,14768.0,True
7831,43,181.0,83.38506747468006,524.0,15411.0,True
8071,170,132.0,113.74698040053617,191.0,15463.0,True
7560,75,619.0,191.64449674136972,491.0,14977.0,True
7776,95,194.0,108.62355780204692,596.0,15403.0,True
8024,131,140.0,138.41477841438993,264.0,15461.0,True
7800,158,217.0,130.24435602903287,547.0,15384.0,True
5640,101,4186.0,124.7111670497243,451.0,11416.0,True
7587,105,688.0,224.23604391834036,380.0,14916.0,True
7335,83,1218.0,166.77612720048546,277.0,14386.0,True
8018,118,142.0,95.39903359121956,276.0,15464.0,True
4776,159,6210.0,157.99248431882611,345.0,9402.0,True
7881,16,274.0,153.95811891791402,365.0,15339.0,True
6464,63,2630.0,331.0485347705679,365.0,12985.0,True
5249,144,5095.0,307.5052735357737,460.0,10527.0,True
6498,177,2783.0,93.9270525150505,171.0,12845.0,True
7954,147,248.0,138.77615775600287,288.0,15382.0,True
6900,64,2054.0,285.81396187193855,156.0,13576.0,True
7565,190,671.0,301.9634362195509,460.0,14960.0,True
6179,187,3139.0,277.9144229572949,435.0,12493.0,True
6683,70,2233.0,246.23128431656798,398.0,13399.0,True
6931,188,1513.0,307.27315978975395,641.0,14121.0,True
7974,136,256.0,123.38716005990605,249.0,15379.0,True
6870,47,2058.0,349.4635082718592,220.0,13577.0,True
5307,88,4681.0,232.24692633130607,728.0,10954.0,True
1801,121,11902.0,411.7785065664726,126.0,3735.0,True
5940,161,3774.0,307.7114347423952,261.0,11863.0,True
4267,198,7277.0,365.7121921049326,272.0,8360.0,True
7578,56,785.0,270.95635596273894,333.0,14852.0,True
7252,38,1353.0,224.18910039945695,295.0,14286.0,True
7527,55,996.0,231.80909163897437,209.0,14643.0,True
7113,69,1263.0,263.58181787080844,596.0,14378.0,True
7634,125,457.0,225.34433466441126,586.0,15187.0,True
7793,57,607.0,161.60359609691312,207.0,15039.0,True
7949,60,274.0,172.12132620743233,289.0,15373.0,True
7584,156,451.0,178.18660271365445,669.0,15199.0,True
5849,82,3591.0,250.80533758811316,660.0,12066.0,True
7481,29,974.0,286.5213027793777,321.0,14698.0,True
7946,7,150.0,119.81791005282703,439.0,15522.0,True
7931,85,464.0,276.85735063460237,148.0,15209.0,True
7408,167,1189.0,254.53418122143407,247.0,14487.0,True
7889,77,419.0,185.09034632426707,269.0,15257.0,True
7911,119,573.0,160.38524448435925,78.0,15104.0,True
7948,36,220.0,101.78490447534597,373.0,15457.0,True
7993,81,219.0,107.25956819634861,304.0,15458.0,True
5105,145,5605.0,217.0889147330764,324.0,10073.0,True
7610,99,953.0,158.13206394004865,151.0,14725.0,True
7514,98,977.0,260.888536688154,288.0,14704.0,True
6169,97,3278.0,213.85200881529474,356.0,12404.0,True
6306,21,2883.0,366.9083015419188,466.0,12801.0,True
6890,148,2050.0,402.016980151657,239.0,13637.0,True
7022,32,1529.0,173.16552843742124,515.0,14158.0,True
7890,116,315.0,169.49741514252702,382.0,15373.0,True
7392,34,1241.0,167.16643868062985,239.0,14450.0,True
3824,18,8026.0,237.92989056385994,503.0,7666.0,True
7278,112,1513.0,174.25071948873924,167.0,14185.0,True
7987,149,215.0,84.11169499618488,337.0,15486.0,True
7919,186,279.0,168.06633451409883,380.0,15423.0,True
7635,54,509.0,187.5872326189349,596.0,15198.0,True
6256,126,3227.0,181.26069611675,253.0,12481.0,True
8089,25,127.0,112.56702884872104,268.0,15581.0,True
7839,71,522.0,198.40855788470628,288.0,15186.0,True
6750,108,2221.0,266.4086541277823,366.0,13489.0,True
6135,41,3244.0,266.6975252054617,492.0,12466.0,True
7614,197,665.0,254.7654195876441,469.0,15046.0,True
7158,22,1648.0,166.14440014452336,213.0,14065.0,True
8209,62,26.0,27.672277633167468,163.0,15688.0,True
8053,195,229.0,112.23858473192011,253.0,15487.0,True
5466,102,4585.0,268.38186561178424,587.0,11138.0,True
8061,67,210.0,138.3614780088203,252.0,15513.0,True
6768,51,2447.0,196.56198736014596,128.0,13279.0,True
7020,152,1683.0,236.279786985603,406.0,14044.0,True
6780,155,2303.0,246.5866864901493,248.0,13424.0,True
7330,39,796.0,200.0624663251756,826.0,14931.0,True
8083,104,256.0,135.72594459092076,168.0,15472.0,True
7854,28,442.0,226.8485263335422,363.0,15287.0,True
3914,199,8161.0,250.852323541607,215.0,7569.0,True
6974,113,1762.0,228.2927783999012,416.0,13972.0,True
7232,128,1582.0,208.4884104798062,184.0,14155.0,True
7302,176,1125.0,164.8809640800678,550.0,14612.0,True
7209,151,1536.0,132.2859002365854,266.0,14203.0,True
6550,127,2532.0,219.22620626208843,427.0,13211.0,True
7589,175,380.0,229.4470282262124,830.0,15369.0,True
7852,181,652.0,119.50406425023586,188.0,15108.0,True
8066,6,292.0,113.8958968082975,208.0,15476.0,True
8077,8,133.0,66.45215015426622,345.0,15643.0,True
7938,65,168.0,123.51526967191036,539.0,15615.0,True
6935,17,1981.0,211.04136204955606,315.0,13803.0,True
7577,132,823.0,252.7165214504613,453.0,14969.0,True
7053,91,1595.0,283.28717830889786,511.0,14198.0,True
6708,20,1996.0,247.22512094088376,752.0,13802.0,True
7978,23,325.0,209.35688146566687,340.0,15473.0,True
7678,137,833.0,168.5391982455781,305.0,14968.0,True
6290,111,3268.0,174.1289704977289,233.0,12536.0,True
7741,107,796.0,224.28382089090908,274.0,15009.0,True
6112,31,3560.0,204.1876280174248,309.0,12248.0,True
5525,182,4362.0,313.50402308301534,756.0,11449.0,True
7570,61,943.0,210.158283702959,366.0,14872.0,True
4528,150,6972.0,354.31260070548177,251.0,8845.0,True
6676,173,2421.0,259.1475786293315,403.0,13397.0,True
7271,11,1034.0,343.01755565021097,774.0,14786.0,True
6205,72,3460.0,197.88790202793436,233.0,12360.0,True
7080,86,1850.0,151.16266387280234,250.0,13976.0,True
7609,110,1092.0,237.04906715062793,165.0,14736.0,True
7197,48,1400.0,188.14676852451535,519.0,14428.0,True
7840,37,613.0,263.8905740961089,320.0,15218.0,True
7961,13,274.0,143.92620570148367,449.0,15558.0,True
8037,24,381.0,234.96338455693922,245.0,15455.0,True
6050,178,3745.0,307.32202584962056,273.0,12093.0,True
8038,46,157.0,126.86839106596597,476.0,15687.0,True
7970,157,412.0,99.17065312539273,318.0,15444.0,True
4738,103,6499.0,426.599333694292,358.0,9359.0,True
7742,169,870.0,126.9666023752948,256.0,14991.0,True
8017,3,298.0,164.25784713460865,379.0,15563.0,True
8044,94,271.0,99.56138489385255,367.0,15591.0,True
7936,5,377.0,187.8556451481329,421.0,15486.0,True
6216,180,3358.0,280.0429191730706,359.0,12507.0,True
8003,135,310.0,187.95160570420342,388.0,15558.0,True
7833,134,709.0,332.3805302715171,273.0,15163.0,True
7802,174,591.0,287.31939037470113,441.0,15282.0,True
7425,133,1293.0,201.0188078982243,304.0,14581.0,True
5317,21,5099.0,332.2936415306408,537.0,10775.0,True
6383,45,2903.0,345.3293107009431,504.0,12971.0,True
7873,160,450.0,209.90933623583436,468.0,15427.0,True
8005,140,348.0,158.82010296621493,359.0,15531.0,True
6109,98,3642.0,413.6918737072782,305.0,12239.0,True
8157,184,211.0,121.67333502622483,250.0,15675.0,True
7937,80,476.0,132.37657100599176,340.0,15414.0,True
8162,163,118.0,86.38683331643395,331.0,15773.0,True
7246,63,1553.0,269.1410538079671,356.0,14338.0,True
7359,196,1514.0,421.06136723686757,240.0,14386.0,True
7628,44,428.0,218.54510387947087,878.0,15472.0,True
7920,18,615.0,270.92276615168424,246.0,15289.0,True
8160,115,258.0,195.95846182105024,220.0,15648.0,True
7922,165,610.0,248.74498453035548,252.0,15297.0,True
8169,50,173.0,137.94117604178447,286.0,15736.0,True
8195,87,247.0,133.2096665524452,171.0,15664.0,True
7984,114,226.0,106.89508922178885,546.0,15690.0,True
8029,191,321.0,183.5810492316422,410.0,15613.0,True
5592,192,4638.0,253.49571339393194,447.0,11297.0,True
5017,66,5979.0,404.4833676010157,403.0,9965.0,True
7715,102,985.0,295.1081115734041,259.0,14961.0,True
8014,179,477.0,108.12351446619486,289.0,15469.0,True
6015,2,4004.0,274.0904059800766,193.0,11942.0,True
7384,19,1590.0,293.36404457953887,165.0,14363.0,True
7267,138,1567.0,212.253772884207,381.0,14388.0,True
7210,16,1391.0,278.83337932181394,626.0,14565.0,True
8165,15,189.0,111.9660182499911,335.0,15779.0,True
8012,139,229.0,135.31764854824806,565.0,15745.0,True
4534,1,6874.0,232.92424612783154,496.0,9102.0,True
7307,14,1598.0,307.1906487320082,299.0,14378.0,True
7594,166,1226.0,200.83333275193232,203.0,14750.0,True
6766,106,2630.0,227.74704858439446,200.0,13347.0,True
8173,92,366.0,188.29520516688765,159.0,15613.0,True
7300,36,1557.0,233.88118983036895,369.0,14423.0,True
1508,79,12330.0,246.31837254126268,551.0,3650.0,True
8251,144,245.0,151.6578449108257,140.0,15737.0,True
8201,52,235.0,111.99567667753838,245.0,15756.0,True
7824,161,603.0,134.3594885534285,515.0,15391.0,True
8252,156,169.0,112.8293990895168,230.0,15827.0,True
6443,141,2922.0,196.86145260043725,490.0,13077.0,True
7107,145,1997.0,300.24365798382894,225.0,14003.0,True
5298,148,5398.0,346.7888660387619,402.0,10602.0,True
5826,143,4361.0,168.93800720436465,303.0,11641.0,True
6350,70,3300.0,207.1548925522177,283.0,12702.0,True
8228,122,210.0,94.13812790317397,232.0,15793.0,True
7393,164,1313.0,247.47775164205174,476.0,14690.0,True
8229,187,269.0,100.22969233580477,173.0,15734.0,True
7500,128,1371.0,213.62592523419673,245.0,14646.0,True
5886,195,4200.0,225.907738473126,330.0,11817.0,True
7395,71,1355.0,228.12984281376876,455.0,14670.0,True
508,171,14615.0,220.7941244316772,285.0,1414.0,True
7591,185,924.0,307.8943584225654,569.0,15111.0,True
8008,65,734.0,158.50493894423704,129.0,15303.0,True
5750,17,4179.0,478.06460198341057,668.0,11859.0,True
7387,172,1563.0,215.1876160170024,271.0,14475.0,True
7494,85,1297.0,184.27975919090787,350.0,14742.0,True
6743,93,2697.0,441.09846159987575,233.0,13345.0,True
8185,199,216.0,122.39395025639642,357.0,15828.0,True
8085,12,212.0,120.03640376679462,526.0,15833.0,True
6863,123,2486.0,249.03645624403939,220.0,13560.0,True
2833,153,10381.0,357.0997992438543,227.0,5665.0,True
8334,91,161.0,114.7582382740713,163.0,15885.0,True
8196,49,244.0,131.8677072511143,307.0,15803.0,True
8167,53,225.0,116.80652596696476,374.0,15822.0,True
8268,190,169.0,114.65649386156495,254.0,15879.0,True
7502,75,770.0,195.8314100654928,877.0,15279.0,True
7137,27,1938.0,318.1957056465567,290.0,14113.0,True
8182,113,384.0,154.5198550685006,212.0,15676.0,True
8222,83,197.0,112.26535561639984,315.0,15865.0,True
5805,90,4513.0,365.94331663758146,248.0,11550.0,True
7588,29,1045.0,291.5674390878575,491.0,15029.0,True
7484,81,1595.0,253.03564345333024,101.0,14479.0,True
7120,170,1989.0,167.37448731701238,298.0,14093.0,True
8176,10,217.0,103.27135771378472,411.0,15869.0,True
8114,100,356.0,208.01864136157357,368.0,15730.0,True
5721,9,4727.0,185.08113438482602,222.0,11359.0,True
4505,28,7348.0,187.0797000801778,200.0,8742.0,True
3821,131,8537.0,415.47053470762745,394.0,7554.0,True
8285,152,166.0,140.7103087129484,269.0,15925.0,True
8180,193,166.0,134.7105588513286,462.0,15925.0,True
8202,26,268.0,127.64641230054224,309.0,15823.0,True
7412,151,1545.0,232.33779701192435,301.0,14547.0,True
6351,149,3249.0,316.6012686780399,420.0,12844.0,True
8178,59,359.0,186.72005917799737,274.0,15735.0,True
7462,84,1399.0,198.17037876859445,343.0,14695.0,True
7434,97,1511.0,243.2905341765454,285.0,14583.0,True
7973,0,671.0,178.78378938892203,295.0,15425.0,True
8301,176,204.0,135.2508674974242,215.0,15893.0,True
7201,194,2030.0,184.92008108710542,145.0,14067.0,True
7870,118,979.0,174.70668298335806,165.0,15119.0,True
7864,189,997.0,307.50173350601756,173.0,15108.0,True
5394,32,5601.0,219.84047600210238,118.0,10504.0,True
7844,130,1038.0,193.64727905827797,165.0,15069.0,True
7051,167,2316.0,295.30388216371085,113.0,13798.0,True
8093,120,461.0,222.58013003906305,340.0,15657.0,True
5308,40,5643.0,282.29110717860186,259.0,10485.0,True
7883,54,474.0,237.4292723873485,674.0,15656.0,True
5374,18,5354.0,309.72119249886566,425.0,10777.0,True
6671,183,2783.0,368.9852903155212,364.0,13348.0,True
8318,67,233.0,92.7784363139883,196.0,15898.0,True
7092,78,1842.0,194.96598363676821,547.0,14295.0,True
8299,119,79.0,72.28579580117764,388.0,16061.0,True
6117,94,3926.0,292.26663266542437,274.0,12218.0,True
7736,142,1226.0,238.1089125286816,190.0,14920.0,True
6897,4,2464.0,205.22074156005263,269.0,13683.0,True
6426,58,3123.0,317.6722071187342,468.0,13024.0,True
7664,76,948.0,151.55381231940768,556.0,15199.0,True
7066,87,2346.0,160.41289500210974,100.0,13805.0,True
8140,109,467.0,177.20362638405962,278.0,15687.0,True
7740,88,1192.0,252.08468148815325,233.0,14966.0,True
8109,73,556.0,309.4150334038359,260.0,15607.0,True
5210,104,5868.0,256.24138286003324,303.0,10298.0,True
5715,25,4806.0,254.2163562860286,230.0,11362.0,True
7631,13,1379.0,146.06533471593644,192.0,14790.0,True
7136,107,2180.0,337.7291979334463,170.0,13991.0,True
8313,175,164.0,136.99804721301484,310.0,16008.0,True
5709,30,4688.0,230.63468786114564,363.0,11487.0,True
7856,57,354.0,162.36601092314655,896.0,15821.0,True
7858,62,986.0,311.7109091622,264.0,15191.0,True
7933,2,871.0,150.01780690924693,245.0,15307.0,True
8106,38,240.0,96.65681262709118,601.0,15939.0,True
6237,116,3711.0,209.46134850360318,271.0,12469.0,True
5134,102,6071.0,384.04259215976066,292.0,10111.0,True
7753,47,1170.0,201.2289088154439,248.0,15012.0,True
7660,129,1235.0,209.19507615697037,318.0,14953.0,True
7321,96,1899.0,338.41783329225973,193.0,14289.0,True
6917,121,2239.0,232.64680559778242,503.0,13953.0,True
8264,147,240.0,148.20352491091742,344.0,15957.0,True
6076,168,3977.0,233.991717963174,348.0,12221.0,True
7783,135,1183.0,181.43452477585342,203.0,15018.0,True
4690,89,6889.0,128.53829517074897,409.0,9315.0,True
8197,24,178.0,122.93953383666093,523.0,16028.0,True
5912,95,4406.0,307.9592015527467,244.0,11803.0,True
7021,165,2256.0,227.0793516459721,315.0,13955.0,True
7159,117,1642.0,172.75062479824498,721.0,14574.0,True
6174,162,3696.0,231.0385215436952,471.0,12522.0,True
7818,77,1156.0,192.49355883641908,195.0,15062.0,True
7616,74,1338.0,186.1818370349123,302.0,14882.0,True
8315,112,178.0,142.95002949974423,345.0,16043.0,True
6809,124,2483.0,231.60382924376196,507.0,13739.0,True
8335,110,134.0,102.68716929742091,366.0,16091.0,True
7999,180,538.0,136.98073853880757,525.0,15688.0,True
7087,181,2203.0,193.024035571126,287.0,14025.0,True
7641,99,1087.0,235.58529203555545,533.0,15147.0,True
6907,42,2512.0,249.5859735890944,289.0,13723.0,True
8314,186,201.0,117.54795619611076,337.0,16035.0,True
6530,139,3316.0,534.0521140939984,176.0,12921.0,True
7669,158,1129.0,189.7391176232395,457.0,15108.0,True
7899,64,1068.0,265.9187982721253,171.0,15169.0,True
1546,103,12568.0,206.74175285209057,479.0,3670.0,True
6641,16,2944.0,303.7424903742347,372.0,13299.0,True
6252,108,3777.0,266.97721830885797,244.0,12467.0,True
8235,60,429.0,191.64906487323495,257.0,15822.0,True
4161,127,7887.0,402.45009954379884,473.0,8365.0,True
5469,101,5438.0,394.58314774229535,267.0,10827.0,True
8072,174,798.0,257.5427643487186,193.0,15467.0,True
8515,97,52.0,51.01862942880961,147.0,16214.0,True
7746,146,1214.0,266.945159190949,308.0,15055.0,True
7959,126,936.0,369.5297469174264,232.0,15334.0,True
8269,136,316.0,142.61606194165543,320.0,15955.0,True
3614,171,9237.0,458.60415870193873,250.0,7034.0,True
8078,111,634.0,127.77797755550557,341.0,15639.0,True
8457,92,85.0,59.425170783118546,238.0,16189.0,True
7681,177,1357.0,421.09653962182387,254.0,14918.0,True
8370,178,257.0,136.43497428906153,224.0,16018.0,True
7611,134,1431.0,387.17816164458725,273.0,14848.0,True
8110,35,626.0,313.2832545598314,301.0,15653.0,True
8368,138,109.0,78.60654979959398,390.0,16183.0,True
6575,21,3177.0,350.2913514981402,288.0,13116.0,True
5191,137,5920.0,379.586788503538,423.0,10374.0,True
7341,18,2016.0,431.15989828636486,169.0,14288.0,True
7451,187,1650.0,349.78522672128497,321.0,14656.0,True
6609,33,2933.0,193.28231105374442,489.0,13373.0,True
7118,41,2040.0,540.4971327188849,473.0,14266.0,True
8448,182,173.0,87.64104277188422,209.0,16138.0,True
8382,50,219.0,107.49720584490582,280.0,16093.0,True
7935,198,953.0,228.19713583785241,297.0,15360.0,True
8413,3,314.0,181.81806059428897,142.0,15999.0,True
4892,37,6376.0,399.4572166857786,643.0,9937.0,True
8030,31,844.0,300.64147906188583,269.0,15472.0,True
8164,68,456.0,150.01176397075193,418.0,15861.0,True
3899,94,8579.0,178.09249005219374,426.0,7745.0,True
6829,43,2945.0,103.56476980953052,102.0,13380.0,True
8076,166,651.0,235.35641200141094,380.0,15675.0,True
7705,15,1303.0,263.6299433858405,334.0,15026.0,True
7318,39,1946.0,303.6381996335838,291.0,14384.0,True
7779,86,858.0,239.43107135209382,662.0,15472.0,True
7083,157,2185.0,309.06362710646727,419.0,14149.0,True
6822,5,2628.0,173.87109164974643,451.0,13706.0,True
8490,128,9.0,24.651100789302816,311.0,16326.0,True
5397,14,5111.0,298.7584530047923,835.0,11225.0,True
7294,23,2089.0,269.7577844017956,208.0,14250.0,True
5538,80,5069.0,291.7425247293943,549.0,11277.0,True
5034,46,6470.0,127.2368385947069,274.0,9878.0,True
6791,100,2768.0,411.9589535312726,385.0,13583.0,True
8401,133,235.0,153.5234756089927,279.0,16118.0,True
7827,36,526.0,146.37502201116328,950.0,15828.0,True
6642,123,3231.0,320.02554769544264,197.0,13124.0,True
8287,81,483.0,191.62965653094,215.0,15872.0,True
8161,105,448.0,180.85867696708561,477.0,15908.0,True
8286,7,399.0,145.48216165724048,301.0,15958.0,True
8181,48,751.0,217.54315622631177,148.0,15611.0,True
8337,173,222.0,117.529847305529,414.0,16141.0,True
7876,169,1030.0,261.59633879321694,370.0,15335.0,True
6551,150,3108.0,149.39694013334497,474.0,13259.0,True
8483,70,210.0,93.63220057742978,155.0,16157.0,True
8498,170,135.0,93.93081664734731,205.0,16233.0,True
6422,11,3562.0,465.3409352302343,260.0,12807.0,True
7895,69,440.0,223.97185296533317,939.0,15934.0,True
8349,184,265.0,150.57585724140122,371.0,16116.0,True
8305,151,479.0,169.48246844717377,215.0,15904.0,True
4922,154,6697.0,460.31251895387686,327.0,9687.0,True
7909,63,1029.0,251.77770107754876,340.0,15358.0,True
7037,20,2033.0,344.30177446876496,685.0,14356.0,True
7546,59,1649.0,379.1732309437587,278.0,14740.0,True
8455,102,140.0,122.43996297919627,317.0,16260.0,True
8204,45,657.0,166.53782003469618,228.0,15744.0,True
8409,114,337.0,165.2004282680178,213.0,16065.0,True
7411,66,1884.0,92.0196649768501,274.0,14518.0,True
8261,159,344.0,192.3822006210066,449.0,16060.0,True
7193,163,2385.0,165.50548986327226,120.0,14020.0,True
8265,155,406.0,249.08547765507876,385.0,16000.0,True
8437,191,124.0,71.40045105660427,380.0,16286.0,True
7099,118,2340.0,305.7286712291186,309.0,14073.0,True
4304,195,7600.0,281.780631764951,666.0,8813.0,True
8154,179,733.0,156.40992105915737,260.0,15683.0,True
8099,132,775.0,149.67447350037173,318.0,15647.0,True
8207,130,682.0,313.7120168329572,223.0,15743.0,True
4599,188,7408.0,196.59391456061186,294.0,9020.0,True
7627,149,1466.0,351.1746907510232,372.0,14965.0,True
5705,61,4985.0,190.5292456094081,333.0,11450.0,True
8262,55,347.0,197.81236525874988,479.0,16091.0,True
6940,71,2635.0,247.256476425459,307.0,13808.0,True
8263,177,424.0,186.26659872225588,409.0,16021.0,True
7097,197,2245.0,226.33616575269735,443.0,14200.0,True
7398,30,1803.0,209.69823437548735,414.0,14642.0,True
8150,185,767.0,291.24450788829006,264.0,15679.0,True
8684,157,9.0,18.49576203247877,132.0,16440.0,True
6429,25,3514.0,282.70118673726,374.0,12935.0,True
5375,104,5852.0,394.3157230389156,244.0,10598.0,True
8435,161,261.0,120.91532790721155,285.0,16190.0,True
8042,28,820.0,209.51398630089864,411.0,15631.0,True
8153,96,694.0,254.0038957115878,335.0,15758.0,True
8121,27,204.0,117.40567857563042,874.0,16249.0,True
5767,119,4653.0,381.9569940335904,574.0,11804.0,True
6322,85,3716.0,466.14668146129867,371.0,12743.0,True
8004,17,871.0,257.34875993382565,421.0,15592.0,True
8002,22,902.0,122.5972817024237,395.0,15562.0,True
5433,51,5746.0,181.77945589705647,240.0,10721.0,True
8463,194,138.0,96.99948361702927,381.0,16340.0,True
8188,87,452.0,97.08998486322952,550.0,16028.0,True
1911,120,12366.0,173.1198181119901,324.0,4123.0,True
8194,78,639.0,276.5317913018688,357.0,15850.0,True
8339,65,612.0,167.3334948816272,149.0,15878.0,True
8454,164,265.0,201.533190183397,284.0,16226.0,True
8321,140,270.0,155.64585348275963,520.0,16223.0,True
6925,198,2856.0,215.47516365054878,164.0,13638.0,True
7270,74,2239.0,207.8850909795894,245.0,14256.0,True
8387,108,31.0,28.001851986359537,644.0,16465.0,True
8571,180,191.0,102.84196103137263,156.0,16306.0,True
8484,9,269.0,133.84786708644236,224.0,16228.0,True
8433,152,243.0,102.32891980298966,360.0,16257.0,True
7538,88,1865.0,170.88327845067874,189.0,14635.0,True
8467,113,212.0,131.6051499796232,321.0,16289.0,True
8016,171,636.0,151.02497418734575,686.0,15869.0,True
8303,52,9.0,5.752187111250954,816.0,16498.0,True
5481,91,5410.0,358.1470213564926,519.0,11102.0,True
6259,19,3927.0,213.1584631190786,353.0,12586.0,True
6943,122,2616.0,342.89265251398166,388.0,13899.0,True
8327,8,582.0,176.72133935683595,226.0,15937.0,True
7234,183,2133.0,276.67091696270893,425.0,14398.0,True
8390,176,264.0,144.08230415636143,447.0,16269.0,True
7782,82,1419.0,154.01501478442117,302.0,15116.0,True
8552,62,173.0,98.44716910085069,244.0,16366.0,True
7389,193,1835.0,156.2833101484091,498.0,14706.0,True
8257,98,505.0,310.9702204408679,429.0,16037.0,True
7272,160,2021.0,193.9167847418337,509.0,14522.0,True
8478,84,216.0,127.24532811674163,335.0,16329.0,True
4178,32,8352.0,420.70468364895527,260.0,8194.0,True
8047,53,1180.0,140.33381950358603,141.0,15366.0,True
5058,97,6720.0,253.9298123245011,180.0,9830.0,True
8493,153,224.0,119.30481736453766,311.0,16327.0,True
7918,3,1289.0,165.2992242131636,219.0,15262.0,True
8488,172,227.0,158.29516523034252,312.0,16327.0,True
6296,129,3935.0,167.46465309347093,300.0,12620.0,True
8411,199,236.0,102.25235654713157,467.0,16321.0,True
4315,12,8173.0,333.2815346275587,216.0,8388.0,True
8577,175,195.0,152.7379532944421,208.0,16367.0,True
8522,0,174.0,128.64300925090626,333.0,16406.0,True
6040,6,4545.0,274.9282673046939,236.0,12035.0,True
7218,54,1976.0,310.1462384295421,661.0,14607.0,True
7930,57,1211.0,191.42779379543256,312.0,15372.0,True
7792,112,1596.0,234.8383683880189,161.0,14991.0,True
4743,156,7304.0,226.35822295799122,275.0,9284.0,True
7170,40,1653.0,358.0735256453658,1073.0,14935.0,True
7208,67,2356.0,251.68925818113667,295.0,14232.0,True
8358,106,397.0,185.37474533250773,428.0,16192.0,True
6998,73,2739.0,240.3877929268311,262.0,13856.0,True
8620,174,143.0,68.04745262747872,237.0,16462.0,True
4865,78,7210.0,296.22566665079074,159.0,9396.0,True
7114,16,2498.0,287.63504706438016,328.0,14113.0,True
8291,77,785.0,187.95860022401015,166.0,15827.0,True
7023,109,2126.0,276.62231741529587,845.0,14488.0,True
6348,79,3856.0,405.24139521097015,350.0,12761.0,True
6419,192,3588.0,229.4468178080554,494.0,13035.0,True
3484,56,9875.0,252.75969751333344,194.0,6749.0,True
7862,168,1373.0,253.29795971382975,321.0,15252.0,True
7953,141,852.0,187.77611231078404,685.0,15774.0,True
8553,38,218.0,118.03639536966787,284.0,16408.0,True
7607,115,1943.0,296.391098497767,119.0,14690.0,True
7478,44,1991.0,150.951775326632,275.0,14648.0,True
8805,183,9.0,8.643989488332297,117.0,16634.0,True
8697,14,148.0,99.44039893293903,162.0,16497.0,True
7304,95,2271.0,276.4759517927661,304.0,14374.0,True
7952,148,1179.0,138.47843994284037,384.0,15472.0,True
7865,33,1414.0,264.84032361654045,301.0,15237.0,True
7652,10,1612.0,340.9035266367732,411.0,15041.0,True
7958,69,1323.0,268.60217263562134,233.0,15334.0,True
8528,60,163.0,139.47117918029898,404.0,16496.0,True
8215,64,613.0,155.6362093868127,512.0,16047.0,True
869,31,14636.0,422.1100166660358,194.0,2030.0,True
8494,90,265.0,126.15799054981152,380.0,16401.0,True
8759,130,110.0,54.640480477977334,137.0,16560.0,True
6475,178,3673.0,360.9437134591119,355.0,12998.0,True
8563,89,209.0,122.42636517851169,322.0,16462.0,True
6880,134,3081.0,179.09428952946897,212.0,13591.0,True
7692,72,1616.0,185.67941224797272,379.0,15056.0,True
4919,127,6928.0,332.3657180373295,390.0,9746.0,True
8476,149,117.0,58.06077197811739,566.0,16558.0,True
7969,34,1347.0,283.71554976183455,206.0,15328.0,True
8633,39,229.0,124.67004696851077,206.0,16446.0,True
8412,24,188.0,137.91853530931195,636.0,16491.0,True
8654,138,126.0,100.88199136411407,291.0,16555.0,True
5943,187,4875.0,194.9892997611937,198.0,11808.0,True
5230,116,6214.0,283.618796932574,437.0,10470.0,True
8641,37,144.0,98.56094643792211,294.0,16543.0,True
8129,74,680.0,225.75625302420303,615.0,16007.0,True
7695,68,1756.0,159.88286601623304,254.0,14932.0,True
8225,167,872.0,305.42946272049295,265.0,15817.0,True
8496,124,233.0,172.74431300556745,429.0,16457.0,True
8424,145,487.0,248.22639628309503,323.0,16204.0,True
6090,131,4528.0,311.72271990174426,273.0,12166.0,True
6462,50,3870.0,386.7682321501652,209.0,12824.0,True
6182,26,4419.0,211.76964687121705,210.0,12277.0,True
8453,121,291.0,157.14299347565594,467.0,16406.0,True
8722,102,190.0,116.45815643750636,136.0,16510.0,True
8590,143,242.0,126.28500119117055,280.0,16459.0,True
8460,189,346.0,144.16872562230893,407.0,16362.0,True
7414,29,2243.0,135.89052930043337,215.0,14467.0,True
1163,105,13682.0,401.6853969582213,569.0,3035.0,True
8591,47,269.0,113.11820790075969,269.0,16448.0,True
8183,18,476.0,161.45922829356263,777.0,16242.0,True
8701,27,129.0,111.45992717653436,247.0,16591.0,True
7177,43,2646.0,336.3422662355273,195.0,14074.0,True
7849,144,1462.0,416.3217251750571,343.0,15259.0,True
7595,35,1948.0,189.64270612366684,228.0,14778.0,True
7653,25,1869.0,150.902991552441,227.0,14858.0,True
8652,41,201.0,151.75319514381286,275.0,16532.0,True
7394,36,1897.0,158.03016795648173,622.0,14837.0,True
5591,104,5546.0,319.00309334591645,342.0,11189.0,True
8737,152,94.0,81.93216107822676,247.0,16642.0,True
8152,117,733.0,236.1204098050131,582.0,16004.0,True
4366,75,7984.0,258.4186539057138,475.0,8753.0,True
7316,93,2356.0,181.0780505340785,292.0,14381.0,True
8238,128,879.0,267.77494079253023,288.0,15861.0,True
6909,125,3005.0,320.7197276748139,297.0,13739.0,True
8458,190,289.0,153.25718634380155,514.0,16468.0,True
5760,110,5348.0,411.26071553650564,198.0,11410.0,True
8118,2,1072.0,162.74570549397683,315.0,15686.0,True
7861,147,1627.0,218.32466695419097,202.0,15133.0,True
7160,114,2510.0,196.79744904629442,398.0,14251.0,True
7955,21,1291.0,268.54358139110093,378.0,15472.0,True
7575,1,1190.0,301.76880743096024,1068.0,15577.0,True
6883,184,2926.0,268.2839755248993,452.0,13841.0,True
7868,165,1126.0,257.0311276396137,697.0,15642.0,True
8230,170,988.0,219.30057107339871,223.0,15786.0,True
8487,85,581.0,140.36817589691623,184.0,16195.0,True
5691,180,5342.0,306.7962056197484,337.0,11435.0,True
8530,4,462.0,270.40773353555386,223.0,16315.0,True
8417,15,588.0,123.42909418388544,325.0,16193.0,True
8745,71,147.0,47.32006339121295,232.0,16634.0,True
8509,96,155.0,116.30836647284913,574.0,16626.0,True
8699,61,182.0,137.60138947628045,266.0,16604.0,True
3716,111,8729.0,334.0619318132028,1080.0,8061.0,True
7564,23,1953.0,317.043204127453,339.0,14837.0,True
7992,107,1108.0,135.7892925244209,531.0,15685.0,True
8811,176,167.0,148.4832572125183,106.0,16631.0,True
2534,120,11770.0,373.30038973377157,174.0,5029.0,True
7649,89,1237.0,310.9785340252545,936.0,15562.0,True
7042,146,2825.0,245.80035503697002,304.0,13979.0,True
7612,65,2007.0,246.5039883218879,220.0,14797.0,True
8170,157,1093.0,140.1578474395091,262.0,15713.0,True
8751,179,264.0,97.55462461048285,133.0,16542.0,True
8365,196,749.0,383.00983101072933,274.0,16057.0,True
8532,76,423.0,185.9796037762819,289.0,16383.0,True
8640,136,246.0,171.25918828830982,313.0,16561.0,True
8748,97,79.0,72.0248937124075,321.0,16728.0,True
8505,123,679.0,143.84159337702536,88.0,16130.0,True
7370,142,2320.0,381.24009559456226,306.0,14491.0,True
8561,30,490.0,226.4383955887311,184.0,16323.0,True
8661,70,125.0,74.9744219618016,414.0,16688.0,True
8429,139,654.0,165.99216931074568,269.0,16160.0,True
7342,86,2305.0,241.9474161199587,393.0,14513.0,True
8614,42,398.0,159.47778225944853,205.0,16423.0,True
8735,163,242.0,137.12452895757488,193.0,16585.0,True
7364,129,2414.0,225.34357232486332,263.0,14423.0,True
17,133,16391.0,179.18507116480657,427.0,454.0,True
8226,118,862.0,170.64354727069977,432.0,15986.0,True
8082,182,1305.0,202.80935123552803,246.0,15548.0,True
8543,166,399.0,188.70309938698443,349.0,16456.0,True
8507,94,600.0,185.3498732795299,212.0,16256.0,True
1919,6,12781.0,313.1097260219531,260.0,4076.0,True
7346,13,2536.0,235.44642115261402,200.0,14324.0,True
8211,162,367.0,240.91997346323652,962.0,16493.0,True
8777,78,264.0,105.2579228955503,136.0,16597.0,True
8294,82,674.0,180.52525191288444,521.0,16188.0,True
7471,197,2257.0,292.17654888805134,250.0,14611.0,True
5056,59,6898.0,380.1033693824839,327.0,9974.0,True
8819,160,9.0,9.258060346299427,340.0,16874.0,True
7730,46,1971.0,256.75789085455125,190.0,14915.0,True
7639,159,2092.0,199.056411775478,190.0,14797.0,True
6516,100,3902.0,223.8356422259448,290.0,12989.0,True
8353,83,676.0,297.7938261271291,464.0,16215.0,True
8464,12,717.0,259.44365943121704,215.0,16175.0,True
8320,108,943.0,198.8565214094854,249.0,15952.0,True
8504,49,576.0,217.78982411122317,280.0,16320.0,True
8212,84,1109.0,248.44945904070624,258.0,15789.0,True
8716,132,260.0,107.46590466454998,276.0,16643.0,True
4155,45,8287.0,177.0515862823489,739.0,8616.0,True
7821,81,1849.0,199.5088492887813,182.0,15054.0,True
6884,171,2921.0,174.5255201946947,595.0,13985.0,True
8817,193,292.0,119.53366408808577,84.0,16614.0,True
6738,20,3663.0,355.18459134892726,139.0,13244.0,True
4882,57,7440.0,252.7240584871957,208.0,9471.0,True
8151,158,1167.0,463.7781133447595,324.0,15745.0,True
8566,161,259.0,172.86498309812706,512.0,16656.0,True
8392,87,279.0,178.8247668467754,813.0,16638.0,True
8465,91,693.0,164.80194182364775,269.0,16229.0,True
8580,181,397.0,229.29909361230807,376.0,16539.0,True
8519,151,708.0,120.13123396430046,161.0,16233.0,True
7075,186,2185.0,295.75097127677935,1044.0,14759.0,True
8593,116,561.0,251.0908723948293,208.0,16388.0,True
8721,63,238.0,130.29155199953544,342.0,16716.0,True
8491,183,686.0,133.8481675021447,254.0,16270.0,True
8616,17,634.0,150.6167400724234,106.0,16326.0,True
8764,194,242.0,95.57925745713008,285.0,16719.0,True
6214,192,4374.0,231.5099489776281,445.0,12592.0,True
8761,141,188.0,127.48267298889178,353.0,16779.0,True
7975,173,1348.0,329.3758948054158,505.0,15635.0,True
7065,62,3040.0,206.76803809282487,239.0,13943.0,True
8599,99,528.0,142.47692858887643,267.0,16458.0,True
8407,80,857.0,192.85104193228247,282.0,16130.0,True
8495,185,708.0,117.79082708157519,259.0,16282.0,True
7809,191,1897.0,159.23550615904824,248.0,15094.0,True
8383,195,824.0,111.87048032556915,355.0,16168.0,True
8823,199,235.0,97.49180879699499,222.0,16761.0,True
8224,39,896.0,238.28910187373248,549.0,16100.0,True
8799,8,272.0,188.60439115505324,219.0,16726.0,True
8771,85,232.0,138.20579557573217,316.0,16767.0,True
7103,43,3106.0,211.63186111540188,126.0,13899.0,True
8690,48,366.0,173.40202334345236,317.0,16641.0,True
8273,125,807.0,344.4590313372225,563.0,16206.0,True
8770,157,419.0,137.69410186244374,150.0,16599.0,True
8769,119,171.0,119.90507947608761,403.0,16850.0,True
8605,103,294.0,118.73410779293381,535.0,16732.0,True
8680,50,600.0,127.61203638161008,130.0,16429.0,True
8757,198,199.0,69.94301832559685,413.0,16833.0,True
8812,67,170.0,123.38430933458135,337.0,16863.0,True
7085,5,2985.0,447.17328223135814,313.0,14049.0,True
8133,58,1439.0,267.93415073680757,194.0,15596.0,True
8618,97,584.0,102.91780377596001,229.0,16452.0,True
8023,115,987.0,277.61389412013466,856.0,16052.0,True
4851,149,7342.0,261.3534101825051,489.0,9697.0,True
8637,126,196.0,113.35883730868639,600.0,16844.0,True
8603,155,300.0,170.68869851617586,546.0,16740.0,True
8898,24,224.0,127.23703912791046,153.0,16818.0,True
7702,3,2254.0,210.37858081765543,106.0,14789.0,True
8247,101,1049.0,336.6231254095497,404.0,15997.0,True
8281,28,866.0,185.64469026911112,529.0,16180.0,True
8019,51,1672.0,224.32855037238235,185.0,15374.0,True
3402,10,10445.0,190.81873802075935,186.0,6605.0,True
8094,90,1333.0,224.68710721236613,399.0,15717.0,True
7813,98,1294.0,414.6195446729863,894.0,15756.0,True
5781,129,5554.0,146.09713104875414,244.0,11497.0,True
8399,169,1054.0,200.52544126389083,164.0,15997.0,True
8589,135,547.0,256.7036581289696,327.0,16505.0,True
5770,79,5466.0,252.0391921551606,354.0,11587.0,True
8376,11,1013.0,195.608170732084,248.0,16049.0,True
8512,118,745.0,231.654239428659,253.0,16318.0,True
8944,15,119.0,70.555255555647,207.0,16948.0,True
7917,128,1776.0,386.18285536488753,253.0,15294.0,True
8208,33,1070.0,300.909858432035,479.0,16002.0,True
8551,54,668.0,136.8912085510176,283.0,16405.0,True
8723,25,471.0,117.44402223512854,228.0,16606.0,True
8513,165,164.0,88.25358518836893,855.0,16920.0,True
3197,53,10625.0,138.3297289356284,398.0,6460.0,True
8729,55,308.0,168.20300067971758,399.0,16780.0,True
8386,9,322.0,190.03055272238507,946.0,16766.0,True
5047,22,7274.0,286.02558345493435,183.0,9817.0,True
8361,150,996.0,305.222699146004,332.0,16100.0,True
6662,166,3847.0,205.12039855499506,286.0,13252.0,True
8221,154,1193.0,223.21171520793177,362.0,15908.0,True
8441,16,983.0,164.4984779063432,205.0,16118.0,True
8405,66,962.0,197.6547963147252,295.0,16139.0,True
7339,92,2546.0,310.8787221719187,437.0,14555.0,True
8655,102,303.0,179.0632307170454,539.0,16804.0,True
8844,168,370.0,238.34400282210154,165.0,16742.0,True
8847,69,219.0,128.8965440111612,312.0,16895.0,True
8760,175,389.0,220.65238925458647,303.0,16726.0,True
8792,140,375.0,234.5087596102729,252.0,16741.0,True
6821,146,3498.0,143.8909096901557,367.0,13618.0,True
7676,0,2093.0,89.0829331293952,364.0,15024.0,True
8630,137,576.0,258.147358487442,307.0,16541.0,True
6933,112,3312.0,268.11143530888,325.0,13807.0,True
8043,122,1727.0,354.6903058609553,168.0,15392.0,True
8213,70,1299.0,155.9292279316338,286.0,15820.0,True
7830,164,1442.0,298.6950403869079,798.0,15678.0,True
8540,32,848.0,163.21669199813542,170.0,16273.0,True
8734,74,296.0,214.7067578532083,436.0,16826.0,True
6755,73,3642.0,249.95881475105188,352.0,13481.0,True
6467,2,4160.0,199.31791765492653,341.0,12967.0,True
7915,196,1510.0,260.38579827267773,587.0,15621.0,True
7444,134,2663.0,247.18770467232588,160.0,14470.0,True
8583,96,842.0,145.94677757604995,119.0,16291.0,True
1421,38,13928.0,154.47168313968353,265.0,3212.0,True
7907,180,2002.0,226.70091663817544,129.0,15140.0,True
7071,47,3125.0,330.0185853869228,307.0,14018.0,True
5729,58,5106.0,329.9973534837883,894.0,12043.0,True
8538,130,862.0,207.72978653001047,188.0,16290.0,True
5919,7,5201.0,130.7861089786382,386.0,11951.0,True
8602,171,472.0,188.69078938705002,497.0,16690.0,True
8874,64,205.0,75.88260305903421,323.0,16958.0,True
7620,109,2348.0,382.3788504234204,228.0,14816.0,True
6608,77,4045.0,372.7459987942571,241.0,13123.0,True
8835,156,273.0,157.77376975087984,340.0,16896.0,True
1104,144,14564.0,368.74147841390084,263.0,2606.0,True
8691,123,700.0,195.78367580026983,144.0,16471.0,True
8724,139,229.0,152.8614249656809,564.0,16944.0,True
8968,71,216.0,236.84497558435652,186.0,16964.0,True
6254,57,4834.0,269.26183275839554,131.0,12356.0,True
8676,177,518.0,261.8568297763483,377.0,16675.0,True
8821,183,380.0,114.21123621843365,283.0,16818.0,True
8878,178,376.0,190.22645375750338,178.0,16823.0,True
8480,187,1069.0,230.5514838832057,134.0,16134.0,True
6853,12,3550.0,317.6967180592299,335.0,13657.0,True
4685,106,8012.0,297.4252996388009,295.0,9197.0,True
8007,145,1798.0,196.2051903205915,238.0,15411.0,True
8155,14,1531.0,316.0718344965509,255.0,15679.0,True
8092,153,1525.0,331.6251964053715,369.0,15685.0,True
9067,116,158.0,87.19894957647432,108.0,17054.0,True
8747,188,377.0,201.844823139885,432.0,16835.0,True
8355,165,905.0,270.60192692957173,550.0,16308.0,True
6520,56,3949.0,220.77404916577018,552.0,13264.0,True
8100,18,1446.0,248.15372271748657,440.0,15769.0,True
8783,27,395.0,342.5273250816185,344.0,16821.0,True
8541,40,932.0,291.9183922432963,179.0,16285.0,True
8198,65,947.0,213.77879946828614,771.0,16276.0,True
8978,89,217.0,88.52210883854949,218.0,17013.0,True
8111,37,1733.0,227.02249261873763,147.0,15503.0,True
9005,59,218.0,148.71517028563218,163.0,17019.0,True
6878,23,3720.0,248.3042024905182,143.0,13519.0,True
8069,99,1748.0,129.31887199773752,220.0,15492.0,True
8942,190,343.0,212.64006167622398,161.0,16898.0,True
8789,113,296.0,219.8967446705459,464.0,16950.0,True
8886,152,262.0,143.64730142473366,338.0,16991.0,True
7788,49,2122.0,194.11785289735317,307.0,15135.0,True
6518,52,4267.0,233.8137711157002,281.0,12990.0,True
9116,157,122.0,61.50201546616442,130.0,17136.0,True
8967,4,216.0,103.91524505858149,265.0,17042.0,True
7770,19,2062.0,356.3006604034476,406.0,15197.0,True
8912,68,296.0,159.68961041907656,281.0,16964.0,True
8638,189,354.0,180.78705628942896,663.0,16907.0,True
5616,135,5962.0,366.60191958782707,393.0,11300.0,True
5015,167,7066.0,241.2802359181736,643.0,10196.0,True
8570,186,225.0,168.19000120288763,888.0,17037.0,True
8256,121,1239.0,142.30115787715386,421.0,16028.0,True
4671,125,8222.0,288.1839972152677,188.0,9056.0,True
8136,104,924.0,214.9948819444292,955.0,16358.0,True
6509,83,4273.0,158.21356848276682,322.0,13011.0,True
8345,148,1110.0,275.14673374100255,438.0,16175.0,True
9016,159,290.0,190.1814283282034,125.0,16996.0,True
8336,72,1229.0,248.97531163603514,332.0,16057.0,True
3083,60,11058.0,127.32222826058052,369.0,6236.0,True
8486,100,1057.0,125.5441534760725,232.0,16239.0,True
8856,131,221.0,149.33038079502757,472.0,17075.0,True
8933,105,262.0,129.43127503338778,323.0,17037.0,True
8986,84,199.0,144.03120769055528,293.0,17101.0,True
8750,174,493.0,204.92766894465757,400.0,16808.0,True
8864,26,376.0,175.90920081992127,306.0,16927.0,True
8124,133,1710.0,218.69540850599296,214.0,15597.0,True
6362,80,4700.0,146.42628980997043,167.0,12608.0,True
8686,31,767.0,190.08280268171075,229.0,16542.0,True
9008,78,179.0,126.60209880395166,274.0,17131.0,True
8026,88,1604.0,368.4468291564201,505.0,15706.0,True
8452,179,1075.0,164.10006634893608,304.0,16242.0,True
6798,75,3954.0,244.00561705169693,158.0,13364.0,True
8915,114,243.0,137.04519078856072,388.0,17078.0,True
8893,90,461.0,131.37879394021667,204.0,16863.0,True
8477,36,380.0,233.90082207437246,954.0,16947.0,True
8013,30,1661.0,267.33921173934755,487.0,15667.0,True
7825,172,1660.0,204.91640691588236,794.0,15671.0,True
2848,11,11417.0,216.1787786274164,473.0,5933.0,True
7060,35,3415.0,169.10947249188928,236.0,13937.0,True
8667,15,881.0,204.02950854614647,182.0,16472.0,True
8889,124,257.0,145.38874319650293,439.0,17097.0,True
9021,160,237.0,164.9388839061599,242.0,17121.0,True
9226,177,32.0,39.26368864923998,137.0,17329.0,True
8091,63,1326.0,236.63086298125313,725.0,16040.0,True
9198,145,9.0,16.26239370948015,227.0,17358.0,True
8845,6,656.0,278.8738815363337,140.0,16719.0,True
7225,147,2701.0,305.9821908189786,729.0,14687.0,True
8958,21,292.0,175.65962925818627,335.0,17097.0,True
8608,25,518.0,191.6418220677995,662.0,16872.0,True
7971,39,1924.0,171.89530431687587,340.0,15468.0,True
6848,170,3733.0,187.9126688424611,348.0,13662.0,True
8362,182,1442.0,275.9425984401701,184.0,15954.0,True
5161,136,7115.0,138.83290590606651,387.0,10283.0,True
8492,29,1037.0,250.8266559166611,347.0,16363.0,True
8081,137,1812.0,428.6164618263427,288.0,15589.0,True
8891,143,125.0,41.16051028150942,620.0,17278.0,True
8396,44,942.0,301.8661969272771,633.0,16461.0,True
8868,195,543.0,194.02887945207414,230.0,16861.0,True
8032,138,1870.0,234.72370961658243,333.0,15537.0,True
8969,120,225.0,125.59845974324877,402.0,17183.0,True
9054,118,180.0,99.87622499204417,304.0,17230.0,True
8402,1,1077.0,351.0749073113692,494.0,16334.0,True
8329,86,1399.0,280.965534031024,296.0,16014.0,True
8068,41,1909.0,148.10916812736124,234.0,15505.0,True
7505,184,2759.0,289.3795054878885,249.0,14659.0,True
7550,155,2637.0,258.3235371871923,316.0,14785.0,True
6564,117,4354.0,309.7538527877188,268.0,13074.0,True
8284,149,1389.0,189.00897507405597,390.0,16042.0,True
5974,134,5396.0,451.15700488017825,368.0,12038.0,True
2331,192,12620.0,201.00924205169227,281.0,4814.0,True
9145,180,155.0,117.06974180584083,222.0,17281.0,True
9006,33,210.0,156.5316679738927,374.0,17231.0,True
9011,197,173.0,85.14208786879217,406.0,17269.0,True
7580,141,2513.0,254.65500836560534,410.0,14930.0,True
8132,146,1665.0,429.9353920380946,382.0,15780.0,True
8911,93,484.0,232.4401187842984,283.0,16966.0,True
9088,98,189.0,157.35126531767338,290.0,17261.0,True
9111,43,131.0,86.71393076151602,319.0,17321.0,True
8174,76,1491.0,298.5437038390156,510.0,15964.0,True
6814,92,3868.0,224.9557067012245,353.0,13589.0,True
8834,193,325.0,241.7289656191578,580.0,17136.0,True
9312,29,9.0,28.648831218061922,128.0,17459.0,True
9207,116,103.0,104.59610568455223,207.0,17367.0,True
8687,169,653.0,198.16686846248228,504.0,16817.0,True
9096,8,214.0,143.861283096485,276.0,17259.0,True
8514,127,617.0,307.95511934376395,795.0,16861.0,True
5186,34,7162.0,450.3743460972207,378.0,10317.0,True
9052,171,209.0,132.15567036150432,349.0,17271.0,True
8848,162,441.0,193.8488515283919,456.0,17040.0,True
9047,181,248.0,201.71676238864922,317.0,17234.0,True
8785,3,776.0,236.0732161699657,227.0,16706.0,True
8148,176,1956.0,229.37434768453767,116.0,15529.0,True
8325,37,1339.0,364.0942431317692,443.0,16150.0,True
8947,91,448.0,251.91783377195688,297.0,17041.0,True
9075,62,176.0,87.77282584575313,360.0,17315.0,True
9022,70,206.0,116.27884497067424,404.0,17285.0,True
9149,55,222.0,152.6879010764178,209.0,17273.0,True
8980,97,585.0,128.50655906501274,117.0,16914.0,True
8993,42,333.0,187.69496816199984,350.0,17170.0,True
8432,45,1278.0,140.10870101545672,330.0,16226.0,True
8316,132,1415.0,173.03649496025938,392.0,16092.0,True
7351,163,3005.0,177.0920015584829,372.0,14504.0,True
8623,16,1036.0,302.92380302059524,247.0,16474.0,True
8694,23,937.0,111.87102105931348,240.0,16573.0,True
8397,103,1424.0,249.39512057246375,261.0,16090.0,True
8754,12,799.0,106.12514748121595,304.0,16716.0,True
8795,79,299.0,198.88803994231785,718.0,17217.0,True
4351,156,8762.0,401.71256829664486,512.0,8755.0,True
7608,123,2493.0,210.2486222631689,455.0,15026.0,True
8976,107,216.0,108.93187536096053,511.0,17304.0,True
8953,111,414.0,192.06381725719385,352.0,17108.0,True
9143,175,296.0,153.45787643721587,169.0,17226.0,True
7735,165,2555.0,183.48271886315464,239.0,14968.0,True
9228,52,171.0,139.85945848283325,159.0,17353.0,True
7896,17,2290.0,322.3954002658099,241.0,15236.0,True
8960,142,359.0,261.56599657345146,404.0,17170.0,True
8704,151,793.0,163.97255339107977,388.0,16736.0,True
8632,187,1089.0,133.95474252872842,202.0,16441.0,True
8830,87,415.0,270.00660098565913,566.0,17115.0,True
6519,51,4579.0,251.51958394936744,240.0,12952.0,True
9134,40,136.0,69.04013535667906,352.0,17396.0,True
7123,135,3535.0,238.25364107318634,199.0,13998.0,True
8841,63,110.0,87.22315280493139,851.0,17425.0,True
6317,101,4790.0,415.91749596818534,393.0,12755.0,True
9073,183,425.0,103.87851333687428,168.0,17120.0,True
9114,54,319.0,202.27331434051766,222.0,17227.0,True
6067,61,5410.0,179.89144861264072,298.0,12150.0,True
8921,164,264.0,208.28073908096167,603.0,17300.0,True
6560,185,4460.0,194.40300514116012,308.0,13105.0,True
6456,95,4705.0,432.553000243236,259.0,12863.0,True
7694,150,2557.0,370.9970753258508,334.0,15012.0,True
9101,126,343.0,198.27842253499358,240.0,17229.0,True
8923,136,538.0,257.35045817587917,333.0,17035.0,True
8670,173,938.0,299.64782893781836,343.0,16637.0,True
9147,15,419.0,186.88753964663712,94.0,17157.0,True
9029,158,277.0,129.13416007931184,412.0,17300.0,True
7755,122,2519.0,294.2081984537485,294.0,15059.0,True
8610,74,1232.0,299.65561180387107,136.0,16348.0,True
6235,67,5015.0,422.18071081673247,373.0,12566.0,True
6440,194,4381.0,227.7948735738347,625.0,13203.0,True
8772,108,962.0,96.68051234103108,172.0,16625.0,True
3367,38,10991.0,403.55494157604323,232.0,6596.0,True
6416,199,4859.0,173.7759996033369,193.0,12730.0,True
5947,20,5568.0,418.58639395077364,399.0,12021.0,True
7183,71,3371.0,160.5686697429746,336.0,14218.0,True
7548,115,2529.0,297.07004938671804,602.0,15064.0,True
9093,44,134.0,82.41204228468143,487.0,17462.0,True
8489,80,1016.0,265.33507170508983,568.0,16583.0,True
6828,82,3926.0,311.5427632685325,407.0,13681.0,True
9060,57,267.0,149.3345610966356,408.0,17344.0,True
9170,84,85.0,80.32827328729022,430.0,17527.0,True
7029,24,3709.0,281.71133942967924,246.0,13904.0,True
7403,47,3007.0,335.28238877848673,370.0,14606.0,True
9034,161,313.0,150.27206823131903,407.0,17301.0,True
8884,72,696.0,167.95769039754626,269.0,16918.0,True
9107,102,428.0,258.2840980204537,191.0,17188.0,True
8881,10,626.0,134.98509714238077,345.0,16991.0,True
8945,65,655.0,130.06352221297146,220.0,16962.0,True
8917,50,531.0,304.67613890658544,394.0,17088.0,True
5406,128,6886.0,482.173388381945,329.0,10734.0,True
5347,146,7062.0,398.80680279894796,254.0,10566.0,True
1628,53,13871.0,212.03791617485527,442.0,3757.0,True
8679,94,1024.0,331.96578147307036,307.0,16605.0,True
9113,28,395.0,158.61863052495923,232.0,17237.0,True
8662,9,350.0,247.64314099618707,1012.0,17289.0,True
3886,198,9643.0,332.55724206765854,706.0,7998.0,True
9182,0,385.0,156.33355126901844,149.0,17258.0,True
8966,59,317.0,178.42806589375456,557.0,17334.0,True
7544,144,3044.0,230.48582493143275,157.0,14615.0,True
9179,7,261.0,127.8522306084152,293.0,17399.0,True
9162,153,265.0,123.87824528130983,313.0,17396.0,True
8521,109,1273.0,303.7092768852552,316.0,16389.0,True
8240,21,1841.0,353.3277139252154,243.0,15822.0,True
9120,99,486.0,111.4128903021962,163.0,17178.0,True
8306,69,1209.0,186.4182708226728,766.0,16456.0,True
8870,148,679.0,228.87086991574895,357.0,16989.0,True
8649,159,1066.0,208.11091786381428,349.0,16604.0,True
6923,13,3780.0,289.1022941514963,425.0,13894.0,True
7966,119,2307.0,375.86425114598126,252.0,15369.0,True
8636,105,1202.0,267.3964787141012,232.0,16475.0,True
9215,27,145.0,118.90196505814733,364.0,17536.0,True
6305,191,5092.0,140.2244523961368,257.0,12590.0,True
9148,2,304.0,165.8612704495002,315.0,17379.0,True
3996,46,9851.0,456.81296217477825,292.0,7834.0,True
9213,178,235.0,119.76486805099918,285.0,17455.0,True
8312,22,1696.0,271.06486575348634,307.0,16004.0,True
8825,145,895.0,275.4648579723792,263.0,16806.0,True
1930,60,13564.0,400.6480799011707,297.0,4137.0,True
8254,95,1839.0,301.7877730782867,262.0,15863.0,True
8930,18,861.0,316.053521327583,130.0,16843.0,True
5813,56,5616.0,425.46530200631497,775.0,12088.0,True
8755,112,917.0,195.15790882039565,374.0,16789.0,True
7187,155,3368.0,433.148608710458,453.0,14338.0,True
5653,189,6466.0,166.45882047445062,240.0,11240.0,True
8808,117,852.0,283.46102086970166,338.0,16858.0,True
8048,177,2304.0,190.22839880720733,183.0,15409.0,True
6673,182,4569.0,346.7521038345711,156.0,13144.0,True
8290,85,1864.0,177.40636815546006,191.0,15852.0,True
9045,97,504.0,156.8528551123609,309.0,17219.0,True
9173,68,283.0,172.4114744532956,342.0,17441.0,True
1893,154,13835.0,228.3444081732622,133.0,3890.0,True
9243,26,200.0,136.64844664284692,311.0,17525.0,True
418,113,16262.0,171.67669777721844,522.0,1469.0,True
8406,64,1451.0,205.10087582588906,449.0,16296.0,True
9268,167,298.0,141.18758866231744,201.0,17452.0,True
9018,166,474.0,202.5189674055308,404.0,17278.0,True
9144,49,321.0,223.66955541259932,372.0,17431.0,True
6702,196,4526.0,256.180307175974,184.0,13227.0,True
9210,77,352.0,154.42397648968927,244.0,17408.0,True
6379,172,5092.0,182.06387114153443,208.0,12670.0,True
9049,39,636.0,197.41362055847344,209.0,17126.0,True
4781,157,7772.0,207.16466821821058,929.0,9992.0,True
9126,140,497.0,305.35226656279497,245.0,17270.0,True
7986,32,2316.0,247.792427448604,307.0,15455.0,True
9108,5,450.0,214.91043913163034,325.0,17322.0,True
8746,33,912.0,241.4948198214021,458.0,16861.0,True
7711,1,2932.0,415.4563877248924,144.0,14842.0,True
7863,197,2582.0,364.1296801913906,257.0,15192.0,True
8064,129,2050.0,359.0287026753384,459.0,15725.0,True
9044,103,421.0,161.36072803837382,447.0,17356.0,True
8946,110,532.0,222.73054661574244,505.0,17248.0,True
9246,152,339.0,139.35436136670458,226.0,17442.0,True
7295,106,3299.0,287.80680111085957,443.0,14486.0,True
4590,174,8851.0,242.30268166283176,234.0,8935.0,True
8793,63,714.0,227.39060222703247,581.0,17074.0,True
8756,14,981.0,265.5853584003739,397.0,16814.0,True
9090,149,246.0,151.99617932644418,580.0,17553.0,True
8720,89,1010.0,397.00293241164815,417.0,16790.0,True
8609,139,1348.0,332.32515442855,242.0,16454.0,True
8860,66,496.0,297.08728142565366,702.0,17306.0,True
9222,190,438.0,263.5199284604379,176.0,17365.0,True
9280,179,330.0,205.93958790560993,200.0,17476.0,True
8656,118,815.0,203.410293767424,727.0,16992.0,True
8943,96,910.0,225.55560729448607,167.0,16906.0,True
7700,98,2493.0,353.1418402290517,648.0,15329.0,True
8377,79,1026.0,217.2511443644194,991.0,16798.0,True
8526,87,1553.0,251.87417184495152,194.0,16283.0,True
7879,132,2528.0,307.86176260177933,338.0,15310.0,True
8626,171,1469.0,396.3249372931958,139.0,16369.0,True
5490,73,6696.0,224.02242413198096,533.0,11142.0,True
5918,125,5969.0,231.26545942163784,307.0,11871.0,True
6073,176,5551.0,313.7911418157951,424.0,12289.0,True
8773,35,856.0,177.53285206361863,530.0,16985.0,True
8948,170,738.0,161.4541834490231,360.0,17104.0,True
8444,19,1547.0,273.6676166494134,379.0,16297.0,True
7273,3,3598.0,249.93684622259846,233.0,14247.0,True
6028,130,5760.0,248.5913678042885,321.0,12087.0,True
9138,104,318.0,149.678987855066,479.0,17530.0,True
8341,61,1808.0,229.21918805990654,309.0,16041.0,True
8936,147,638.0,135.32437767982276,493.0,17215.0,True
8871,31,977.0,355.74920710222284,243.0,16876.0,True
8200,143,2110.0,196.12966483342737,233.0,15744.0,True
9056,101,584.0,183.94308637405885,338.0,17271.0,True
824,131,15707.0,250.14513586711973,390.0,2148.0,True
9118,67,676.0,198.97792044216436,172.0,17181.0,True
7509,81,3119.0,238.0727920937531,325.0,14738.0,True
9092,137,237.0,148.89401213301525,650.0,17625.0,True
5345,36,7207.0,268.84096341718356,348.0,10655.0,True
9365,162,201.0,107.79842021696373,255.0,17663.0,True
8098,28,1866.0,262.66524243883447,672.0,15998.0,True
8449,192,1688.0,264.86943493218,250.0,16180.0,True
7944,91,2536.0,319.7101408589382,252.0,15334.0,True
7401,62,3251.0,185.10283661819327,388.0,14620.0,True
9249,100,342.0,136.81421082340415,311.0,17532.0,True
8855,37,1020.0,277.9580219936513,255.0,16856.0,True
9355,141,308.0,179.77617052598146,188.0,17578.0,True
8096,181,1824.0,301.95343419559146,742.0,16062.0,True
9318,186,150.0,163.93476399393893,394.0,17736.0,True
7682,48,3049.0,194.48887043075885,172.0,14837.0,True
9386,150,149.0,120.89060972946238,287.0,17739.0,True
9002,90,743.0,157.9536921254533,303.0,17145.0,True
9396,70,128.0,77.5581304699063,286.0,17762.0,True
9036,134,274.0,135.47776739517516,723.0,17620.0,True
8650,146,1367.0,331.41216989854155,272.0,16528.0,True
9362,169,171.0,111.84714391405734,326.0,17725.0,True
9172,16,526.0,152.6411439888718,282.0,17381.0,True
7458,58,3337.0,205.97197645050855,234.0,14580.0,True
8956,6,991.0,416.5410875997852,170.0,16930.0,True
8800,122,1096.0,279.85703088956643,320.0,16828.0,True
9303,15,428.0,95.7492359377317,175.0,17498.0,True
8660,111,1358.0,254.8034948325465,300.0,16572.0,True
8929,123,850.0,139.2757477340175,368.0,17080.0,True
9361,41,395.0,186.65196363424533,137.0,17535.0,True
6168,158,5487.0,310.5797889226445,398.0,12444.0,True
8659,92,1242.0,294.4599062896341,424.0,16696.0,True
8900,75,820.0,140.34258902455895,454.0,17120.0,True
7871,83,2623.0,238.29503847713605,358.0,15317.0,True
9208,124,415.0,166.231529558155,366.0,17527.0,True
9252,23,566.0,142.25148888394887,159.0,17383.0,True
9137,11,719.0,118.43603789724644,187.0,17234.0,True
6832,133,4337.0,220.93011686510863,347.0,13629.0,True
9387,127,158.0,118.14243391787757,359.0,17811.0,True
9317,160,468.0,248.0701068461998,163.0,17505.0,True
9032,57,895.0,213.39915783377364,186.0,17078.0,True
8015,188,2704.0,309.47179107591296,90.0,15272.0,True
9323,29,339.0,203.2768605124213,294.0,17639.0,True
7596,8,2922.0,203.41235234199064,503.0,15056.0,True
8277,94,2008.0,353.5324680418071,328.0,15975.0,True
9337,163,377.0,236.97801948971713,242.0,17609.0,True
9276,86,452.0,268.813844261367,268.0,17534.0,True
8778,120,1327.0,315.1399268310017,196.0,16660.0,True
8371,135,1896.0,180.34620610969353,301.0,16095.0,True
8058,168,2024.0,223.38621298203103,715.0,15967.0,True
9070,187,689.0,190.0698372522484,353.0,17302.0,True
7910,74,2668.0,286.74135209249494,302.0,15323.0,True
7525,172,2916.0,340.4298009845287,646.0,15076.0,True
8839,44,1136.0,320.4493448542352,288.0,16859.0,True
9381,116,243.0,178.52110984016466,325.0,17764.0,True
9083,80,773.0,120.27364177766599,276.0,17240.0,True
9468,84,165.0,116.53060215988422,254.0,17850.0,True
9263,148,491.0,74.0967425222827,285.0,17526.0,True
8293,97,2106.0,174.58675341433965,248.0,15911.0,True
9217,4,489.0,218.69194897368595,353.0,17530.0,True
8994,108,258.0,126.1545057688545,939.0,17762.0,True
8875,184,853.0,315.0644885304346,528.0,17167.0,True
5586,114,6773.0,325.10363762527317,419.0,11248.0,True
5863,144,6213.0,403.11265565991175,365.0,11817.0,True
8439,78,1714.0,263.87614034594424,405.0,16317.0,True
9257,99,635.0,217.4062940282219,165.0,17396.0,True
7980,199,2702.0,314.7500847767789,194.0,15331.0,True
9013,45,907.0,292.85262635726315,264.0,17128.0,True
9390,34,322.0,170.209360198951,261.0,17718.0,True
8813,167,835.0,233.7855021844908,687.0,17213.0,True
7968,121,2593.0,322.6701297726521,336.0,15458.0,True
7073,7,4076.0,277.97663087462047,262.0,13975.0,True
7745,110,3122.0,441.3689347072222,190.0,14934.0,True
7640,42,2546.0,407.2484593103447,909.0,15518.0,True
6825,156,4408.0,226.71335038012617,390.0,13657.0,True
7829,31,3011.0,179.14272700242228,175.0,15054.0,True
8938,180,984.0,168.89421315844478,359.0,17089.0,True
8628,150,1269.0,173.24074838503512,575.0,16807.0,True
9425,183,319.0,108.73157254587662,230.0,17758.0,True
9454,182,93.0,97.64085725992098,414.0,17985.0,True
9530,112,99.0,76.29590391033372,276.0,17982.0,True
9427,164,375.0,85.55554712169372,174.0,17710.0,True
8108,82,2617.0,334.0344966156597,129.0,15469.0,True
6042,126,6000.0,413.1114124724879,285.0,12088.0,True
8470,40,1360.0,283.4492582374741,754.0,16730.0,True
9558,157,131.0,126.29023701321924,214.0,17963.0,True
9007,25,879.0,258.5792719407556,358.0,17215.0,True
9216,65,747.0,135.50439695466028,188.0,17361.0,True
9373,17,293.0,181.65995228403358,391.0,17816.0,True
8952,1,1076.0,228.38495863110163,280.0,17034.0,True
4283,21,9529.0,349.10827804169077,468.0,8581.0,True
9424,52,304.0,179.21747932941435,283.0,17807.0,True
9058,137,901.0,183.8484167703819,276.0,17211.0,True
7515,176,3227.0,365.7795167287403,472.0,14888.0,True
8849,30,1108.0,188.928719593305,422.0,17008.0,True
9438,158,311.0,61.84253415451178,263.0,17810.0,True
8307,195,2179.0,321.4911416520911,251.0,15942.0,True
8095,47,2614.0,128.10640083429965,189.0,15509.0,True
9532,166,151.0,103.65028052337293,268.0,17975.0,True
2586,22,12768.0,344.1372008391607,393.0,5359.0,True
9391,79,539.0,101.02255194396119,129.0,17588.0,True
9552,49,146.0,118.0151926566026,240.0,17982.0,True
8292,54,2322.0,306.14840895947117,143.0,15806.0,True
9431,89,198.0,114.94730763576885,398.0,17937.0,True
9037,151,885.0,206.18558998051878,373.0,17270.0,True
9487,159,189.0,87.01828368477061,334.0,17966.0,True
9185,32,898.0,101.77748907053598,144.0,17258.0,True
7718,114,3219.0,448.2175453561099,232.0,14940.0,True
9394,142,525.0,287.1777368195847,172.0,17635.0,True
8696,128,1621.0,329.11990378913185,207.0,16541.0,True
8242,161,2412.0,320.56793724072685,168.0,15750.0,True
9122,119,810.0,200.04352784420516,332.0,17353.0,True
9076,191,859.0,213.8900889619179,350.0,17306.0,True
9301,76,588.0,279.1119340155406,258.0,17577.0,True
6955,194,4415.0,122.84140171707512,217.0,13751.0,True
9370,93,363.0,233.65592901433192,391.0,17803.0,True
8434,53,1992.0,297.41547638105254,277.0,16178.0,True
9595,170,146.0,75.14892774078096,229.0,18025.0,True
9404,115,199.0,144.92197144488287,493.0,17979.0,True
7646,50,3346.0,229.98676672305297,212.0,14834.0,True
9352,175,383.0,205.77253855834732,416.0,17800.0,True
8036,102,2685.0,195.29523620104504,299.0,15507.0,True
9451,173,258.0,131.05947769123026,371.0,17936.0,True
9514,125,260.0,132.2867000797241,264.0,17939.0,True
5048,6,8088.0,145.84040860125603,476.0,10111.0,True
8255,198,2164.0,185.30579353137173,433.0,16038.0,True
7517,67,3139.0,460.5090658803686,646.0,15063.0,True
7706,145,3259.0,182.93787119767137,249.0,14944.0,True
9659,48,241.0,200.30820937338078,81.0,17962.0,True
8837,56,1481.0,276.3507947710091,158.0,16722.0,True
9128,10,696.0,76.80101042444453,479.0,17508.0,True
9461,105,384.0,149.01362936283238,236.0,17820.0,True
9074,185,1007.0,224.74547979119308,243.0,17198.0,True
9645,188,92.0,43.78009009959537,256.0,18117.0,True
7661,27,3361.0,335.11818794156596,212.0,14848.0,True
8982,95,550.0,286.12124019585303,859.0,17659.0,True
9473,72,263.0,150.8095629433892,339.0,17947.0,True
6874,196,4366.0,187.00538748269153,474.0,13845.0,True
8343,107,2271.0,177.7401268580198,209.0,15942.0,True
9499,109,333.0,203.8300061420259,232.0,17886.0,True
8788,153,1385.0,294.5601239839569,354.0,16835.0,True
5028,178,8342.0,268.3593731349087,287.0,9878.0,True
7761,44,3285.0,342.4908865521799,163.0,14935.0,True
7637,181,2742.0,172.47105078221028,875.0,15479.0,True
9661,90,200.0,165.7523376005949,142.0,18023.0,True
8034,63,2551.0,329.77451710799636,467.0,15674.0,True
9488,28,450.0,162.37520590459525,145.0,17777.0,True
8534,88,2020.0,394.97282123604623,119.0,16217.0,True
9510,13,230.0,154.5590311102092,341.0,18012.0,True
5159,96,8225.0,146.0163565306329,139.0,10017.0,True
8644,134,1860.0,174.9551480059903,131.0,16383.0,True
9509,149,240.0,137.36310316429345,336.0,18004.0,True
7656,24,3277.0,263.5409865474135,334.0,14967.0,True
5295,55,7677.0,354.69745163280606,375.0,10568.0,True
9167,101,293.0,171.7912256309343,862.0,17956.0,True
9584,66,265.0,135.62716530784704,202.0,17986.0,True
9157,80,815.0,118.46169930231869,361.0,17437.0,True
7324,9,3573.0,196.5079579628428,582.0,14680.0,True
9064,165,903.0,225.0351235363034,408.0,17351.0,True
5871,135,6534.0,308.79128016418707,260.0,11723.0,True
8134,192,2550.0,267.12326877588754,309.0,15711.0,True
8592,59,1744.0,322.882941712488,337.0,16517.0,True
7128,31,4012.0,332.7405287899303,446.0,14256.0,True
9196,189,886.0,179.60853210101837,257.0,17387.0,True
9531,154,195.0,118.71087070789007,373.0,18079.0,True
9607,169,107.0,76.54814590239718,373.0,18185.0,True
9112,69,498.0,247.65303779758787,792.0,17794.0,True
9367,146,578.0,173.68032041879758,305.0,17715.0,True
9307,132,593.0,167.60009194713834,372.0,17701.0,True
7758,19,2888.0,451.03895202472336,638.0,15408.0,True
9753,32,82.0,67.3850992320976,181.0,18215.0,True
8485,26,1932.0,208.54886859478168,364.0,16368.0,True
9293,97,681.0,185.14153016469825,313.0,17621.0,True
8067,171,2077.0,295.97331702384247,957.0,16227.0,True
6196,183,5945.0,238.14733350606744,255.0,12359.0,True
8749,51,1494.0,248.0618217216742,404.0,16811.0,True
9308,92,584.0,172.8072687324101,393.0,17722.0,True
7790,20,2892.0,317.66975735880067,587.0,15417.0,True
5848,39,6754.0,312.9001348576341,161.0,11557.0,True
8408,180,2208.0,212.00777424307637,261.0,16110.0,True
9400,42,419.0,116.99661962396286,419.0,17901.0,True
7336,86,3354.0,435.49390752812087,859.0,14970.0,True
9698,75,210.0,69.28992807575679,189.0,18119.0,True
8973,179,1369.0,260.5287140531643,170.0,16961.0,True
9416,110,427.0,124.38090329049098,395.0,17906.0,True
8999,133,1116.0,290.8394642763253,388.0,17218.0,True
9305,193,577.0,148.96302579234919,432.0,17758.0,True
9538,64,446.0,176.00906782964856,174.0,17889.0,True
9481,85,250.0,106.44024956741455,464.0,18085.0,True
8139,123,2723.0,244.8528501585074,207.0,15614.0,True
9610,143,229.0,96.6015394273912,290.0,18109.0,True
9275,174,672.0,203.94501284336715,402.0,17667.0,True
7799,58,3243.0,262.58383878610385,260.0,15097.0,True
9306,36,667.0,139.2103334513287,347.0,17674.0,True
6914,158,4352.0,311.82182366053325,542.0,13990.0,True
9419,61,631.0,222.43654280673792,196.0,17713.0,True
7511,12,3776.0,213.4736239846292,158.0,14572.0,True
9662,15,266.0,132.9766923345744,200.0,18082.0,True
9341,199,549.0,111.67598745704777,433.0,17802.0,True
9450,71,368.0,197.24396002982965,427.0,17992.0,True
8135,18,2389.0,217.39182325722504,581.0,15984.0,True
9259,37,770.0,274.6055957848976,374.0,17610.0,True
9547,41,300.0,186.30733000126995,342.0,18081.0,True
7598,104,3612.0,286.24276100093743,214.0,14770.0,True
9690,94,313.0,233.70240128101716,144.0,18069.0,True
9408,65,467.0,189.7756136281298,421.0,17916.0,True
9685,83,202.0,125.59436808762368,264.0,18182.0,True
8138,4,2622.0,255.60420845791248,359.0,15765.0,True
9725,57,270.0,146.95926672302988,147.0,18118.0,True
9615,91,230.0,99.64196558148204,328.0,18158.0,True
9353,3,408.0,218.83038804082057,596.0,17981.0,True
9071,117,849.0,292.6272284028362,591.0,17541.0,True
9533,140,323.0,181.45470005941309,360.0,18068.0,True
9625,147,230.0,113.04847937754059,325.0,18161.0,True
9705,163,117.0,112.85226679874098,333.0,18274.0,True
9202,130,763.0,229.9937452140903,487.0,17629.0,True
9561,122,357.0,148.4955119648036,280.0,18037.0,True
8779,88,1436.0,304.4201916969921,494.0,16958.0,True
5112,33,8222.0,382.52144785079054,412.0,10173.0,True
8080,43,2625.0,264.2258031648119,470.0,15771.0,True
9346,136,647.0,271.11867891582807,374.0,17750.0,True
8815,60,868.0,183.3399249208891,1003.0,17531.0,True
8987,46,1004.0,297.49655358352055,590.0,17398.0,True
9383,129,422.0,251.70276147719443,541.0,17981.0,True
9621,131,249.0,139.20475377227152,321.0,18155.0,True
9678,151,142.0,91.8148217491793,363.0,18265.0,True
8914,76,1282.0,337.72822656091773,435.0,17125.0,True
9286,118,907.0,214.3427813104248,217.0,17504.0,True
9831,145,9.0,21.171107255519413,239.0,18404.0,True
9009,100,1310.0,200.4311089745721,248.0,17106.0,True
8797,29,1556.0,327.7493239466043,356.0,16860.0,True
7916,111,3275.0,166.5927402998934,105.0,15145.0,True
8781,106,1429.0,200.30782020782885,519.0,16992.0,True
8283,113,2494.0,331.5432587708184,275.0,15927.0,True
9378,87,804.0,331.4514668682432,187.0,17622.0,True
9165,139,1059.0,262.0141139385171,277.0,17368.0,True
8420,141,2143.0,191.5916034290318,415.0,16286.0,True
9723,120,311.0,181.6386746120454,150.0,18119.0,True
9155,144,943.0,177.7037934514816,414.0,17488.0,True
9421,38,290.0,169.92781538651903,619.0,18141.0,True
8378,45,2395.0,421.6115965138569,232.0,16040.0,True
9636,150,438.0,144.08345793717052,148.0,17998.0,True
8546,182,1920.0,214.11645439522707,404.0,16517.0,True
2735,44,12782.0,353.1932014746826,445.0,5656.0,True
7677,148,3481.0,162.61502616986198,305.0,14966.0,True
9703,172,344.0,185.2745443993572,168.0,18106.0,True
4817,30,9151.0,430.35461081857915,168.0,9301.0,True
9326,103,434.0,196.44209460142324,673.0,18020.0,True
6894,142,4652.0,224.4845402789208,398.0,13808.0,True
4356,108,9777.0,348.2640077710534,427.0,8688.0,True
8450,127,2053.0,351.6632722466294,477.0,16413.0,True
9577,14,598.0,206.70994939303117,91.0,17869.0,True
9706,11,258.0,155.6692444729607,264.0,18210.0,True
5427,82,7697.0,181.6015284413374,308.0,10772.0,True
7905,98,2926.0,502.9472116803221,535.0,15544.0,True
8718,184,1905.0,329.7531962025999,199.0,16569.0,True
8576,112,2138.0,185.00419482670725,182.0,16340.0,True
8733,197,1849.0,225.77545621678027,239.0,16629.0,True
9287,105,1064.0,175.60672747151133,127.0,17416.0,True
7519,161,3871.0,174.94608097513037,189.0,14609.0,True
8214,0,2606.0,195.64388145120517,341.0,15875.0,True
5875,8,6787.0,277.5792162443231,227.0,11694.0,True
9867,101,51.0,42.90584942244716,198.0,18432.0,True
9608,35,325.0,140.68750707010213,342.0,18159.0,True
9175,168,1005.0,269.075830838555,380.0,17484.0,True
7744,2,3508.0,252.2013500195985,239.0,14982.0,True
8621,17,1735.0,126.4075946138558,533.0,16759.0,True
9677,124,297.0,201.1317461572121,304.0,18205.0,True
9294,114,287.0,117.38087900936905,908.0,18218.0,True
8275,116,2505.0,256.01593538192367,354.0,16000.0,True
9230,155,978.0,305.90166016817074,336.0,17532.0,True
8857,77,1520.0,309.48930989292,389.0,16992.0,True
6926,128,4627.0,222.50574768437224,413.0,13887.0,True
9412,16,720.0,244.86577093117543,292.0,17800.0,True
8818,74,1283.0,258.2275268856842,706.0,17237.0,True
9722,7,283.0,155.0280483649562,271.0,18238.0,True
9197,1,899.0,157.41663965983903,494.0,17624.0,True
9434,9,708.0,280.64999749646864,281.0,17822.0,True
9671,23,461.0,231.66123061575655,179.0,18072.0,True
9727,126,217.0,172.3917817089657,343.0,18317.0,True
9195,47,1182.0,406.0274931841184,223.0,17352.0,True
9507,177,644.0,205.62168901097783,226.0,17892.0,True
6192,70,6214.0,100.97950779165602,224.0,12322.0,True
9778,63,181.0,174.2567672055169,290.0,18362.0,True
9174,64,1176.0,284.79089763744287,268.0,17370.0,True
9643,137,571.0,131.2229348837028,119.0,17976.0,True
5796,191,6944.0,203.4852887815209,321.0,11604.0,True
8579,107,1949.0,228.65789060239544,445.0,16607.0,True
9447,10,526.0,212.50294041231928,471.0,18032.0,True
9164,156,1207.0,139.52008405885613,265.0,17351.0,True
327,55,17172.0,206.23122185194507,628.0,1387.0,True
6129,110,6337.0,412.7718748166801,259.0,12223.0,True
6612,187,5155.0,377.40375988568553,518.0,13405.0,True
8731,84,1881.0,191.35907393521742,292.0,16680.0,True
9756,42,156.0,99.32644585646568,373.0,18411.0,True
8328,62,2520.0,237.58179350052023,334.0,16047.0,True
8787,164,1894.0,306.4130426545276,198.0,16678.0,True
7239,149,4164.0,255.6582291169561,434.0,14409.0,True
9761,167,416.0,194.43436116267503,118.0,18161.0,True
9030,81,1228.0,355.1103315133441,460.0,17349.0,True
8827,32,1932.0,367.17774952718116,100.0,16646.0,True
9763,26,137.0,84.21159371554909,398.0,18443.0,True
8384,166,2448.0,259.7702579839424,319.0,16133.0,True
9779,49,295.0,145.27128624176976,214.0,18286.0,True
6441,43,5551.0,251.76267709451218,447.0,13032.0,True
9736,34,396.0,255.31639235943464,194.0,18188.0,True
9658,134,205.0,123.7348870253113,503.0,18383.0,True
6719,13,5404.0,197.64535484438028,123.0,13191.0,True
9739,50,227.0,153.82646342141555,380.0,18376.0,True
9121,90,982.0,214.7583954788743,601.0,17622.0,True
8763,185,1790.0,302.10243060842845,387.0,16816.0,True
9089,51,1212.0,347.91264488020323,422.0,17394.0,True
7479,53,3867.0,258.9398203019732,367.0,14741.0,True
9663,160,352.0,213.50731952975678,377.0,18261.0,True
6613,153,5557.0,220.5219894313377,171.0,13059.0,True
9181,157,1171.0,169.6818215300418,338.0,17446.0,True
6663,54,5332.0,204.02464277600996,319.0,13286.0,True
9234,75,856.0,141.48578570401241,562.0,17762.0,True
2567,138,13370.0,259.77139788798473,330.0,5250.0,True
9843,198,287.0,126.03858647259365,136.0,18336.0,True
8802,19,1682.0,335.63792578550675,431.0,16944.0,True
9540,68,371.0,175.24880525360754,533.0,18255.0,True
9474,178,648.0,146.0616136909596,375.0,17984.0,True
7629,5,3611.0,165.43702686515573,429.0,15025.0,True
7601,188,3762.0,202.98087672050661,309.0,14876.0,True
4519,194,9619.0,294.4489567322019,450.0,9029.0,True
5977,92,6790.0,287.699425207674,184.0,11858.0,True
9160,22,1208.0,172.54158902339984,363.0,17442.0,True
9472,28,274.0,104.66057835822583,773.0,18378.0,True
8046,56,3186.0,390.17307695002296,241.0,15466.0,True
9124,154,1263.0,228.60657552936948,370.0,17393.0,True
9403,94,888.0,332.3596124546144,285.0,17771.0,True
9824,97,230.0,136.269296971297,283.0,18431.0,True
5272,96,8150.0,376.01454384322994,383.0,10512.0,True
9788,154,134.0,87.85253103828643,444.0,18531.0,True
8545,125,1782.0,419.2570104353773,782.0,16890.0,True
9580,132,660.0,279.7470294273004,232.0,18012.0,True
9633,6,234.0,188.6969240719569,591.0,18439.0,True
9622,176,412.0,221.9205721675786,428.0,18262.0,True
9585,118,694.0,287.6244874503159,192.0,17981.0,True
7265,76,4430.0,403.2475504228446,241.0,14245.0,True
9741,78,415.0,188.23534585820676,275.0,18274.0,True
9708,181,264.0,94.34554943467839,478.0,18426.0,True
9854,88,329.0,54.12094250664656,143.0,18361.0,True
8774,109,1836.0,128.74591111957406,399.0,16855.0,True
7923,38,3415.0,306.0076391041469,232.0,15277.0,True
9426,40,806.0,209.07392225180854,358.0,17886.0,True
9818,24,305.0,177.1109657970222,250.0,18390.0,True
9866,158,118.0,121.90227357453757,344.0,18578.0,True
9484,162,653.0,294.20310107782507,414.0,18043.0,True
9494,60,576.0,154.46947243017692,475.0,18120.0,True
9882,0,82.0,70.07227755283299,357.0,18615.0,True
7960,27,3010.0,227.6106964194491,587.0,15694.0,True
9746,183,459.0,96.20850041344261,230.0,18246.0,True
8925,41,1664.0,386.5623757006586,338.0,17042.0,True
9816,159,234.0,137.62994462799293,347.0,18475.0,True
9603,79,736.0,229.14361017725224,167.0,17973.0,True
7710,80,3791.0,180.10642003449266,224.0,14921.0,True
9809,123,189.0,105.50894096349919,413.0,18525.0,True
4128,52,10413.0,251.73636532315194,479.0,8302.0,True
9901,193,268.0,149.12471327582156,158.0,18452.0,True
8669,3,2332.0,164.52182008515032,103.0,16395.0,True
9942,14,185.0,87.27225530945113,164.0,18550.0,True
9875,171,269.0,112.01459021060978,227.0,18474.0,True
9285,95,943.0,356.22879885807106,517.0,17801.0,True
8806,172,1755.0,219.69020135305433,473.0,16991.0,True
9998,7,82.0,38.80336489713029,193.0,18665.0,True
9937,117,114.0,41.37515930132725,275.0,18637.0,True
7171,115,4712.0,256.3917777183727,180.0,14043.0,True
6277,196,6246.0,218.82277954958525,230.0,12509.0,True
7385,195,4329.0,175.53151324793936,229.0,14427.0,True
9813,22,330.0,190.3042958398489,307.0,18426.0,True
9862,20,278.0,155.1100015022691,256.0,18482.0,True
7379,179,4293.0,390.6664117983307,277.0,14473.0,True
7887,66,3189.0,384.1042560957255,591.0,15578.0,True
9581,190,466.0,185.41678570016495,519.0,18302.0,True
7689,139,3893.0,230.45136307536538,202.0,14877.0,True
7025,25,4788.0,180.89166109675512,336.0,13982.0,True
9692,142,467.0,101.19737392589536,386.0,18313.0,True
9309,161,887.0,177.10946024261133,564.0,17894.0,True
9492,99,914.0,335.83574814556,227.0,17867.0,True
9668,4,443.0,119.8092676041985,452.0,18340.0,True
9529,97,914.0,196.42656613849886,164.0,17869.0,True
7995,21,2816.0,240.46179528958356,814.0,15970.0,True
7204,84,4549.0,265.85043940960736,306.0,14237.0,True
8239,188,2757.0,265.3043686541533,456.0,16030.0,True
7848,78,3502.0,255.18056105334398,374.0,15287.0,True
9743,80,364.0,215.7325062020023,421.0,18426.0,True
9666,61,290.0,136.63660915249963,620.0,18506.0,True
6569,72,5749.0,277.75479744227613,236.0,13051.0,True
9879,31,225.0,136.23614651054277,340.0,18589.0,True
9520,58,717.0,159.9092115141221,405.0,18098.0,True
9440,89,598.0,298.23508618255363,667.0,18217.0,True
8585,147,2406.0,259.7403546074877,237.0,16410.0,True
9495,46,745.0,271.4400643871141,425.0,18073.0,True
9229,12,1538.0,385.40390359530966,92.0,17287.0,True
9340,143,1172.0,165.6434759661599,288.0,17657.0,True
9299,151,1035.0,207.03921305304542,479.0,17795.0,True
8558,119,2604.0,278.8203938700514,92.0,16228.0,True
9135,169,1523.0,293.41594217786394,264.0,17309.0,True
9150,88,988.0,218.90584808673714,777.0,17845.0,True
9700,126,114.0,74.93293554118036,786.0,18721.0,True
8348,102,2751.0,523.4629916653904,348.0,16086.0,True
8931,146,1900.0,217.8933604013589,226.0,16939.0,True
6068,142,6826.0,458.99805995897214,161.0,12014.0,True
9932,18,364.0,130.66434994595366,127.0,18478.0,True
9619,175,415.0,208.85221032359735,600.0,18433.0,True
9962,112,227.0,161.82346806994636,196.0,18623.0,True
9332,39,1276.0,295.1805978339866,224.0,17581.0,True
9940,17,159.0,57.30134056973097,328.0,18699.0,True
3935,71,11081.0,188.52148495866282,376.0,7777.0,True
9674,130,270.0,151.6359325051586,691.0,18589.0,True
7939,48,3492.0,194.88674044839715,291.0,15367.0,True
9430,24,999.0,306.13799480846797,325.0,17863.0,True
9734,74,776.0,331.871992149314,100.0,18088.0,True
9783,170,522.0,211.90207207916026,269.0,18344.0,True
9943,145,182.0,96.76533704713103,303.0,18691.0,True
8995,49,1852.0,186.26445761516248,198.0,17022.0,True
7837,100,3685.0,411.2810222201828,297.0,15193.0,True
9255,11,1149.0,152.09364088701776,501.0,17729.0,True
9159,150,1605.0,211.4251960482553,197.0,17275.0,True
9873,165,544.0,219.91792124535613,91.0,18336.0,True
9653,51,217.0,129.07512431623508,792.0,18665.0,True
7951,148,3020.0,413.8536561591322,777.0,15863.0,True
7626,171,3669.0,215.37761041429823,622.0,15214.0,True
4222,44,10355.0,422.8187777863565,502.0,8530.0,True
9549,77,755.0,278.4463757697734,391.0,18130.0,True
9439,57,1093.0,257.374137745897,254.0,17803.0,True
7524,96,4251.0,152.53581928464806,223.0,14650.0,True
8537,180,2254.0,207.7289626714607,550.0,16651.0,True
8883,187,2034.0,222.7492741643818,232.0,16881.0,True
8918,70,1878.0,130.21804558538378,343.0,17038.0,True
9511,152,995.0,305.13349967510425,250.0,17922.0,True
9623,185,99.0,37.155068850202724,984.0,18819.0,True
9830,115,454.0,198.54352929906605,301.0,18466.0,True
6859,118,5170.0,251.2473707655661,415.0,13751.0,True
9939,65,314.0,154.16186936744293,242.0,18607.0,True
8557,36,2360.0,280.88528716234964,427.0,16562.0,True
8054,72,3260.0,255.4886062238403,425.0,15662.0,True
9371,98,1261.0,223.5874544569873,246.0,17661.0,True
8836,125,1851.0,372.22189791857346,513.0,17072.0,True
9785,173,491.0,224.25480957842768,349.0,18433.0,True
9254,131,1414.0,202.29799891539213,286.0,17513.0,True
8955,182,1843.0,151.0237731072874,327.0,17084.0,True
9770,40,446.0,202.2035881608142,427.0,18483.0,True
8639,38,2215.0,399.4087856093573,470.0,16716.0,True
9909,46,221.0,141.7402760059423,393.0,18710.0,True
8143,194,3024.0,212.69932970394854,497.0,15908.0,True
9757,199,360.0,223.6076788195057,534.0,18572.0,True
8001,139,3564.0,219.7678463415411,204.0,15370.0,True
9717,47,547.0,251.09923905963902,429.0,18389.0,True
8992,94,1638.0,181.57678914649762,483.0,17301.0,True
9458,67,597.0,337.05946639994715,764.0,18344.0,True
9654,111,691.0,195.1718234962203,378.0,18251.0,True
9410,135,1255.0,333.3782639344149,185.0,17687.0,True
9640,181,935.0,169.96525157606524,153.0,18009.0,True
9780,25,660.0,275.7298961035011,222.0,18295.0,True
9767,188,520.0,200.87955102627953,390.0,18439.0,True
9794,59,441.0,144.04290767371955,421.0,18518.0,True
6094,137,6877.0,366.2396795553651,184.0,12083.0,True
9313,37,981.0,356.02318365338255,650.0,17983.0,True
9918,55,258.0,190.4580368920684,380.0,18706.0,True
9902,86,263.0,136.30846312561528,404.0,18701.0,True
9941,134,227.0,111.24676873461502,362.0,18739.0,True
9817,85,175.0,109.4675022696634,661.0,18793.0,True
9981,138,201.0,97.0769959689819,332.0,18771.0,True
6802,9,5207.0,249.44814145360374,553.0,13765.0,True
8725,20,2162.0,281.2990186301667,431.0,16811.0,True
9031,83,1883.0,312.02686483110733,201.0,17092.0,True
9876,1,296.0,190.98758596849044,433.0,18680.0,True
9921,172,370.0,111.30024772896962,276.0,18608.0,True
8840,16,2268.0,295.352648600943,144.0,16715.0,True
8706,30,2421.0,183.429318885388,217.0,16566.0,True
9258,31,1451.0,179.44196200194068,302.0,17536.0,True
6198,147,6500.0,274.4453801755519,379.0,12491.0,True
9665,133,870.0,225.65208847787625,237.0,18122.0,True
7997,162,3238.0,354.1135389277567,597.0,15755.0,True
9449,185,1142.0,277.0357093355769,289.0,17854.0,True
9637,158,935.0,147.93025584281972,211.0,18062.0,True
6238,99,6119.0,310.17220565249517,680.0,12879.0,True
9040,144,1240.0,211.65898910287092,859.0,17764.0,True
5515,174,7476.0,190.32491243405286,865.0,11530.0,True
9273,123,933.0,171.1014016254954,811.0,18075.0,True
9522,197,821.0,197.4213111030831,493.0,18188.0,True
9452,122,1184.0,122.92667185869702,258.0,17826.0,True
9190,177,1535.0,283.68201275784475,357.0,17477.0,True
9895,183,496.0,203.0122386545725,234.0,18516.0,True
9769,82,719.0,186.61805215442746,242.0,18296.0,True
9860,92,527.0,280.3428616634929,265.0,18489.0,True
2948,102,13165.0,294.59582522933283,198.0,5853.0,True
8866,192,2165.0,308.55539929810107,231.0,16853.0,True
6423,8,6037.0,311.17751449082414,429.0,12981.0,True
9267,14,1487.0,289.1758890211818,283.0,17532.0,True
7765,142,3368.0,312.95322690855124,870.0,15651.0,True
9105,89,1564.0,235.79523475348785,460.0,17455.0,True
8647,68,2576.0,232.13288110672943,191.0,16445.0,True
9057,141,1807.0,246.3419889279654,282.0,17215.0,True
9861,57,479.0,210.09404958860094,320.0,18544.0,True
4976,175,8908.0,190.988287804379,642.0,10117.0,True
9163,73,1685.0,246.25334942562637,260.0,17343.0,True
9800,131,241.0,183.6092831530214,682.0,18788.0,True
9480,7,1202.0,241.14251833009348,212.0,17828.0,True
9239,159,1500.0,278.051930988622,326.0,17534.0,True
4437,119,10298.0,209.24079650202611,312.0,8737.0,True
9924,3,482.0,99.22765946981501,220.0,18553.0,True
9448,56,970.0,154.28426009089515,501.0,18065.0,True
9418,51,1088.0,215.19251997129348,437.0,17949.0,True
5142,152,8696.0,166.77250552402052,509.0,10342.0,True
6506,136,5759.0,209.49631904685182,604.0,13286.0,True
9911,139,328.0,119.14170875012891,398.0,18717.0,True
9617,70,341.0,115.52948725743724,872.0,18704.0,True
6132,189,6517.0,251.50208675458984,558.0,12529.0,True
9186,176,1443.0,246.22909540281523,490.0,17605.0,True
9920,4,476.0,222.8982078069876,244.0,18574.0,True
9068,101,1336.0,374.6641540265475,770.0,17717.0,True
9951,106,222.0,108.08724572651337,423.0,18831.0,True
9498,151,496.0,150.43944059443268,905.0,18558.0,True
7061,162,5217.0,310.6597690242075,135.0,13838.0,True
7903,193,3727.0,200.14741547103438,324.0,15329.0,True
9587,87,1109.0,295.9773830593912,157.0,17947.0,True
9269,135,1643.0,298.5142867571413,163.0,17414.0,True
9316,35,1467.0,276.06007655335054,251.0,17590.0,True
9956,137,452.0,270.04429496914645,187.0,18606.0,True
9516,191,1195.0,147.17922094882505,185.0,17863.0,True
6689,55,5783.0,198.7359426557527,258.0,13276.0,True
9620,130,1092.0,236.22319042611952,134.0,17968.0,True
9852,184,418.0,232.06573736292353,428.0,18644.0,True
7242,188,4690.0,155.61207749338317,396.0,14377.0,True
8572,117,2733.0,287.132896872245,186.0,16336.0,True
9923,91,174.0,157.5204177181999,564.0,18897.0,True
9786,97,74.0,87.47338696833766,918.0,19002.0,True
9967,165,496.0,216.09414355907344,151.0,18581.0,True
6470,28,6215.0,485.54635916512035,232.0,12864.0,True
7441,161,4195.0,214.66746915591358,582.0,14887.0,True
2892,90,13179.0,374.1102687081237,370.0,5920.0,True
9804,104,361.0,169.81537249829847,634.0,18741.0,True
8041,79,3506.0,253.95935961483906,377.0,15596.0,True
8991,13,1913.0,309.7801831268349,379.0,17193.0,True
9517,145,1089.0,154.86742798387772,333.0,18017.0,True
9667,23,488.0,219.97905025376983,732.0,18618.0,True
9740,93,838.0,350.3932057617832,270.0,18268.0,True
7086,109,5040.0,269.0883602149812,330.0,14067.0,True
7440,125,4482.0,241.35293541283315,321.0,14626.0,True
8762,129,2340.0,197.41514751850266,341.0,16769.0,True
9948,15,443.0,181.845071333875,268.0,18666.0,True
7924,159,3835.0,219.607099179188,230.0,15275.0,True
9815,103,405.0,218.86400527151218,580.0,18706.0,True
9695,164,394.0,145.16819078670844,791.0,18719.0,True
6764,76,5279.0,363.60985507019024,693.0,13835.0,True
9605,110,678.0,156.80610939785618,629.0,18439.0,True
8548,58,2492.0,260.60982425091333,512.0,16629.0,True
6638,59,5829.0,309.60484364052763,370.0,13296.0,True
9954,111,464.0,211.243854686045,250.0,18668.0,True
9849,107,699.0,134.85111954814397,223.0,18434.0,True
9986,105,294.0,169.43339770220948,389.0,18841.0,True
9609,120,555.0,355.2773719526453,763.0,18581.0,True
9874,60,584.0,127.56905875146798,312.0,18558.0,True
9127,128,1831.0,247.63746659159722,285.0,17313.0,True
9050,3,1977.0,181.99766014837277,250.0,17168.0,True
9028,199,1964.0,420.34663483231657,295.0,17182.0,True
9319,21,1632.0,316.99923230570744,172.0,17514.0,True
6804,39,5398.0,239.04924639702756,528.0,13748.0,True
7322,12,4857.0,302.5785196894287,194.0,14291.0,True
6378,136,6342.0,281.25039570489844,344.0,12806.0,True
8425,163,3003.0,223.1127068384643,261.0,16145.0,True
8520,193,2850.0,279.380220337326,228.0,16301.0,True
7003,49,5351.0,345.1709080205548,195.0,13800.0,True
9974,187,410.0,229.3056840530382,307.0,18742.0,True
9579,63,1084.0,129.78274778835146,288.0,18068.0,True
8743,78,2439.0,172.49913254690642,313.0,16713.0,True
9289,155,1175.0,336.61877725772376,686.0,17978.0,True
9343,170,1520.0,158.2943804892477,262.0,17633.0,True
7455,137,4596.0,301.40740863541544,222.0,14561.0,True
9975,29,270.0,148.50112482895497,452.0,18888.0,True
9726,10,793.0,218.00457503626097,392.0,18366.0,True
9402,187,1433.0,257.413081769884,249.0,17735.0,True
1602,94,15627.0,215.9693616926898,262.0,3550.0,True
8651,66,2573.0,396.3113768047125,349.0,16605.0,True
8331,137,3175.0,304.4990924528819,287.0,16007.0,True
9733,150,937.0,287.591616933324,271.0,18255.0,True
6855,109,5707.0,202.93865070242015,159.0,13487.0,True
9969,124,247.0,101.45247242504847,514.0,18947.0,True
9819,37,459.0,149.3902009062989,594.0,18736.0,True
9632,61,1161.0,242.5331398899538,189.0,18035.0,True
9415,156,1351.0,329.14098864338416,336.0,17847.0,True
4138,48,10871.0,350.63022870381315,490.0,8327.0,True
597,90,17412.0,211.40255414734986,486.0,1786.0,True
7866,117,3968.0,168.21404480489755,290.0,15231.0,True
8959,146,1939.0,292.53918350610763,496.0,17260.0,True
8340,46,3001.0,236.47127653784253,469.0,16199.0,True
4079,4,10350.0,300.80741861503634,1133.0,8851.0,True
9702,154,368.0,205.80040296786922,897.0,18834.0,True
9887,64,690.0,283.5070242660176,247.0,18515.0,True
9539,162,1283.0,393.25006764872126,201.0,17923.0,True
9851,36,464.0,171.87163167674447,526.0,18742.0,True
7716,93,3461.0,407.13326857516654,1043.0,15745.0,True
9751,43,358.0,192.53326906405277,824.0,18849.0,True
9322,195,1460.0,309.471047020467,406.0,17750.0,True
7798,79,4157.0,282.65214839728964,218.0,15054.0,True
9612,31,1011.0,261.7148632027343,380.0,18201.0,True
7841,102,3407.0,317.9472414362073,907.0,15809.0,True
9592,108,1117.0,350.2141814241203,304.0,18099.0,True
9244,18,1735.0,254.88057349766513,269.0,17483.0,True
9657,127,961.0,162.18106085488748,380.0,18259.0,True
6770,140,5771.0,286.6916218449245,293.0,13450.0,True
9886,16,481.0,179.72969030513406,483.0,18746.0,True
9964,182,684.0,186.94159946300667,119.0,18547.0,True
7491,148,4524.0,240.31753256719128,321.0,14708.0,True
8846,144,2330.0,375.82872980661574,321.0,16903.0,True
6539,116,6063.0,257.30448010393553,416.0,13172.0,True
9968,47,476.0,165.1589466201259,327.0,18759.0,True
535,152,17790.0,272.2783920416589,256.0,1447.0,True
9223,183,1838.0,237.0180436937802,208.0,17399.0,True
9927,197,650.0,261.6831995527271,245.0,18587.0,True
6367,68,6426.0,226.76545890081232,367.0,12813.0,True
8189,177,2868.0,306.192068701322,893.0,16373.0,True
6242,119,6668.0,240.35516014100082,368.0,12576.0,True
6864,138,5700.0,394.12480934659607,199.0,13545.0,True
9679,84,983.0,199.1582807703454,358.0,18262.0,True
6989,63,5447.0,163.95849913319145,216.0,13799.0,True
9903,179,813.0,267.3956296788025,139.0,18436.0,True
9838,33,327.0,170.45491623179456,740.0,18923.0,True
7651,131,4256.0,126.16243838288793,366.0,14995.0,True
9950,88,105.0,58.823548403041336,743.0,19148.0,True
9247,134,1274.0,335.4243449572988,771.0,17987.0,True
9822,95,792.0,336.7597289613985,324.0,18470.0,True
7545,89,4544.0,315.2523019584532,266.0,14727.0,True
9627,114,634.0,385.84628551105004,802.0,18641.0,True
9401,165,1483.0,358.7267950429584,307.0,17793.0,True
9205,30,1569.0,314.7972011361466,556.0,17709.0,True
8311,20,3149.0,384.3559169708602,437.0,16133.0,True
6591,42,6153.0,442.7111993376687,281.0,13129.0,True
8798,52,2459.0,323.24064986517755,323.0,16827.0,True
9082,135,2119.0,290.53765057026794,207.0,17168.0,True
7579,73,4461.0,195.40034706021018,306.0,14826.0,True
9997,35,457.0,203.2458539554946,360.0,18831.0,True
9992,77,642.0,259.72931246768815,191.0,18658.0,True
9898,169,777.0,373.6866713884864,234.0,18524.0,True
9017,17,2068.0,402.22565539092676,362.0,17234.0,True
9634,74,655.0,191.77802671206126,802.0,18651.0,True
8199,56,3124.0,353.4930696004757,672.0,16183.0,True
9483,0,1455.0,208.69229738927862,228.0,17853.0,True
6253,89,6519.0,339.22494522181637,568.0,12793.0,True
9271,133,1595.0,169.85818732044254,462.0,17720.0,True
9880,132,860.0,262.09677015454844,204.0,18460.0,True
8907,116,2394.0,166.56812809913987,248.0,16928.0,True
8415,14,3237.0,219.9797774573669,226.0,16086.0,True
9290,145,1803.0,194.28827691872655,222.0,17520.0,True
8302,25,3460.0,246.930217442178,183.0,15863.0,True
9437,41,861.0,288.2456867622291,919.0,18465.0,True
6788,143,5826.0,514.1531364639706,309.0,13502.0,True
7347,65,4862.0,443.1025156377708,342.0,14469.0,True
6201,87,6952.0,305.2561102305752,256.0,12379.0,True
8685,22,2643.0,337.9361953589695,379.0,16689.0,True
9775,27,463.0,268.0940372389558,806.0,18869.0,True
9193,109,1940.0,188.48922484329324,266.0,17394.0,True
9388,171,1714.0,334.34911719271395,164.0,17621.0,True
9965,81,599.0,290.73618800260425,309.0,18737.0,True
9232,113,1706.0,284.3669984218845,434.0,17633.0,True
7932,154,4019.0,244.18587119964843,263.0,15324.0,True
9845,163,579.0,308.0660324431652,559.0,18765.0,True
9999,42,281.0,181.89839975943292,592.0,19064.0,True
9982,188,415.0,199.89134458470394,487.0,18932.0,True
8374,134,3254.0,144.16007329750494,295.0,16094.0,True
9669,80,1200.0,313.9627918611969,260.0,18148.0,True
9961,9,556.0,237.00043599834183,367.0,18792.0,True
9624,44,808.0,293.72093897948923,706.0,18541.0,True
9626,176,1453.0,361.34645955478277,61.0,17899.0,True
9738,194,924.0,124.38311125756286,434.0,18429.0,True
3112,190,12847.0,272.2696361846021,585.0,6507.0,True
8115,29,3761.0,325.6011051139751,229.0,15594.0,True
7533,77,4681.0,354.73534687128904,236.0,14676.0,True
9683,6,1294.0,240.48557465652925,159.0,18069.0,True
9154,69,1971.0,309.12806681233917,321.0,17395.0,True
6990,103,5190.0,377.78450537530114,594.0,14177.0,True
8730,166,2347.0,343.61292602293855,639.0,17021.0,True
8354,167,3003.0,234.29692036489655,609.0,16365.0,True
9535,196,1355.0,270.6575368733474,302.0,18014.0,True
9709,50,401.0,166.5042125721712,1019.0,18968.0,True
5954,91,7330.0,326.41532805965085,412.0,12041.0,True
8675,170,2677.0,136.40801414955823,398.0,16695.0,True
5304,159,8708.0,384.34033106063424,452.0,10665.0,True
8810,62,2565.0,312.2658168187152,286.0,16811.0,True
6593,190,6182.0,288.6367237437563,343.0,13195.0,True
4769,16,9862.0,366.0103120895141,474.0,9517.0,True
9936,100,818.0,332.894777343118,201.0,18562.0,True
4665,92,10046.0,268.73724092869884,478.0,9334.0,True
9784,84,466.0,180.2765871177544,838.0,18915.0,True
8594,110,2998.0,258.91758202789396,203.0,16387.0,True
9971,2,368.0,227.18759083109703,582.0,19017.0,True
8964,85,2459.0,371.86604097158954,151.0,16926.0,True
9978,155,484.0,222.8059296458469,465.0,18903.0,True
9888,75,860.0,174.08331678699008,256.0,18527.0,True
8962,23,2267.0,429.70913692864656,349.0,17121.0,True
9970,127,631.0,204.9482842988482,326.0,18759.0,True
9656,196,898.0,260.7258727959489,614.0,18493.0,True
9629,66,1023.0,268.0749318146118,530.0,18371.0,True
3620,193,12386.0,275.4771632372865,209.0,7011.0,True
8843,0,2522.0,219.21790217172855,300.0,16877.0,True
7623,126,4594.0,279.1321256827088,216.0,14805.0,True
3616,93,12302.0,158.14486359144124,312.0,7097.0,True
9072,173,2302.0,229.94523975253662,147.0,17098.0,True
5339,162,8742.0,329.72628894806326,362.0,10662.0,True
9575,174,1213.0,175.63933012047673,422.0,18199.0,True
8564,142,3031.0,215.18082670879215,239.0,16382.0,True
9916,128,512.0,279.217180140958,579.0,18903.0,True
8954,196,2469.0,174.37392578192828,190.0,16946.0,True
5224,120,8989.0,317.2792090258916,409.0,10427.0,True
7405,60,4574.0,171.14833557984605,603.0,14842.0,True
9466,12,1193.0,280.57516747403525,633.0,18228.0,True
9910,147,902.0,220.16889011464502,201.0,18519.0,True
4549,99,10541.0,329.72673532503813,256.0,8880.0,True
9169,37,2062.0,355.57666360783014,263.0,17360.0,True
9652,141,1171.0,258.63418131259095,382.0,18252.0,True
6846,36,5808.0,425.4958038542599,305.0,13615.0,True
9061,48,2196.0,390.2479004333279,290.0,17227.0,True
9905,71,850.0,224.76694463927902,268.0,18573.0,True
5615,94,8163.0,314.37090583768037,353.0,11260.0,True
8613,11,2521.0,308.74336729250075,686.0,16903.0,True
7422,5,4952.0,347.7379842344606,207.0,14472.0,True
9033,129,2143.0,246.65756215177078,390.0,17283.0,True
9459,45,1254.0,227.8842999394765,591.0,18174.0,True
8584,178,2971.0,199.21019958532486,288.0,16461.0,True
8807,82,2667.0,89.3969515501257,245.0,16765.0,True
9576,192,1363.0,334.97369121155293,293.0,18071.0,True
9110,24,2264.0,257.109206120698,172.0,17174.0,True
9811,185,1100.0,251.6927493757758,226.0,18339.0,True
9628,70,1438.0,267.92215169479454,164.0,18003.0,True
8104,40,3692.0,228.3217893155839,417.0,15750.0,True
9574,104,1377.0,255.40144809031855,294.0,18069.0,True
9264,78,1729.0,237.39547076610737,471.0,17718.0,True
5393,152,8539.0,430.94490996247623,535.0,10919.0,True
8719,154,2714.0,324.332446999109,372.0,16744.0,True
8272,197,3643.0,348.5349182525034,174.0,15815.0,True
9146,58,2074.0,368.2304122367314,325.0,17385.0,True
9639,67,1507.0,382.760614796474,100.0,17952.0,True
9411,15,1595.0,338.9079777114472,358.0,17866.0,True
9469,47,1522.0,257.25483104180887,342.0,17939.0,True
9897,83,798.0,237.8891004686111,375.0,18663.0,True
9985,168,350.0,186.69777027090336,664.0,19114.0,True
7820,106,4263.0,148.82943463777045,331.0,15202.0,True
7621,199,4619.0,311.8860540341359,258.0,14847.0,True
9379,107,1494.0,335.2589779188451,538.0,17974.0,True
9601,179,1383.0,246.3601882812671,283.0,18087.0,True
9593,31,1523.0,258.7618208585173,151.0,17947.0,True
98,189,18905.0,182.3327624505878,366.0,566.0,True
9465,51,1005.0,182.05368705200962,878.0,18470.0,True
5966,42,7487.0,453.6136603421624,347.0,11989.0,True
7675,108,3968.0,284.0798093495778,851.0,15511.0,True
9839,110,756.0,406.654942823454,534.0,18725.0,True
4521,57,10494.0,306.36651244969687,408.0,8989.0,True
4464,7,10724.0,232.61085646152463,299.0,8760.0,True
9996,72,67.0,55.639966376214225,948.0,19418.0,True
3387,97,12863.0,477.05508000048815,231.0,6630.0,True
6731,126,6180.0,242.64655818542838,228.0,13315.0,True
8410,18,3027.0,403.1924303709943,618.0,16472.0,True
8395,160,3467.0,191.71707536890943,207.0,16034.0,True
9241,129,1955.0,319.55265506768734,337.0,17547.0,True
8648,98,2788.0,331.70095156731776,461.0,16716.0,True
9279,117,1698.0,437.485474068555,536.0,17808.0,True
9500,28,1568.0,157.22776232868978,284.0,17938.0,True
9131,112,2196.0,332.02960334297785,274.0,17312.0,True
8550,73,3043.0,371.83188612802576,346.0,16465.0,True
7397,140,5042.0,247.19961031781523,242.0,14467.0,True
9754,76,1256.0,167.2149254730001,222.0,18257.0,True
7977,167,4098.0,286.7097537460391,286.0,15419.0,True
4107,190,11613.0,419.15051173804477,120.0,7905.0,True
4964,15,9809.0,166.2999447731982,254.0,9710.0,True
8560,101,2831.0,235.3335161251975,552.0,16691.0,True
9731,133,1026.0,298.7024207717927,518.0,18500.0,True
9828,125,1190.0,252.9228674142318,184.0,18340.0,True
8646,35,3069.0,213.22016087621714,213.0,16467.0,True
9508,164,1603.0,175.52507445629698,269.0,17936.0,True
9850,165,1096.0,257.717684296499,231.0,18443.0,True
9335,147,1985.0,227.43133824739633,193.0,17556.0,True
9766,30,1227.0,261.4153590507871,267.0,18315.0,True
8474,50,2724.0,255.41529014425015,831.0,16820.0,True
9814,54,342.0,216.5976183534664,1082.0,19204.0,True
7657,63,4485.0,227.10285746667265,429.0,15062.0,True
8951,86,2512.0,277.02871484004305,282.0,17035.0,True
9759,157,1356.0,287.0684690291855,152.0,18192.0,True
9026,20,2259.0,233.70548913836484,402.0,17289.0,True
7476,33,4581.0,350.30517947460464,598.0,14967.0,True
9647,99,1253.0,296.15119122347704,434.0,18296.0,True
4503,0,10192.0,333.00731503823323,819.0,9358.0,True
5971,111,7458.0,194.55497981242624,440.0,12092.0,True
9417,135,1441.0,445.3504916404154,598.0,18109.0,True
8981,188,2250.0,491.6109255740419,504.0,17301.0,True
9915,38,998.0,183.49055279736797,229.0,18553.0,True
9973,148,913.0,239.6141483356239,204.0,18639.0,True
9963,64,763.0,265.51881788752377,362.0,18789.0,True
8055,150,3936.0,257.05351738885213,377.0,15617.0,True
8142,80,3953.0,173.40686475268805,190.0,15601.0,True
9429,2,1459.0,322.77192684894976,559.0,18097.0,True
6303,26,6664.0,222.69610670332398,561.0,12892.0,True
8462,79,3321.0,251.09484154716836,277.0,16235.0,True
9559,172,1617.0,204.79650936035608,186.0,17940.0,True
6398,173,6779.0,278.3211909549253,286.0,12778.0,True
9630,14,1539.0,300.18731367710376,177.0,18019.0,True
9693,161,1337.0,305.2900455610464,294.0,18221.0,True
9976,10,725.0,201.0547798033764,400.0,18836.0,True
9641,184,1227.0,351.8455046986836,480.0,18336.0,True
4513,159,10675.0,283.15087561352755,325.0,8891.0,True
9926,156,729.0,295.5757983002589,505.0,18842.0,True
4958,68,9860.0,225.51283706038984,265.0,9711.0,True
8876,34,2492.0,396.6368720322389,446.0,17086.0,True
7823,66,4285.0,429.8954440191839,418.0,15294.0,True
7927,105,4341.0,319.03131689494523,187.0,15242.0,True
7762,108,4577.0,195.11918735162476,237.0,15010.0,True
9397,181,2009.0,320.77972659414365,102.0,17582.0,True
9649,13,1253.0,201.64870872464434,472.0,18341.0,True
9248,146,1551.0,407.05716110373237,827.0,18045.0,True
2963,84,13270.0,322.77477413697477,640.0,6326.0,True
8842,95,2645.0,279.41167359959593,374.0,16951.0,True
8873,60,2701.0,245.50339123514848,263.0,16897.0,True
9805,137,1290.0,221.0599381197256,201.0,18310.0,True
8381,48,3590.0,286.7999526229445,198.0,16010.0,True
9670,8,1350.0,241.82581494889962,359.0,18250.0,True
9433,102,1804.0,282.4156181654128,257.0,17798.0,True
7054,183,5736.0,306.92136217787305,178.0,13867.0,True
8472,59,3334.0,340.65305997686295,287.0,16270.0,True
9697,88,1110.0,303.5829063989199,564.0,18494.0,True
9296,67,1892.0,408.05806130796725,400.0,17713.0,True
9928,3,221.0,152.08659804416942,1045.0,19387.0,True
9177,32,2124.0,182.1543621189029,381.0,17487.0,True
9368,62,1947.0,275.0415874872474,253.0,17664.0,True
9673,44,1501.0,365.64908959634204,215.0,18112.0,True
9311,120,1794.0,266.35949096656725,489.0,17820.0,True
8555,129,3194.0,280.66086523102183,293.0,16426.0,True
8899,134,2710.0,233.79103304326694,244.0,16910.0,True
9990,177,843.0,269.51617646681933,318.0,18781.0,True
8698,100,2982.0,191.1719087993948,311.0,16646.0,True
9604,81,1470.0,248.85813132808516,350.0,18158.0,True
4721,179,10281.0,427.64606826456037,387.0,9348.0,True
9380,197,2004.0,142.92986290046528,193.0,17631.0,True
4679,167,10371.0,275.7149607021091,380.0,9268.0,True
2290,69,14829.0,256.8572214248191,331.0,4812.0,True
2210,0,15117.0,315.0320195977222,193.0,4526.0,True
9687,116,1435.0,217.55587951024526,287.0,18208.0,True
9453,128,1570.0,210.89308845850968,507.0,18076.0,True
9835,136,790.0,247.8347940171804,675.0,18856.0,True
8595,158,3237.0,301.6277399504574,222.0,16409.0,True
4336,199,11184.0,310.50390117252414,249.0,8462.0,True
5333,9,8904.0,304.57908846085076,457.0,10742.0,True
9713,6,799.0,450.7857874101935,893.0,18848.0,True
8456,71,3502.0,185.40393343992628,202.0,16145.0,True
7569,124,4901.0,285.0322856683814,241.0,14747.0,True
4485,166,10133.0,265.94570965688393,1018.0,9515.0,True
7427,22,5051.0,102.21616937238767,310.0,14597.0,True
9823,119,1127.0,250.90035272429157,376.0,18522.0,True
9476,50,1668.0,299.83714367370146,371.0,17981.0,True
9550,108,1076.0,323.7778868162731,835.0,18574.0,True
8683,46,3024.0,263.05329170576294,318.0,16626.0,True
8279,126,3721.0,444.5969207263047,286.0,15934.0,True
2661,69,14315.0,234.31778703011432,248.0,5343.0,True
9675,86,1589.0,284.8845487823155,171.0,18069.0,True
5574,193,8627.0,422.47674489551986,227.0,11032.0,True
9515,27,1676.0,343.90303027867975,312.0,17988.0,True
8218,16,3850.0,261.35226274156065,277.0,15818.0,True
2923,61,13635.0,206.28398438305857,424.0,6034.0,True
7965,155,4379.0,330.5886627528329,177.0,15294.0,True
9955,5,523.0,211.11491948906328,731.0,19150.0,True
7306,168,5057.0,223.69805524123296,543.0,14617.0,True
7131,160,5597.0,347.82424658232316,265.0,14078.0,True
9870,12,1145.0,255.2468960793392,288.0,18531.0,True
9505,21,1834.0,211.26389677715176,185.0,17848.0,True
3997,74,11810.0,278.97576162596624,323.0,7873.0,True
9859,142,1065.0,253.40781013622245,396.0,18619.0,True
9827,191,1296.0,237.19203928115903,235.0,18388.0,True
9542,26,1687.0,361.8680740948268,272.0,17997.0,True
9793,144,1111.0,341.3446451155328,482.0,18575.0,True
8895,176,2611.0,275.04356618225853,419.0,17079.0,True
9027,108,2520.0,360.3320504907745,285.0,17172.0,True
9194,38,2310.0,156.55175041802238,255.0,17384.0,True
6792,52,6026.0,307.0381548603634,468.0,13668.0,True
9189,196,2437.0,306.4981704605892,143.0,17263.0,True
9363,1,1444.0,229.42196990080134,861.0,18260.0,True
8090,145,3940.0,351.1175410111222,450.0,15764.0,True
9952,98,1185.0,441.08049760369926,119.0,18529.0,True
6685,198,6467.0,162.634080705668,249.0,13253.0,True
9442,20,1707.0,179.38671323382437,460.0,18016.0,True
9591,96,1545.0,214.89716948878723,384.0,18178.0,True
8666,7,3125.0,336.4530476485148,313.0,16600.0,True
6680,179,6427.0,338.63810863663764,303.0,13299.0,True
7490,6,4985.0,171.17939163242647,356.0,14742.0,True
8267,99,3858.0,214.45847916136404,250.0,15869.0,True
7007,18,5792.0,226.3052544314471,315.0,13936.0,True
7327,132,5334.0,144.98251585480713,296.0,14398.0,True
9544,113,1521.0,255.21007416023497,489.0,18217.0,True
7828,184,4530.0,231.11703082252774,329.0,15208.0,True
8375,31,3680.0,214.07340856453243,259.0,16059.0,True
9914,80,699.0,169.22860397475574,718.0,19041.0,True
8249,131,3832.0,253.0454801993967,316.0,15910.0,True
9730,182,1536.0,209.81826774621618,227.0,18206.0,True
8131,169,4109.0,237.69877652893715,242.0,15635.0,True
8922,128,2803.0,185.8079996253939,242.0,16942.0,True
6818,130,6352.0,328.86388220707363,149.0,13393.0,True
8418,165,3741.0,278.5627007788322,135.0,16004.0,True
9935,115,327.0,178.82094074568963,1062.0,19420.0,True
8393,17,3520.0,270.1488065041371,402.0,16227.0,True
9872,53,458.0,326.5906783739227,1044.0,19289.0,True
5238,68,9276.0,215.11741553114152,428.0,10477.0,True
7737,124,4538.0,278.255903305916,486.0,15216.0,True
8861,149,2974.0,253.73336324325524,174.0,16780.0,True
9933,62,579.0,99.70663700399481,825.0,19177.0,True
6273,117,7198.0,324.06641005669405,289.0,12561.0,True
8920,2,2721.0,343.60204466739384,343.0,17040.0,True
7913,151,4446.0,308.26095696153476,293.0,15322.0,True
8908,43,2864.0,281.8194474203064,226.0,16907.0,True
9719,187,1527.0,311.9293642882715,285.0,18246.0,True
9979,11,924.0,292.920328306621,412.0,18850.0,True
8380,93,3409.0,439.0860010377264,555.0,16365.0,True
9470,139,1703.0,196.01652701161305,475.0,18073.0,True
9945,180,350.0,195.24193246224695,1031.0,19427.0,True
8184,61,4113.0,260.46721199831273,198.0,15666.0,True
8027,110,4092.0,192.53446680898264,486.0,15688.0,True
9541,114,1674.0,486.2694976768553,384.0,18108.0,True
7448,101,4484.0,300.12790329123186,975.0,15299.0,True
4942,170,9876.0,306.19915655836024,512.0,9910.0,True
8717,87,2730.0,400.4209423712195,687.0,17056.0,True
9414,111,2032.0,148.17990663340612,247.0,17756.0,True
8643,118,3303.0,297.2421603777338,239.0,16491.0,True
8879,125,2439.0,453.3243253549275,715.0,17360.0,True
5972,112,7856.0,216.2332541406302,278.0,11944.0,True
5024,168,9872.0,240.9302783963539,351.0,9929.0,True
9906,76,1303.0,371.0795368665768,192.0,18499.0,True
9812,149,471.0,251.7182799125477,1214.0,19332.0,True
9774,146,1463.0,423.90906970351375,291.0,18352.0,True
7539,138,5082.0,96.82287433520085,287.0,14734.0,True
9384,8,2140.0,206.52296713208491,231.0,17677.0,True
9631,79,1355.0,261.42064832973875,621.0,18464.0,True
9806,195,1302.0,209.24019669371123,410.0,18519.0,True
8627,33,3390.0,229.40053998225085,201.0,16432.0,True
9161,123,2165.0,293.8126603855357,577.0,17658.0,True
6624,30,6335.0,467.84381160521576,585.0,13490.0,True
8481,81,3632.0,151.83419681430414,191.0,16193.0,True
9787,78,782.0,264.9274854044653,959.0,19045.0,True
8473,104,3250.0,383.93386741546936,594.0,16582.0,True
9171,122,2433.0,152.29181842774818,303.0,17402.0,True
551,175,18401.0,353.8109124898473,228.0,1436.0,True
9055,194,2554.0,203.9301676475694,355.0,17288.0,True
9894,63,954.0,335.1319674929206,608.0,18889.0,True
2512,37,14671.0,246.12420462419178,358.0,5175.0,True
9892,141,1149.0,374.1707782599337,421.0,18702.0,True
6151,15,7528.0,350.1512683352266,304.0,12323.0,True
8527,131,3408.0,146.19842512871807,358.0,16448.0,True
9420,144,1708.0,385.97709605028535,631.0,18149.0,True
4330,173,11334.0,249.9042225817879,330.0,8525.0,True
9929,160,433.0,187.91931825954137,1082.0,19427.0,True
5840,181,8098.0,304.65042949793195,388.0,11766.0,True
8323,41,3906.0,178.0482819874899,254.0,15958.0,True
7941,127,4374.0,231.732295914506,416.0,15493.0,True
9931,153,446.0,208.2332630900973,1071.0,19421.0,True
1071,23,17436.0,371.0056454122092,169.0,2431.0,True
9409,45,2112.0,196.53861521349964,255.0,17755.0,True
9493,59,1974.0,176.38178809665112,250.0,17893.0,True
9436,54,1975.0,250.99484926699046,350.0,17893.0,True
8317,71,3875.0,245.1818988610949,294.0,15996.0,True
7713,41,4820.0,216.42164035775602,352.0,15053.0,True
9737,42,1620.0,155.76622300406729,259.0,18253.0,True
9048,85,2706.0,315.2301199695171,250.0,17167.0,True
6487,172,7056.0,257.0031974098688,170.0,12832.0,True
6936,66,5820.0,311.3194283484622,580.0,14068.0,True
7593,4,5064.0,204.155660747049,281.0,14825.0,True
9752,48,1577.0,309.5504452305521,287.0,18314.0,True
2888,51,14150.0,205.9401188568851,195.0,5743.0,True
2594,10,14757.0,388.1395889701885,156.0,5137.0,True
7400,26,5050.0,237.8293187923541,616.0,14845.0,True
9953,118,380.0,142.27902777184264,1104.0,19518.0,True
9881,143,1333.0,292.37783920314405,314.0,18571.0,True
4051,89,11862.0,371.7824286838124,401.0,8042.0,True
6954,90,5885.0,165.78783249434696,487.0,14020.0,True
9991,116,1047.0,212.83466265260122,396.0,18860.0,True
6257,156,7272.0,245.07746874184744,407.0,12635.0,True
10000,96,510.0,283.0466685503111,925.0,19397.0,True
9715,148,1643.0,255.34026912957978,307.0,18266.0,True
9907,49,1144.0,185.74427373218876,457.0,18765.0,True
6842,50,6331.0,374.88950667534914,279.0,13579.0,True
9837,13,1121.0,274.380190931047,608.0,18791.0,True
4906,150,9609.0,240.45819471379914,986.0,10304.0,True
7766,152,4861.0,366.03715328583377,277.0,15061.0,True
8210,75,4193.0,301.4157550246129,204.0,15729.0,True
7173,185,5451.0,473.0463976088555,606.0,14472.0,True
9460,44,2187.0,168.33478661485344,152.0,17736.0,True
7729,38,5092.0,168.81501723131936,108.0,14832.0,True
9321,43,2129.0,388.93448639252,452.0,17796.0,True
8784,155,2663.0,311.6470650824054,786.0,17265.0,True
7894,4,4649.0,352.5789575287561,289.0,15282.0,True
9711,135,1531.0,329.0415404339783,449.0,18402.0,True
9583,171,1903.0,127.05485808307057,250.0,18034.0,True
4806,64,9961.0,435.2043411624174,871.0,9978.0,True
6074,77,7629.0,253.96707002818056,453.0,12318.0,True
1790,1,16171.0,235.5750120927287,189.0,3778.0,True
8765,28,3184.0,177.32989773312718,329.0,16766.0,True
8063,36,3868.0,384.9753289842055,817.0,16082.0,True
9865,113,1131.0,395.23643065590574,591.0,18822.0,True
9983,24,780.0,180.4831452928098,729.0,19174.0,True
9885,19,264.0,126.34676171798515,1434.0,19694.0,True
9934,191,1181.0,335.068886786399,424.0,18777.0,True
9797,65,1687.0,291.8570642243691,172.0,18272.0,True
8854,138,2969.0,268.93829295763396,391.0,16992.0,True
3972,41,12105.0,405.6333877914432,393.0,7856.0,True
4231,86,11717.0,262.1648459919923,203.0,8244.0,True
8634,43,3516.0,304.1875901819218,205.0,16447.0,True
9959,69,809.0,268.1999420107759,733.0,19155.0,True
9900,32,1466.0,123.56950418543795,208.0,18499.0,True
9153,123,2674.0,217.62833359280924,220.0,17293.0,True
8525,120,3638.0,199.92135913881677,245.0,16330.0,True
3360,158,13283.0,193.62643507158032,340.0,6693.0,True
7720,161,4783.0,191.8732638815841,486.0,15195.0,True
8430,144,3608.0,215.85525850683592,479.0,16371.0,True
9760,94,1405.0,347.5331651924861,543.0,18583.0,True
8740,114,3432.0,310.63417396971465,164.0,16561.0,True
7851,163,4785.0,434.91813911802416,293.0,15211.0,True
9282,83,2371.0,188.63848296716938,344.0,17625.0,True
8259,34,3912.0,320.81591014766343,476.0,16085.0,True
8665,81,3318.0,242.06349034503012,395.0,16681.0,True
6085,100,7556.0,385.44716484574775,557.0,12444.0,True
5288,176,9307.0,335.2139609798787,511.0,10693.0,True
8379,174,3993.0,168.84128608597746,199.0,16009.0,True
9588,73,1566.0,343.21419912512766,646.0,18436.0,True
9435,82,2192.0,206.25026419200714,269.0,17811.0,True
9139,92,2720.0,175.59331982797005,232.0,17284.0,True
9893,107,1029.0,212.10977156227102,695.0,18976.0,True
8360,6,3958.0,237.74351690794515,281.0,16048.0,True
6749,7,6516.0,400.5588343710531,370.0,13490.0,True
8529,149,3742.0,281.89475145660197,173.0,16265.0,True
8865,47,3078.0,172.72687748975702,308.0,16930.0,True
9863,122,1267.0,116.83949024911063,513.0,18742.0,True
8051,112,4490.0,325.40360420740535,291.0,15521.0,True
9324,3,2393.0,314.93458176982114,273.0,17618.0,True
9428,194,2260.0,319.04323838778225,215.0,17752.0,True
9696,29,1869.0,199.1769169706931,219.0,18148.0,True
5231,154,9638.0,351.00582304718677,344.0,10380.0,True
8319,111,3968.0,405.1565998334328,349.0,16051.0,True
5414,14,9227.0,318.89527483501774,370.0,10793.0,True
9765,180,1726.0,387.36954042022836,250.0,18297.0,True
6176,143,7737.0,340.9041274566865,237.0,12289.0,True
6647,85,6826.0,359.4208412455139,266.0,13200.0,True
8568,25,3719.0,207.65499380657087,166.0,16312.0,True
8549,67,3562.0,300.51830277524107,351.0,16469.0,True
7842,93,5000.0,310.76078378650107,128.0,15032.0,True
9010,82,2864.0,271.0794317760765,310.0,17172.0,True
8084,97,4440.0,278.0853914706557,293.0,15599.0,True
9020,132,2863.0,250.50271874705209,299.0,17177.0,True
7643,181,5287.0,373.77035995472204,136.0,14756.0,True
8601,95,3620.0,124.9828027316737,231.0,16423.0,True
5441,147,9287.0,138.15575822756833,264.0,10760.0,True
9432,74,2330.0,223.1798973736669,178.0,17717.0,True
7282,141,5659.0,317.87325238462347,362.0,14389.0,True
9742,199,1851.0,276.931853430883,198.0,18197.0,True
7855,40,4895.0,291.8492275765778,230.0,15154.0,True
9597,55,1666.0,369.1899428023484,586.0,18384.0,True
5475,118,9064.0,169.89555290057683,412.0,10987.0,True
9691,112,1762.0,441.98589265079823,365.0,18291.0,True
2756,140,14565.0,303.6984984773808,234.0,5488.0,True
9801,54,1676.0,222.42493545131217,275.0,18381.0,True
9799,105,1690.0,356.9774993290198,265.0,18370.0,True
3973,163,12237.0,323.5831560786229,360.0,7823.0,True
8304,51,4085.0,481.76744599712185,292.0,15975.0,True
5757,184,8591.0,167.63894690686334,268.0,11470.0,True
9834,102,1670.0,225.3108209194035,225.0,18393.0,True
4042,115,12193.0,436.55988393109726,240.0,7870.0,True
5965,175,7956.0,300.0717785566632,467.0,12109.0,True
5270,173,9598.0,205.0746649785149,352.0,10478.0,True
7109,127,6074.0,145.1419076104011,225.0,14003.0,True
9694,76,1086.0,348.58218371084513,1068.0,18996.0,True
6324,72,7458.0,154.27947025297834,252.0,12630.0,True
5961,169,8297.0,204.29981150840396,153.0,11792.0,True
9776,157,951.0,345.5397014258263,1073.0,19139.0,True
6133,17,7356.0,486.3148359525424,763.0,12736.0,True
9310,172,2643.0,255.50767686434085,119.0,17449.0,True
9611,98,2034.0,242.96260517549703,245.0,18065.0,True
5325,81,9344.0,204.20201782041582,498.0,10757.0,True
8832,39,3278.0,193.12242161542437,274.0,16824.0,True
9844,109,1584.0,290.002507582587,318.0,18519.0,True
9856,129,1374.0,226.31154860316116,510.0,18730.0,True
8728,91,3474.0,312.61868985368795,250.0,16631.0,True
734,124,17870.0,217.88804923146586,645.0,2236.0,True
8903,12,3156.0,208.95379198816892,281.0,16951.0,True
9557,100,2076.0,353.9831634333125,285.0,18033.0,True
9810,9,1654.0,263.10621686100603,343.0,18456.0,True
9833,192,1508.0,355.68018592423743,439.0,18606.0,True
9840,56,1736.0,218.9404054963632,188.0,18380.0,True
8678,198,3722.0,218.81437890253474,97.0,16395.0,True
2069,197,15667.0,332.52867825369384,335.0,4451.0,True
7963,187,4836.0,403.211558432382,171.0,15283.0,True
9413,23,2231.0,189.67370139723624,387.0,17895.0,True
8288,29,4196.0,179.1597621428502,279.0,15938.0,True
8619,133,3457.0,195.14869764556693,454.0,16678.0,True
9528,18,2111.0,406.62294048950724,322.0,18025.0,True
9219,19,2693.0,258.98676501100425,263.0,17443.0,True
7535,78,5258.0,414.4511279002868,438.0,14880.0,True
7773,178,4630.0,221.0983358836112,705.0,15509.0,True
9686,97,1994.0,215.89881526941113,229.0,18148.0,True
8006,103,4460.0,416.72822716767416,514.0,15686.0,True
7872,104,4264.0,389.4538298474523,924.0,15883.0,True
8107,183,4451.0,238.59717137658205,356.0,15696.0,True
9758,22,998.0,201.85973362272182,1111.0,19150.0,True
8516,168,3776.0,363.08423016852964,303.0,16373.0,True
8710,45,3607.0,248.81991205446778,186.0,16542.0,True
3583,46,13185.0,280.0465723983401,237.0,6966.0,True
9015,134,2892.0,335.4591881449977,393.0,17261.0,True
7869,55,4839.0,219.3625874471197,367.0,15319.0,True
9642,36,2076.0,210.52582903508355,232.0,18088.0,True
9183,71,2909.0,363.0463513835613,145.0,17255.0,True
7068,133,6106.0,400.4903675511942,357.0,14063.0,True
9548,110,2022.0,426.88926970821103,415.0,18154.0,True
8738,65,3578.0,239.37371061357368,206.0,16601.0,True
7697,88,4762.0,397.5496844005238,739.0,15419.0,True
9857,189,1533.0,347.69013686574857,426.0,18649.0,True
9551,106,2113.0,486.2299899265582,330.0,18070.0,True
5855,114,8454.0,111.07304232227258,303.0,11729.0,True
5312,64,9136.0,389.44614793960545,814.0,11051.0,True
9095,53,2724.0,237.4028593871295,485.0,17465.0,True
7040,83,6347.0,311.7490615497675,170.0,13842.0,True
9684,87,1669.0,357.81021930574775,607.0,18520.0,True
7996,26,4878.0,193.8781860944014,156.0,15312.0,True
6114,34,8080.0,175.69757204452145,172.0,12112.0,True
9984,8,1291.0,331.99260933050476,452.0,18902.0,True
9699,52,1860.0,312.34218224943527,400.0,18334.0,True
9490,148,2302.0,243.82410263841822,254.0,17893.0,True
9571,1,2245.0,250.61662477657114,181.0,17951.0,True
4843,174,10652.0,378.91850408574595,355.0,9544.0,True
8600,77,3864.0,288.6013903257262,144.0,16336.0,True
8057,127,4188.0,211.6587915915698,763.0,16013.0,True
3025,52,14042.0,342.17918083485245,396.0,6161.0,True
9646,186,2120.0,265.9063784107578,226.0,18087.0,True
8581,57,3766.0,177.781701526617,283.0,16453.0,True
7174,164,6021.0,193.1511888692954,336.0,14202.0,True
5003,132,10437.0,137.61738985332056,260.0,9791.0,True
9821,128,1861.0,201.37496683590115,224.0,18368.0,True
9960,167,1224.0,180.64912530038856,583.0,19006.0,True
9366,33,2624.0,248.3801431201739,200.0,17609.0,True
9938,166,1131.0,291.97963480112287,739.0,19103.0,True
6011,185,8132.0,273.23280115238924,362.0,12102.0,True
7185,153,5710.0,331.00612909068695,642.0,14527.0,True
9333,80,2508.0,203.53326338669473,372.0,17732.0,True
7497,160,5372.0,329.43550896610236,475.0,14873.0,True
9038,192,3075.0,332.5412957248619,274.0,17174.0,True
5659,141,8883.0,247.8811041782398,358.0,11367.0,True
8975,149,3075.0,277.8427818815427,384.0,17176.0,True
8482,10,4013.0,459.1815551148127,243.0,16245.0,True
8445,122,4126.0,188.5907057085988,219.0,16138.0,True
9240,6,2644.0,256.8760215666579,411.0,17621.0,True
4328,67,11722.0,361.8050107955345,354.0,8545.0,True
2689,145,14796.0,308.8732303984633,324.0,5472.0,True
9534,44,1903.0,354.64801459139557,657.0,18367.0,True
9338,25,2646.0,298.5105949184225,258.0,17626.0,True
9300,138,2295.0,203.06621053417493,663.0,17979.0,True
8039,35,4821.0,285.1105470204549,247.0,15458.0,True
9606,90,1487.0,276.8517068510497,981.0,18792.0,True
8990,163,3242.0,254.32610661059056,225.0,17038.0,True
4295,64,11833.0,422.07524517649506,318.0,8447.0,True
9919,142,1058.0,246.10011035074004,908.0,19236.0,True
8902,130,3396.0,300.6072128668413,237.0,16905.0,True
4197,107,12065.0,304.8828845920215,272.0,8243.0,True
6060,143,8254.0,212.6363299180796,218.0,12054.0,True
9846,96,1849.0,247.3334718069429,254.0,18460.0,True
9512,119,2321.0,283.98257282058074,319.0,17992.0,True
5683,62,9024.0,285.04181953822075,210.0,11289.0,True
9791,21,1873.0,286.2019021255296,353.0,18443.0,True
9832,28,1518.0,433.6272267802582,636.0,18802.0,True
8736,104,3520.0,404.3888884845875,410.0,16803.0,True
6718,105,6849.0,174.51799717912613,409.0,13477.0,True
8219,106,4540.0,417.97296695500495,245.0,15787.0,True
1954,70,16212.0,431.98194149110157,238.0,4118.0,True
9224,186,2913.0,165.4921165910166,227.0,17418.0,True
7691,139,5259.0,218.857946655018,397.0,15073.0,True
8578,13,3831.0,172.20773986324133,341.0,16503.0,True
9917,58,1865.0,284.0920193881793,144.0,18469.0,True
9537,32,2309.0,175.29888852725944,313.0,18028.0,True
9256,146,2760.0,450.9987178816316,353.0,17581.0,True
1146,24,17438.0,310.4831831782193,470.0,2903.0,True
5558,85,9132.0,251.9876750622334,433.0,11209.0,True
6500,3,7434.0,278.754209325076,235.0,12909.0,True
9744,75,1241.0,358.71469785656325,1103.0,19112.0,True
7752,189,4739.0,291.3951933304507,855.0,15616.0,True
8829,73,3491.0,226.45296798656022,318.0,16866.0,True
9573,92,2184.0,222.12550463714894,403.0,18177.0,True
9855,171,1195.0,486.06028413740967,948.0,19167.0,True
9848,26,1170.0,301.6236037214357,981.0,19192.0,True
9781,27,1931.0,275.6164968727225,358.0,18433.0,True
7110,120,6426.0,231.27165349342215,167.0,13946.0,True
9972,30,1715.0,196.95473537366797,222.0,18657.0,True
6722,65,6980.0,212.52824433303564,322.0,13396.0,True
9745,156,2128.0,182.52132424818782,238.0,18249.0,True
7882,59,5240.0,279.73369607360434,158.0,15137.0,True
8404,157,4244.0,276.7836400224443,290.0,16134.0,True
9732,45,1799.0,502.0487398300977,599.0,18581.0,True
9545,33,2245.0,366.0069162415752,408.0,18138.0,True
8752,191,3616.0,243.0143246898234,365.0,16774.0,True
7199,123,6081.0,157.94262280815647,397.0,14311.0,True
9790,17,2183.0,211.84771137977333,122.0,18211.0,True
9716,158,2160.0,392.4170654510194,277.0,18236.0,True
9098,195,3271.0,296.0903369183825,146.0,17129.0,True
8677,5,3806.0,360.7040464727219,296.0,16594.0,True
8796,57,3719.0,211.24086465406765,188.0,16687.0,True
9398,91,2768.0,194.38938700321503,160.0,17640.0,True
8373,5,4304.0,234.31866472657813,307.0,16105.0,True
7836,9,4626.0,207.76878360492006,889.0,15783.0,True
9803,53,2032.0,328.58259833229084,272.0,18379.0,True
7254,34,6315.0,433.3068301910018,107.0,14098.0,True
8635,86,3910.0,300.4224118987291,262.0,16505.0,True
9334,126,2736.0,313.3408936280235,321.0,17681.0,True
9660,16,2324.0,273.42353649047084,217.0,18098.0,True
9212,114,2810.0,317.52306806539036,451.0,17618.0,True
9947,38,1110.0,296.0749022692162,926.0,19324.0,True
5008,49,10577.0,291.2925065618768,321.0,9859.0,True
7019,153,6598.0,317.17505812795366,214.0,13851.0,True
9374,103,2735.0,179.0332278846319,286.0,17715.0,True
9281,182,2869.0,294.7711349138556,303.0,17581.0,True
9913,178,1255.0,503.8166538948669,879.0,19200.0,True
9614,101,1893.0,359.3109300876392,737.0,18563.0,True
2851,83,14507.0,387.392293609131,482.0,5952.0,True
9570,5,2343.0,306.7508410515983,363.0,18130.0,True
7446,151,5504.0,353.22045462568764,655.0,14971.0,True
9958,150,1738.0,314.1107708819662,322.0,18743.0,True
6819,37,6942.0,351.2091036472545,296.0,13541.0,True
7340,50,6051.0,195.27655374831969,316.0,14435.0,True
4397,177,11817.0,460.71513597501485,334.0,8678.0,True
4068,169,12465.0,265.6275195652892,346.0,8033.0,True
9221,56,3030.0,207.60083498361294,279.0,17468.0,True
8682,115,3740.0,425.0663357178041,455.0,16761.0,True
5415,170,9679.0,242.33785407977888,398.0,10822.0,True
1548,160,17058.0,99241.18152041745,251.0,3444.0,True
9513,90,2212.0,306.9959875574711,618.0,18293.0,True
9206,106,2889.0,379.2535903363443,460.0,17618.0,True
9777,132,1272.0,403.5935498491259,1170.0,19237.0,True
9613,19,2454.0,141.39152357234232,234.0,18057.0,True
8906,61,3333.0,263.36603617858657,499.0,17178.0,True
5314,177,9997.0,417.86531314430437,283.0,10520.0,True
6020,121,8441.0,82067.81110300038,329.0,12083.0,True
7212,42,6134.0,238.23135005279207,454.0,14394.0,True
5218,35,10111.0,256.0265357807767,415.0,10424.0,True
2499,113,15598.0,315.49860758017263,152.0,4940.0,True
9295,55,2637.0,253.6147990538233,594.0,17904.0,True
9988,40,1474.0,277.6845758726727,608.0,19068.0,True
8270,47,4588.0,317.46411707391155,321.0,15956.0,True
9600,62,2432.0,385.66165231434974,309.0,18113.0,True
6228,103,8151.0,373.7832705182839,234.0,12402.0,True
5612,155,8775.0,297.33468546907443,886.0,11778.0,True
8123,124,4820.0,300.4757545735208,352.0,15734.0,True
9536,39,2439.0,281.2170180852344,406.0,18119.0,True
9097,198,3163.0,167.94497297910755,415.0,17398.0,True
9369,184,2954.0,305.6906738946344,203.0,17615.0,True
7482,8,5953.0,255.14414898606552,239.0,14616.0,True
8394,13,4602.0,276.0340633601084,156.0,15982.0,True
8475,156,4413.0,342.7811312218521,183.0,16175.0,True
3811,24,13049.0,315.9292110891009,398.0,7544.0,True
8280,32,4730.0,375.53323185498823,219.0,15868.0,True
4901,76,10531.0,485.58859127760917,758.0,10073.0,True
4900,29,11072.0,354.373634833115,223.0,9533.0,True
7002,191,6492.0,193.3454737836006,513.0,14116.0,True
9491,198,2696.0,197.55836440561464,274.0,17914.0,True
6739,88,7343.0,317.331304391207,170.0,13275.0,True
9445,153,2696.0,275.7357102381913,370.0,17930.0,True
8775,54,3723.0,292.4954839712117,444.0,16903.0,True
7188,15,6591.0,227.98339126729942,155.0,14043.0,True
9994,175,1281.0,286.61517708585717,886.0,19355.0,True
9236,72,3165.0,109.96504962008134,282.0,17484.0,True
9543,167,2714.0,203.21155648880514,211.0,17936.0,True
8575,2,4214.0,250.84601598630778,280.0,16436.0,True
4601,27,11741.0,206.28357869240114,186.0,8915.0,True
1306,98,17688.0,159.45162503678938,233.0,2971.0,True
8794,171,3617.0,174.01137481608393,551.0,17047.0,True
2253,75,15983.0,363.1700216743337,283.0,4681.0,True
9995,161,2047.0,202.2274767032158,153.0,18623.0,True
28,1,20201.0,488.53715959133854,408.0,471.0,True
8501,75,4437.0,408.67031877773223,205.0,16236.0,True
8672,53,3807.0,163.5856918087033,572.0,16867.0,True
7583,182,5996.0,241.4431548819192,170.0,14697.0,True
9925,140,1983.0,346.43532276259,375.0,18711.0,True
9993,82,1855.0,259.7978622225893,373.0,18842.0,True
9883,39,1957.0,300.1735541353019,484.0,18743.0,True
7846,113,5639.0,361.4093007721725,155.0,15062.0,True
9868,149,2303.0,126.62089296451117,163.0,18403.0,True
7749,70,5366.0,190.3279473731738,587.0,15343.0,True
5843,11,8978.0,273.1866920281122,355.0,11736.0,True
9302,63,3036.0,157.81957040959142,370.0,17689.0,True
9944,118,2157.0,266.3390291449896,175.0,18569.0,True
7880,45,5483.0,365.1615216211905,274.0,15247.0,True
9503,22,2672.0,377.557048809414,397.0,18059.0,True
9750,40,2485.0,198.82409832374438,227.0,18251.0,True
8712,195,4101.0,406.52417310504427,278.0,16639.0,True
9521,189,2722.0,430.8839986397976,326.0,18020.0,True
8366,23,4556.0,238.3092025907896,403.0,16191.0,True
9142,96,3360.0,277.9137015182029,351.0,17406.0,True
9748,178,2383.0,169.84397503268048,363.0,18384.0,True
8126,11,5225.0,247.46220727986088,173.0,15562.0,True
9796,166,2496.0,238.6528343881457,198.0,18298.0,True
9825,72,2407.0,261.65409020281277,251.0,18400.0,True
5833,116,9083.0,370.6347512477119,356.0,11725.0,True
9747,164,2564.0,198.97888221663843,227.0,18247.0,True
7032,10,6662.0,304.2229226512051,494.0,14160.0,True
8423,21,4335.0,324.2404904325805,615.0,16494.0,True
3734,151,13636.0,339.29883527268544,172.0,7198.0,True
9908,180,2267.0,162.04718657624957,264.0,18574.0,True
8389,91,4036.0,195.39194017864486,1005.0,16827.0,True
9829,69,2304.0,194.24747596399268,404.0,18565.0,True
8859,157,3937.0,142.6625852123298,356.0,16960.0,True
3801,54,13481.0,362.3559608749535,290.0,7418.0,True
9871,153,2378.0,187.4581326463264,281.0,18524.0,True
9356,192,3330.0,215.9967578214754,181.0,17575.0,True
3771,122,13099.0,418.6412469441452,731.0,7808.0,True
9482,53,2938.0,329.73648875371595,355.0,17978.0,True
9130,115,3693.0,287.5976174136185,191.0,17228.0,True
9966,198,1389.0,406.82899945735835,1104.0,19533.0,True
7122,105,6924.0,293.8703303314691,222.0,14021.0,True
3717,178,13286.0,355.52091176470276,675.0,7660.0,True
9441,121,582.0,237.70646007467,2814.0,20366.0,True
9877,19,2549.0,202.444594081553,156.0,18404.0,True
9847,174,2252.0,270.66579702764466,497.0,18703.0,True
9728,168,2863.0,229.70311053667558,146.0,18123.0,True
8523,186,4602.0,306.8096029136686,311.0,16386.0,True
6582,186,8116.0,277.19962475413683,101.0,12940.0,True
9277,180,3380.0,170.89064390400824,488.0,17755.0,True
3785,157,13757.0,313.02308295459136,299.0,7397.0,True
4023,164,13175.0,327.93276701315193,406.0,8003.0,True
9977,32,2214.0,292.0750283115954,653.0,19089.0,True
6239,186,8982.0,446.2936699662104,124.0,12331.0,True
8919,121,4507.0,330.95046907920397,169.0,16866.0,True
8438,2,5465.0,369.6453474540374,142.0,16052.0,True
7531,19,6756.0,259.52632320304025,350.0,14790.0,True
9957,34,2194.0,150.11409089598666,1096.0,19515.0,True
7390,121,7391.0,309.9227266458581,300.0,14509.0,True
9132,121,4673.0,301.81142888826435,443.0,17483.0,True

